Virtual Surfaces and Attitude Aware Planning and Behaviours for Negative Obstacle Navigation

This paper presents an autonomous navigation system for ground robots traversing aggressive unstructured terrain through a cohesive arrangement of mapping, deliberative planning and reactive behaviour modules. All systems are aware of terrain slope, visibility and vehicle orientation, enabling robots to recognize, plan and react around unobserved areas and overcome negative obstacles, slopes, steps, overhangs and narrow passageways. This is one of pioneer works to explicitly and simultaneously couple mapping, planning and reactive components in dealing with negative obstacles. The system was deployed on three heterogeneous ground robots for the DARPA Subterranean Challenge, and we present results in Urban and Cave environments, along with simulated scenarios, that demonstrate this approach.

==> figures/paths/sim_ramp_virtual/actual_path_0.csv <==
x,y
-0.355314240370888,-0.0005429180257899246
-0.3555069259160123,-0.0005289445627500646
-0.35570453932995766,-0.0005293308884464624
-0.3559393067486306,-0.0005226075649184831
-0.3561536542059367,-0.0005224529348062077
-0.3563655370520024,-0.0005608180287066712
-0.35658519912890657,-0.0006071936287513571
-0.3567735605948711,-0.0006344468635657724
-0.3569711839470364,-0.0006725785317254422
-0.35717507810143884,-0.0006896606248599688
-0.3572395645482109,-0.0007037279763257415
-0.3572818224967959,-0.0007315621550723916
-0.3572985431681495,-0.0007475657821428284
-0.3572916733534581,-0.0007614666460663128
-0.3572881951823027,-0.000797027659811876
-0.3572437872828276,-0.0008271929048121657
-0.3571875731012633,-0.0008534890866869307
-0.3570795848474561,-0.0008891386476578768
-0.3569881436686415,-0.0009472958678851135
-0.3568550029197513,-0.0009928699666887416
-0.35671387577226643,-0.001012407739834327
-0.356538059474415,-0.0010235971845127725
-0.3563314897848932,-0.0010524240450499407
-0.35608470345416765,-0.001042168695498252
-0.3558105102654838,-0.0010492822408816854
-0.3555357706966853,-0.0010864428642086768
-0.3552341139444178,-0.00107540597285507
-0.3548993520477962,-0.0010640921090255937
-0.3545381807254901,-0.0010209154045433687
-0.3541892258670039,-0.0009853757686981665
-0.3538270981706573,-0.0009671302976316596
-0.3534377376400604,-0.0009405450531564657
-0.3530272289292339,-0.000901945863397005
-0.35259734008980037,-0.0008942328566292458
-0.3521203881875875,-0.0008890530449612583
-0.3516236625976361,-0.0009038705997126577
-0.35108636702156726,-0.0009206529106012276
-0.35116238997234284,-0.0008990219784005952
-0.35128418633565245,-0.000879593203717481
-0.3514096161950495,-0.0008485248810460188
-0.35154061319425817,-0.0008053297437163973
-0.35167477558572885,-0.0007882366057190103
-0.35179886579339953,-0.0007604060447387747
-0.35191358079733215,-0.0007151641470097558
-0.35203411769615384,-0.0006995447026901401
-0.3521829830477416,-0.0006709268704878382
-0.35236192569835234,-0.0006326774841516345
-0.3525637996304229,-0.0006163556636386067
-0.35275988196360114,-0.0005793041251247039
-0.3529648799548309,-0.0005441231301836428
-0.35317144887814894,-0.0005038596038868192
-0.3533920963556626,-0.00046284801389323137
-0.35360561889516995,-0.00041141297745837
-0.35381046114935627,-0.0003877400970318213
-0.35403943387652853,-0.00034974347509115805
-0.3542852822371368,-0.00032394000252447205
-0.35454522335127914,-0.000298297404564659
-0.35480283751829045,-0.00027978292465897066
-0.355037461776061,-0.000254339749164742
-0.3552628948578539,-0.00024914420203830023
-0.3555057162115446,-0.0002667775349558466
-0.3557471209515346,-0.0002733693318978822
-0.35598679242096687,-0.00030091054230647706
-0.3558955702594302,-0.0003259894278674579
-0.3558084477652045,-0.00036675546122934234
-0.3557209597903757,-0.0004289175480441808
-0.3556416779571585,-0.00048080532794849437
-0.3555515106523613,-0.0005090578379991936
-0.35545205453033546,-0.0005478198964058465
-0.3553294224254054,-0.000574259294618338
-0.35522102927855836,-0.0005861032235508957
-0.3550857331301357,-0.0006262623714718688
-0.3549446923761948,-0.0006796615741465348
-0.354806076296062,-0.0007416299871711412
-0.35467433303970897,-0.0007911063991274118
-0.354534164217096,-0.0008323834350491908
-0.35438467347989283,-0.000872382019911411
-0.35423750277669847,-0.0009283091113536012
-0.3540908743587107,-0.0009593881584209955
-0.3539345712266694,-0.0009935490941042123
-0.3537671394559708,-0.0010485050810945743
-0.35357973328574765,-0.001113335912717155
-0.35338585766651004,-0.0011757522312606592
-0.35318623106878916,-0.0012392476348996374
-0.35298383394105987,-0.0012833393935233407
-0.35275199438782295,-0.0013287676272005521
-0.3525175261660845,-0.0013732498024880766
-0.35230141632592216,-0.0014178078454264692
-0.35207783944977383,-0.0014535822069057381
-0.3520634789743293,-0.0013971108767778528
-0.3520502935025554,-0.0013679023066372757
-0.3520500246312084,-0.0013319591269677577
-0.3520364109196648,-0.001292939180543855
-0.3520349982173404,-0.0012508226598063573
-0.3520571494184746,-0.0012056087801290462
-0.35206945152976943,-0.0011591008729188077
-0.35211075124487545,-0.0011222216686747337
-0.3521602030652739,-0.001095796968205039
-0.35223493184096133,-0.0010480917026261345
-0.3523079551362099,-0.0009933204013793566
-0.35237864809550373,-0.0009344709375033913
-0.35244707248544077,-0.0008718336825534761
-0.35251443970799545,-0.0007988165381854751
-0.35258436655955233,-0.0007390778560336332
-0.3526488559380795,-0.0006730360590757856
-0.352721444008652,-0.000632147522539142
-0.35277466827383974,-0.0006181946273392982
-0.35282928946862213,-0.0005938460026312816
-0.3529070751965463,-0.0005443134929361357
-0.35298155977911805,-0.0005125522749527353
-0.3530665891334536,-0.0004814160413786413
-0.35315689238316206,-0.0004666019064845879
-0.35326303719333785,-0.0004464451034988643
-0.3533861554242391,-0.00040179263550281437
-0.35350639835586356,-0.0003552128718176279
-0.35349391848283496,-0.0003857677574745455
-0.3534768775694676,-0.0004327010585854038
-0.3534519112823676,-0.0004679012929862879
-0.3534576316357943,-0.0005153016063374181
-0.3534454025156041,-0.0005393108149229475
-0.3534318567485831,-0.0005661663167157529
-0.3534046486679783,-0.0005981696783717012
-0.35337244424762326,-0.0006101405116390118
-0.3533735851213175,-0.0006219226715740364
-0.35335389442607257,-0.000623691091010435
-0.353340651732201,-0.0006179584660049943
-0.35332841835701906,-0.0005789270956316646
-0.3532872856990592,-0.0005413899807017651
-0.3532530085203153,-0.0005187392456260809
-0.3532375132503488,-0.0005434037735749095
-0.3532321696860166,-0.0005199684646550295
-0.353240728954963,-0.0004927063270684529
-0.353243219872737,-0.0004919263399999403
-0.3532398449856747,-0.0004886359796747782
-0.3532391665911078,-0.0004765935231758431
-0.353207790775456,-0.00044312889380460194
-0.3531708809975029,-0.00043503421739206626
-0.3531615387968956,-0.00042506802554854203
-0.3531380743358742,-0.00041678622470985976
-0.3531256430156749,-0.00042985418798472774
-0.3531273109146718,-0.0004146812161779702
-0.35311364323401095,-0.0004350101747755102
-0.35312395953577363,-0.00044459401913563956
-0.35312544239193266,-0.00047950095260178657
-0.353128884402752,-0.0005038165187167805
-0.3531409305043915,-0.0005309517748660444
-0.3531560137727565,-0.0005761075370304863
-0.35318378423580227,-0.0006448989949490885
-0.3532137894949782,-0.0006994719787112795
-0.35326911780260567,-0.0007717824863258155
-0.35332083553020166,-0.0008365767053610232
-0.3533588519797326,-0.000881592338108984
-0.35339181736402275,-0.0009350581187021634
-0.3534456592464634,-0.0009909257068239697
-0.35349068042946435,-0.0010665202636671541
-0.3535426233503931,-0.001121191848629975
-0.35358216725465763,-0.0011825247324323005
-0.353634605879075,-0.0012512284023672455
-0.35370352679148254,-0.0013093890030946103
-0.35375731613412115,-0.0013779526079666328
-0.3538198311421369,-0.0014656813878989481
-0.35389137458983555,-0.0015509314944880995
-0.3539318164185149,-0.0016568761380095554
-0.353987948230219,-0.0017592641357233253
-0.35405754441733017,-0.0018796329082121687
-0.354123844052365,-0.001995892376155084
-0.3541954894983412,-0.0021076203761670933
-0.3541857606591244,-0.002098434562669088
-0.35415168766554456,-0.0021156364909054016
-0.35411465639956846,-0.002140480302833976
-0.354072650177695,-0.0021609816849258966
-0.35404027062940324,-0.0022034560890226863
-0.3540203296034934,-0.002252130917630768
-0.35400590575264435,-0.0022818638232395784
-0.3539913655263059,-0.0023395819295246316
-0.3539690839361546,-0.002386751977924792
-0.3539467026238308,-0.0024230974921323695
-0.3539152953734934,-0.002470295033068735
-0.35388013696025206,-0.0025033626051115298
-0.35384730894089644,-0.0025315242802486514
-0.3537917961351434,-0.002569809719530986
-0.353707066167298,-0.002625115385037196
-0.35363188268479917,-0.002674797915290019
-0.353552605929618,-0.0027194835988671954
-0.35346992469673616,-0.002775699836452186
-0.3534061654215861,-0.002816072467437763
-0.3533389130092205,-0.002872622279296651
-0.3532514178772712,-0.002945628175222393
-0.3531641515638753,-0.002997035738337237
-0.3531026492520129,-0.003009035391798182
-0.3530466785988836,-0.0030221720205083112
-0.3529897272800777,-0.0030671093203625084
-0.3529117486031069,-0.003102471803167044
-0.3528978493017303,-0.0031385306087216673
-0.3529223753626773,-0.0031577509810084116
-0.35294962975432703,-0.003161877969836648
-0.3529818806232862,-0.003172909682825134
-0.3530263940316291,-0.003189903804171991
-0.35309322660184844,-0.003184565471153864
-0.3531685911150689,-0.0031733755357161333
-0.3532061849829352,-0.0031705653801838854
-0.35325493951708314,-0.0031705314583805578
-0.3533040726520535,-0.00314691276210608
-0.3533395168047578,-0.0031182071661437056
-0.35339541641992395,-0.0030764240175067846
-0.35345929268052073,-0.0030173284719747315
-0.35353211452585437,-0.0029363215889372995
-0.3536125961129531,-0.0028476326874609975
-0.35365985758363944,-0.0027324729564257586
-0.35372597482052004,-0.002620358792834181
-0.353800283337285,-0.0025226073406150367
-0.35390648447083933,-0.0023953008370199303
-0.3540120602513498,-0.0022447266979085975
-0.3541290930105185,-0.0021105514080263883
-0.354272551765154,-0.0019518448207376823
-0.35442853833983406,-0.0017892322834588822
-0.35458706426124476,-0.001624839997964528
-0.3547080317085053,-0.0014302143065539918
-0.35485697570890135,-0.0012364396827652484
-0.3548885358305039,-0.0012989354503778875
-0.354926008969429,-0.0013399022793097789
-0.35495943389386386,-0.0013917960788439139
-0.35499976301853076,-0.001428219011482044
-0.3550209558628102,-0.0014582628511516163
-0.35505136180397756,-0.0014670954693005187
-0.3551105768257035,-0.0014921456604804584
-0.35515880268597827,-0.001509429290485646
-0.3551907096263588,-0.0015375072966064374
-0.35519374866182135,-0.0015361856964001234
-0.3552173486437373,-0.001539833691872148
-0.3552635032847053,-0.001550294025831166
-0.3553003283784999,-0.0015549915839476495
-0.355351036417709,-0.0015597156521668465
-0.35538676668013985,-0.001554167144715614
-0.35543162991417526,-0.0015544570973753723
-0.35548680867602084,-0.001541518473607369
-0.35553939181570415,-0.0014952009715971952
-0.35562634619861366,-0.0014607630269499994
-0.3556905189041459,-0.0014074877476582541
-0.3557591393740459,-0.0013619256749404104
-0.35582848062222266,-0.001301035573187725
-0.355898179492925,-0.0012146103202773067
-0.3559459400497793,-0.0011407982995682456
-0.3560148890345844,-0.0010444130709081946
-0.35608284994359424,-0.0009518705440144218
-0.35612544818144076,-0.0008825458839924288
-0.35615706908256334,-0.0008326829535035209
-0.35621483192867875,-0.0007800948831523459
-0.3562682079545529,-0.0007322518386566573
-0.3562811868938618,-0.0006773211700670411
-0.3562916246174825,-0.0006482888474297416
-0.3562764897520105,-0.0006533208738740696
-0.35626602406356533,-0.0006324205691559709
-0.3562318834940075,-0.0006068970114146929
-0.3561697556844344,-0.000581909768574007
-0.3561158142774754,-0.0005707329436923777
-0.35604400957939064,-0.0005804622432091927
-0.35596286262222404,-0.000587198433670773
-0.3558815579816639,-0.0006300395134983244
-0.3557963969512345,-0.0006456535018279197
-0.3556998881433311,-0.0006623880501962471
-0.35561215105842553,-0.0007019975825645384
-0.35551051878288314,-0.0007509619462107436
-0.3553951754937746,-0.0008107720798994115
-0.3552727686746804,-0.0008422662349554595
-0.3551512093192592,-0.00090028577720107
-0.35499469908786035,-0.000977495654945835
-0.3548127451738768,-0.0010491550145201745
-0.35464789789855494,-0.0011261143454472568
-0.3544700734755937,-0.0012112836317715204
-0.35428584362265675,-0.0012733724878088296
-0.35427536349643035,-0.001309807677435419
-0.35426105142048736,-0.0013104219520786984
-0.354249810023872,-0.001307731293413601
-0.35423748009761263,-0.0012673196710504791
-0.3542166693088501,-0.0012322830902642974
-0.35420177774684797,-0.0012008710855465428
-0.354185259800263,-0.0011518672037927062
-0.35419071468682706,-0.001108716264189324
-0.3541930522501979,-0.0010427416451581737
-0.3541820322600281,-0.0009620105426835822
-0.354186792392851,-0.0008570276058369
-0.3542045595438674,-0.0007556056657824583
-0.35422821218019,-0.0006612341191141993
-0.35424610647764143,-0.0005575607650330626
-0.35425657628863255,-0.00044463703185494924
-0.3542819887371398,-0.0003133138032270909
-0.3543252196683185,-0.00016341412687751865
-0.3543516920861543,-1.0904376625990217e-05
-0.35437971011638564,0.0001343205162664524
-0.3544147484206324,0.00029237493431744045
-0.35448259574620195,0.0004572487676465153
-0.3545448631206007,0.0006598385480842524
-0.35456820879612744,0.0008679373244022096
-0.35463095488267404,0.0010731955888452413
-0.3546744073638327,0.0013075555063264844
-0.35472456464889895,0.0015564374270680594
-0.354766685512766,0.0024308467007948514
-0.35482323264947435,0.003340058795888988
-0.3548608069879175,0.004257027074600697
-0.35488931387225026,0.0051730074503638845
-0.3549072218528473,0.006095246484264499
-0.3549167358943007,0.007038966194736693
-0.3549442704295284,0.007971585500922649
-0.3549579125261908,0.008910630076619467
-0.3549814972467156,0.009862218359954825
-0.3549895092243452,0.010802568334192386
-0.35500244461023284,0.011746943242750598
-0.3550022764593196,0.01268856620074314
-0.3550107901022966,0.013659473040663193
-0.35502165202213487,0.014609742419574853
-0.35504892194549487,0.01559373718672583
-0.3550844793623383,0.016567550752649932
-0.3550852054477089,0.017558042583254017
-0.3550801194292207,0.0185729898488454
-0.35511475080374133,0.019584475795875925
-0.355120796148599,0.020590804439192104
-0.35514320462855564,0.021640712611538687
-0.35518640569538423,0.022667281608953562
-0.35523847334421205,0.023694579365196432
-0.35529985300353484,0.024744758003217127
-0.35536496183381827,0.02580764405701176
-0.3554505185912157,0.026879541662644085
-0.3553254859597041,0.027386235302683443
-0.3552172516335774,0.02789501204261471
-0.35508910318155734,0.028424866889071233
-0.35499088923828015,0.028968542289230247
-0.35487105361117777,0.02951004426652859
-0.3547530348704688,0.030056839140137914
-0.3546448146229058,0.030614550899288
-0.3545317769521264,0.03116589529138719
-0.3544276115846665,0.031739905815833455
-0.35430383681665667,0.032323275333529015
-0.3541987550004771,0.03292282437917028
-0.3540976659444736,0.033496206587447966
-0.354003370080532,0.034081325750737315
-0.3539174178018805,0.034670179737007485
-0.3538157934647736,0.03525556528214042
-0.35371354204999256,0.035847745542963695
-0.3536272975370285,0.036435979026042356
-0.3535505499184188,0.03701822811102097
-0.35346586950036646,0.03763858832955753
-0.3533745277702205,0.03824197150604373
-0.3532603268556212,0.03884509278030372
-0.35315678941406003,0.039468288699532734
-0.3530587952888319,0.04011148950410917
-0.35295273504234265,0.04074423598869795
-0.3528378646596888,0.041397550818954014
-0.3527231043081244,0.042046187802100836
-0.3528238481384485,0.04075194290205454
-0.3529350107440218,0.03944250070249811
-0.35304421755997284,0.03810745944016629
-0.3531563571156699,0.03674188449662681
-0.3532434989727109,0.03536881785112499
-0.3533139769969156,0.03397484296509834
-0.35339284071875454,0.0325461481945167
-0.3534700923033585,0.03109535925395813
-0.3535320873292989,0.02966463356144148
-0.35360277346002417,0.028203971195113815
-0.35365471116979047,0.026751962438146218
-0.35371586671948446,0.02526265402230544
-0.3537781010102896,0.023775297103522282
-0.35384354874994317,0.022283076863150317
-0.3538850738890904,0.020754648711446177
-0.3539349077025224,0.019214302666810328
-0.353973222466641,0.01768360116289271
-0.3539887715295895,0.01614162804244458
-0.35403128853838695,0.014550969825687914
-0.35405510404045887,0.01296174931090617
-0.3540971187331487,0.01134438155326003
-0.3541383903317035,0.009717360935802414
-0.35415702623157713,0.00808992086249203
-0.35418013438212925,0.006432582395669782
-0.35420348042434086,0.004767518990122423
-0.3542365998004138,0.003091730073652153
-0.3542429060381799,0.0032959304953237125
-0.35424452813033425,0.0035099589136648214
-0.35426092502920137,0.003724924169429832
-0.35426169380651645,0.003924160582855938
-0.3542727308729504,0.004138184545469905
-0.35429236967507793,0.004348862016250363
-0.3543193704931236,0.004572506434868957
-0.35435722423236554,0.004783773897756053
-0.3543775887445736,0.004997336780994852
-0.3543976661493153,0.005201931192412019
-0.3544423319017355,0.005424731912023192
-0.35451808792613493,0.005624091228233481
-0.3545829480521321,0.005820548161408241
-0.3546505526937766,0.006016404449818007
-0.3547111932789738,0.0061963842909546684
-0.35475941376316505,0.0063809923383521825
-0.3548049480302726,0.00656861232615154
-0.35483248389212546,0.006761231016296788
-0.35485908402315436,0.006949621189126025
-0.35487426280705237,0.007146968061446073
-0.354886745075975,0.0073364918681580035
-0.3549049755146452,0.0075274401193296935
-0.35489383030648464,0.007738703760577431
-0.3548640878515726,0.007946972620077073
-0.3548402266342052,0.008142132562934024
-0.35480701718322183,0.008342047038883357
-0.35484893624099256,0.0085364868654766
-0.3548987629517202,0.008703035174146181
-0.3549812299477332,0.00892109639547849
-0.3550655037919992,0.009127577878093488
-0.35517000942540017,0.009329928780122003
-0.3552724196368977,0.00952610098507428
-0.3553924468549884,0.009725678323422061
-0.3555054472096058,0.009929735745164488
-0.3556206265445355,0.010147657959912381
-0.35572647569311977,0.010342268182710394
-0.35585166074348673,0.010547162189983625
-0.3559827661609181,0.010736558260064888
-0.35612547444556547,0.01088920389859506
-0.35625885295079396,0.011036273621216798
-0.3563874451481603,0.011177455247594018
-0.35652592571578273,0.011332955866423116
-0.356666686992176,0.01150184790550022
-0.35680732648274993,0.011641225378879985
-0.3569582656817558,0.01179866948232215
-0.35711945922434024,0.011975101645343173
-0.35728854567508084,0.012155753794201911
-0.3574595095914417,0.012315542883232724
-0.35761717267910753,0.012460241784191835
-0.357770343081495,0.01260213364306756
-0.3579165250820587,0.012719842293781149
-0.35805833554001143,0.012863013893043113
-0.3578883545787633,0.013167081010685566
-0.3577334613438618,0.013453214490722978
-0.3575593952407923,0.013733008572794381
-0.357363149772377,0.01401696640408404
-0.3571515308211099,0.01429662294328862
-0.35692089716858444,0.014571315408177481
-0.3566928742540448,0.014861525254031106
-0.35645349008359756,0.01514443176092542
-0.35621587169079677,0.015448692654011827
-0.35596377846859256,0.015755551001077936
-0.35570862977539225,0.016059548383552218
-0.3554273543717778,0.016367067608317055
-0.3551323157579994,0.016679496433945083
-0.35482912648758136,0.016994347418212298
-0.35452394136172866,0.017334446518041984
-0.35419628938191117,0.017683752221422263
-0.35384560098558665,0.018023469741409306
-0.3534918080796471,0.018360471391212205
-0.3531315226323504,0.018697582556131298
-0.35276807643235775,0.019048098456630976
-0.35239477084489373,0.019401152850938762
-0.351994850234944,0.019755215097333745
-0.35155813929153523,0.020117738754095574
-0.3511275361391024,0.02049656470826125
-0.35067170408710346,0.020862256855754078
-0.35020558053943884,0.02122357936355967
-0.3501642305969399,0.0209498920176107
-0.3501061437518081,0.020665705133660374
-0.3500307975047418,0.020371313284536542
-0.34996339195210213,0.020023492448278328
-0.3498938068384383,0.019652226203850008
-0.3498227981378773,0.01927804352572499
-0.34975086842435005,0.018890550767798442
-0.3496626404866445,0.018506240554889582
-0.34956417628956676,0.01808487825155464
-0.34945226757962244,0.017673721658150468
-0.34936406620459104,0.01723851250451355
-0.3492524058525832,0.01677944270536698
-0.3491317245815855,0.016322326850638016
-0.34901126452365044,0.015841975522959306
-0.34887925927484226,0.01535572730862032
-0.34877900954129976,0.014801374292112987
-0.34867950099623335,0.014241395608959026
-0.34858147345494866,0.01366498969706995
-0.34847410164092685,0.013077965154262117
-0.3483803059087642,0.012482015240822923
-0.34828288895202336,0.011855928371850193
-0.34818782384989316,0.011229928467162822
-0.34807455052414826,0.01058409861967341
-0.3479612566120962,0.009900671044063359
-0.34784688773567807,0.009194325440467008
-0.34771335397049236,0.008495274241670426
-0.34758805587094677,0.008401743827119643
-0.3474546823964484,0.008289369710135854
-0.34731088887418665,0.008173464091689328
-0.3471781875400102,0.008074346400668453
-0.34703122734921954,0.007938897656763278
-0.3468718823481605,0.0078286770042034
-0.3467097893219187,0.007704727695252253
-0.34656078018421943,0.007533100881156959
-0.3463922787506788,0.007375202969162947
-0.34622153551925516,0.007221932734916748
-0.3460433837722016,0.007069253358793685
-0.34586149374392866,0.006932869028279673
-0.3456567687884243,0.0067813285398982855
-0.34545662084592643,0.006580105936883079
-0.34526674301852905,0.006373696433536264
-0.3450614023363145,0.006168019654926908
-0.34484707690893024,0.005944484608969849
-0.34461209769176737,0.0057234777607972085
-0.34438188866417224,0.0054913715298411285
-0.3441369227240299,0.005276740677592244
-0.34389827592567296,0.005062017375071479
-0.34364850801034164,0.004833238662877701
-0.34337471972330613,0.004593676547652958
-0.3431115547317852,0.004375982930776418
-0.3428376552713239,0.004138565000949573
-0.3425649022806953,0.00389927318521988
-0.3425521474446841,0.0038517345919158877
-0.3425582803005849,0.0037919845670700597
-0.34256597178219694,0.003752895598522668
-0.34257176273009543,0.003737496610460596
-0.3425755530361835,0.003693434998822373
-0.3425691261079141,0.0036643239948140954
-0.3425852937821615,0.0036323892856531875
-0.3425925455527174,0.003563965333290945
-0.34260997572327445,0.0035310404203163196
-0.3426194448642594,0.00349452054165305
-0.3426547225132219,0.0034493763450808533
-0.34270736064086527,0.0034240523546354177
-0.3427582044014586,0.003419248080404842
-0.34282581453321415,0.003412401391395192
-0.3429165575907772,0.003394853190310826
-0.3429601053086022,0.0033757869899102805
-0.34302568779601356,0.0033648774566674847
-0.34311040011175525,0.003367670069083545
-0.3432022904543992,0.0033654177018244144
-0.3432985724968188,0.003356423705279815
-0.34341972653453656,0.0033685182354574123
-0.34354476642813014,0.00335508712484191
-0.3436705280327692,0.0033385901987326274
-0.3438168191940119,0.0033197714039242023
-0.3439755441559499,0.0032775465012514137
-0.3441237797249203,0.0032719438677882764
-0.34409559314954496,0.0032763471545705727
-0.3440761522991396,0.0033003681914642773
-0.3440509006124863,0.0033149953798855872
-0.3440536664203861,0.0033255962243957803
-0.3440534238218557,0.0033568122696588333
-0.34408837265370096,0.003415097018157829
-0.3441204984889457,0.0034802117580327546
-0.34416613504147964,0.003560655490703596
-0.34418222696671885,0.0036268899597610006
-0.34422024598053635,0.0037014149708582728
-0.3442673928334257,0.0037760164069653122
-0.3443073473052609,0.00386306290563153
-0.34436102090537185,0.003923682835677519
-0.3444046154340992,0.003979136039579128
-0.3444583254007081,0.004029139309316143
-0.34454176502952727,0.004051813693362084
-0.34465208034283346,0.004083961634688412
-0.34474272842657533,0.004113133362625164
-0.3448401741769472,0.004163636518404299
-0.3449258055772074,0.004207212604049851
-0.3450365148735161,0.004245395223406586
-0.3451581873865012,0.0042798163297670605
-0.34527342703236347,0.004333269927142794
-0.34538283140244536,0.00440167394353231
-0.34550609442142055,0.004486427956780032
-0.3456335947289407,0.004564014323274244
-0.34564833798127786,0.004673901198840411
-0.3456739384940305,0.004784532841720085
-0.34571217588601494,0.004884699274384931
-0.34576220429887494,0.004958971117192209
-0.3458091846024578,0.005011555355037182
-0.345860261599617,0.005101739880204392
-0.3459279175209944,0.0051865448483440265
-0.3459929565954561,0.005244476899570736
-0.3460673326344177,0.005322717898535096
-0.34614557300105453,0.005413424244619236
-0.34623755973481907,0.005508641846754703
-0.3463338369697741,0.005589612949395569
-0.34643315960399584,0.005666669216132724
-0.34654131167086677,0.0057062693863955
-0.3466647087320142,0.005751319833107829
-0.34678261837083424,0.00581128213867762
-0.3469134432339013,0.005871288822362455
-0.34706621307276353,0.005939331015203468
-0.3472196993758688,0.005978970223831159
-0.34738142886346196,0.006036667091909827
-0.34755195701981,0.006106696696516202
-0.34773950298637146,0.006172418731441728
-0.34795617517860433,0.00623975879747724
-0.34816260439060437,0.006291144307564224
-0.34835961009119576,0.006331256624928035
-0.3485736701784716,0.0063594203577846484
-0.34853972430175717,0.006357600549771564
-0.34848900668832333,0.006342600811449635
-0.3484354580027897,0.0063270948060145694
-0.34839306043456625,0.006291978086330248
-0.3483497272292897,0.006285362787522635
-0.34834007754436885,0.006292207461069221
-0.348299862014944,0.006278403045821536
-0.3482831712117275,0.006257694163487431
-0.3482548669109863,0.006260101376577029
-0.3482284225254047,0.006225988447383714
-0.3482012660591239,0.006216086538608608
-0.3481702702969104,0.006191493782268991
-0.3481407759804662,0.006153138360805231
-0.34809756803964703,0.006120656240604066
-0.34805971522631945,0.0060726556922251484
-0.34801634281235017,0.0060240662563115135
-0.34796804041325446,0.005992226079070977
-0.34791777034160676,0.005967799519186512
-0.3478778321825943,0.005922045907714632
-0.3478568724807062,0.005889232429782027
-0.3478454710645977,0.005861040649740808
-0.34783482915223546,0.005807250893857564
-0.34783240795177045,0.005763750670461903
-0.3478176426816314,0.005731513999115281
-0.34783002030488913,0.005695448228298514
-0.3478399107555023,0.005640136777252381
-0.3480427555839118,0.005557940259472732
-0.3482930580720514,0.00545172537509966
-0.3485431126819744,0.005374504184237594
-0.34880638861105545,0.005291054179805651
-0.3490912042630056,0.005193012956438802
-0.349366470730526,0.005099618580512479
-0.34965076015325974,0.005012496345214753
-0.34993617893275225,0.004911447707246944
-0.3502471280130257,0.004798449531943555
-0.3505731906445497,0.004681766860026868
-0.35092509739753386,0.004590110237470158
-0.3513021234656633,0.004472572509867905
-0.3516803894572844,0.00435095738414867
-0.3520421851689836,0.00418925614528917
-0.35243421045750933,0.004033860021379031
-0.3528292730448945,0.0038839184381623927
-0.35325114137961233,0.003718965813158888
-0.35369780302970244,0.0035535732707597262
-0.35413048806108116,0.003383128073002557
-0.35459557576546025,0.003186572533843903
-0.35504204003675577,0.0030037066329523855
-0.3555200647656975,0.002789288177293785
-0.35602381809309186,0.0025782768951006273
-0.3565438514067453,0.002370987330932153
-0.35704141996564087,0.0021498169083632355
-0.35754016081067963,0.0019265297942499648
-0.35764473392570195,0.0018588898607149649
-0.3577546734583457,0.0017913372800274037
-0.3578577790579272,0.0017643373683076246
-0.3579417917641694,0.0017264235015979502
-0.3580381070299343,0.0016972572955318813
-0.35813295906452736,0.0016758289973958563
-0.3581777137869299,0.001652799536223774
-0.35824322761150373,0.0016481307091457877
-0.35831928945139424,0.0016173288742557077
-0.3583771666003752,0.0015891252085114024
-0.35843705825614613,0.0015651784705333763
-0.35850284987073594,0.0015235863460363215
-0.3585518548424204,0.0015009883346200252
-0.35859222967532955,0.001450452896568326
-0.3586028042722605,0.0014110808620104707
-0.35860370124770974,0.0013809705809161815
-0.3586066776267275,0.0013709915876588164
-0.35860459181315885,0.0013508955243523408
-0.3585832560007091,0.0013187412707022536
-0.3585630418894233,0.0012873151650034536
-0.35854842817363736,0.0012446458873851382
-0.3585238994098092,0.0011729376919637365
-0.3585008400773101,0.0011164386345340568
-0.35848864275480036,0.0010412941932144062
-0.35848365253263986,0.0009775936124702144
-0.3584836970879807,0.0009229709033866185
-0.35838929984984325,0.0010437193507005945
-0.3582846482474185,0.0011777139108391356
-0.3581812464586232,0.001308046832575061
-0.35808596726290653,0.0014601918869484606
-0.3579605266775609,0.001617054062180933
-0.3578222710090723,0.0017678838053570328
-0.35768195855402446,0.0019155179886485337
-0.3575203994638146,0.0020836994812981824
-0.3573539142315293,0.002258034564695796
-0.35718081728168555,0.002455772474996566
-0.35700818012798363,0.0026645917793841427
-0.35682017180193965,0.0028607116689875266
-0.3566098531835227,0.003044375486373605
-0.3563843781488072,0.0032657724977848794
-0.35614916132610686,0.0034937711318355127
-0.35590634124855713,0.0037144350814808475
-0.35566565539420125,0.0039444161219047945
-0.35541488364381774,0.0041547381479121875
-0.3551623891894773,0.0043965269522552326
-0.3548984873144885,0.004670762058786753
-0.35461227021024405,0.004951650953569961
-0.35430119315825337,0.005201996716311713
-0.35395958070641875,0.005470971736234776
-0.3536199213197845,0.005776754724253531
-0.3532548981894725,0.006125344452566761
-0.35288227656834037,0.006458246418498648
-0.35294648260789924,0.006444767031188263
-0.35302044191679904,0.006434508708764315
-0.35312752368850847,0.006408730007523085
-0.3532150190986987,0.006405981184849528
-0.35330055438063285,0.006419577662188955
-0.3534001706179424,0.006405899090340379
-0.35348991283702874,0.006392798392049815
-0.35358358915833515,0.006382229371322401
-0.35370023858472865,0.006370321939038021
-0.3538072166779277,0.006387301252726791
-0.3539066766617182,0.006416464367073034
-0.3540070058062485,0.006431922629531069
-0.35411491991764615,0.006434915385256437
-0.3542060872325684,0.0064412182759250244
-0.3542755938491584,0.006421892928322414
-0.35436017500357675,0.0064043918410144505
-0.35441765804230546,0.006405453639794697
-0.35446018711335814,0.006404597171881627
-0.3544875618757864,0.006410570245057008
-0.35451375480296043,0.006418830569551477
-0.3545219619487086,0.006431189163627482
-0.3545379485078682,0.006447060247892503
-0.35453607496159917,0.006460226393138823
-0.3545195035925378,0.006455550723543274
-0.35449791257948654,0.006456311817607921
-0.35449919215649106,0.006486710735304491
-0.3544394412705573,0.006552832038526713
-0.354362621648608,0.006590583524179371
-0.35428908479529786,0.00663381230480242
-0.35424419495674175,0.0066830017748811185
-0.35419751026058044,0.006723129323890268
-0.35415782036184257,0.00678190668254878
-0.3541103699927083,0.006836915966574715
-0.35406055634068856,0.006890027428586633
-0.354018374325465,0.0069403599533211634
-0.35394927277960403,0.007022395201658515
-0.3538828893401471,0.007109337988085811
-0.35380550613483575,0.007222514200528323
-0.35371612325229324,0.007327279308297635
-0.3536284399891678,0.007448428164444503
-0.3535625033496595,0.007574321244583111
-0.3535030972827665,0.007712672555713415
-0.3534529359796808,0.00781669747559557
-0.35338760902350197,0.007928337480027753
-0.35332054072531366,0.00809238482063441
-0.3532544278807916,0.008251214992392281
-0.35318789686297636,0.008410186458433902
-0.3530989142222811,0.008562032636008216
-0.3530113290929465,0.008711461500057943
-0.35293278310901915,0.008835145186111875
-0.3528486603479323,0.008970318273371487
-0.35275241181258826,0.009099627517759288
-0.35258502884644083,0.009213748019376963
-0.35239211129786274,0.009302244037479694
-0.35219964568705303,0.00943505773716166
-0.35198803732587747,0.009536082608940347
-0.3517694282384278,0.009644600297949297
-0.3515242639418424,0.009772812063476417
-0.35127999165157503,0.00989401744193237
-0.35104239371841583,0.01000922686880459
-0.35080240778722294,0.01013812870244968
-0.3505652860969396,0.01026089892897751
-0.3503212864628375,0.01042607210636913
-0.3500709167815086,0.010606806348651604
-0.3498151389980319,0.010748650784137632
-0.3495464354210314,0.010903004833669076
-0.34927436565412195,0.01105100290633659
-0.3489863477951154,0.011221257260056246
-0.3486827253960357,0.011387549462471905
-0.34838431990461444,0.011555359507682737
-0.3480907967568824,0.011726652690799753
-0.3477938225069317,0.011884129189822897
-0.3475250323696861,0.01205351609433123
-0.3472247933219208,0.012250237290504978
-0.3469328605489532,0.012422883144357685
-0.3466467488839002,0.01260075240469433
-0.34632974222316837,0.01276741397664984
-0.3460272477358331,0.012948704104240942
-0.3459346188226891,0.012875629493858409
-0.3458623147839598,0.012774813345766255
-0.34578878499908794,0.012677278040161246
-0.3457387442764118,0.012550201780412103
-0.34567713450173193,0.012432008491368909
-0.3456149391681225,0.012304710299487178
-0.3455789463650703,0.012181998345424922
-0.34554963099353775,0.012040481993414308
-0.34552238277270914,0.011898421805713138
-0.3455097816236148,0.011743469882854992
-0.3454902565268054,0.011592253311125076
-0.3454910686548732,0.011409943820718535
-0.3454785061213588,0.011241766235987218
-0.34545615903513965,0.01108880962993442
-0.34544242436632555,0.010906699419158877
-0.3454327784366533,0.01071577158697541
-0.345411540168025,0.010544677172461938
-0.34541082653945193,0.01034970550579417
-0.34539651231203855,0.010143249103512282
-0.3454001365837178,0.009915443834401596
-0.3454045858063088,0.009661053147671097
-0.3454241665719315,0.00942320335250775
-0.3454379830000742,0.0091662119717698
-0.3454604412267733,0.008901447265876949
-0.3454821404021403,0.008629374534225348
-0.34549875598592916,0.0083562967107119
-0.34565100352377665,0.008283640796813384
-0.3458224833272216,0.00817214348355103
-0.34600707082944365,0.008089060959302336
-0.34620273999435847,0.008000776512603103
-0.34641561916150543,0.007893177447212414
-0.34662832771559615,0.0077897447009610534
-0.34683774950434426,0.007694473903842559
-0.347072552638716,0.007576821179636517
-0.34732831532359465,0.007446459084379789
-0.3475886939612101,0.007334332817425737
-0.34785340708492113,0.007214009234719314
-0.3480965756489049,0.007087568465693738
-0.34837523826779276,0.006966966495785178
-0.3486579663688415,0.006815428902788901
-0.34894527034101686,0.006678520418305727
-0.34924027789049233,0.006510426072770021
-0.3495505146508857,0.0063545271486534875
-0.349873485355039,0.006169522902749085
-0.35018730227058903,0.006015435736855956
-0.35051004975623334,0.005840781701546097
-0.35084297758806454,0.005672166113432421
-0.3511832424064114,0.00551406960235676
-0.351527430941756,0.005353099329331687
-0.3518807034987632,0.005171707686850986
-0.35224550673570537,0.004985001271825501
-0.3526172503358152,0.004790311878429257
-0.3524651578862219,0.0047343482305130385
-0.3523072077226324,0.0046422387507316564
-0.3521386845125252,0.0045691980974423745
-0.3519737167421089,0.004505927106100661
-0.35179200933078103,0.004443904301769903
-0.35159797564885714,0.004379293991407058
-0.3514113341810317,0.0043208981427293935
-0.3512170457389244,0.004262508613152969
-0.35103448225966105,0.004201436942042738
-0.350845929206959,0.0041438711375287795
-0.35064058110218105,0.004071916622996307
-0.3504413614737407,0.0040015194055411886
-0.3502386742230843,0.0039039683448094135
-0.35005446303950066,0.003796541276596026
-0.3498418249804488,0.003662986107807811
-0.3496244641062509,0.0035223665393211098
-0.3494046795098085,0.003368626673627195
-0.34917751787674073,0.0032091766020968947
-0.3489386200026257,0.0030511599912734343
-0.34869792582193687,0.0028512195686406614
-0.3484340107706939,0.002670722617523833
-0.34816070576809344,0.0024810678511056794
-0.34786822200791456,0.002280646242111557
-0.34758678602172804,0.0020972282411263633
-0.3473021231672277,0.0019041271587449406
-0.3470240991510091,0.0017323732923229522
-0.34701805402194014,0.0018741075888459827
-0.34701816641139704,0.002063830500721662
-0.3470019191296525,0.002227975788856624
-0.3469504118629363,0.0023754268212149415
-0.34692411006020757,0.002530409957106917
-0.3468893268875702,0.0026923790452462
-0.34687018833566824,0.0028848464530317718
-0.3468379314728246,0.003092630597350326
-0.34681932997119375,0.003301663247670557
-0.3468131668297531,0.0035123077315266536
-0.34681577869756164,0.00371835895462637
-0.34681806281880206,0.003931565660794742
-0.3468166943639681,0.004149864354560696
-0.3468182073477136,0.0043409729041238385
-0.3468255963217069,0.0045503000793785135
-0.3468380063833778,0.004763853660193627
-0.34684616379186195,0.004971158427161204
-0.34685090821788095,0.005191915112352893
-0.3468581742681529,0.005399034456415463
-0.34685667941477194,0.005635784510152132
-0.34686930806821514,0.0058863027445424515
-0.3468938058149235,0.006159913489285713
-0.3469208216027405,0.006442381930362694
-0.34693722058083115,0.006755624913024571
-0.34695457923020623,0.007076872099582864
-0.3469821473785656,0.00740798797682995
-0.3471358286692781,0.007395117083773423
-0.3473178257673249,0.007386337744944065
-0.34749163409323774,0.007362319823248723
-0.3476699174143664,0.007341543214283009
-0.3478455068511868,0.007311183576940779
-0.34803568410862273,0.007282894498341772
-0.3481998926531716,0.007244470074445278
-0.34836756110787015,0.007216138080546573
-0.3485333184791535,0.007180190415556442
-0.34872284396221787,0.007132581261865193
-0.34893555038697394,0.007092642924828923
-0.34914455251698906,0.007039761113138637
-0.34935229045688415,0.006968551976569088
-0.3495729674771479,0.006905354253945587
-0.3497849740976919,0.006836099390596834
-0.34999471967167534,0.006775629901882121
-0.3502099681982881,0.006710840960718395
-0.3504325745624216,0.0066177213011969155
-0.35066488339752544,0.006538751367286023
-0.35087845858292876,0.006451891614629711
-0.3510821405000871,0.006357888468748284
-0.3512938311490643,0.006268611344907798
-0.3515155340222572,0.006165685593790269
-0.35175595209675814,0.006049402950929652
-0.35199933454807036,0.00593778518986955
-0.35225329322071447,0.005821532598982059
-0.3521182630594678,0.00581692427169366
-0.3519869562155878,0.00579042359783285
-0.3518370601147625,0.005760098446825679
-0.35167509553969106,0.00577140682246788
-0.3515368955477808,0.005757379171908847
-0.35138452150824123,0.005756157434387562
-0.35122334035164665,0.005758363677981585
-0.35104804320233174,0.005763084085975556
-0.3508615739767585,0.005755290108919241
-0.35069024814114425,0.005794312332986149
-0.3505181976908816,0.0058078311219460915
-0.3503430077340107,0.0058177108670638
-0.350157837302797,0.0058376493597560985
-0.3499845062180517,0.005865147399214206
-0.34980815000280935,0.005882383724885636
-0.34961786186276916,0.005898207875982318
-0.34941981591309235,0.005941477768315696
-0.34920033661719285,0.006015485479765761
-0.3489701602504653,0.006071511601001479
-0.3487387641460868,0.00611086708323096
-0.34850650011550177,0.006137544667529025
-0.34826779722480244,0.0061588901990332
-0.34803140693667295,0.00622144552638669
-0.34779152098609983,0.0062542596644095255
-0.34753628362543076,0.006289026791589195
-0.347300904419804,0.006302762611217675
-0.347313838181502,0.006345079316107426
-0.34731550148851864,0.006400831930129399
-0.3473204229165341,0.006426911719037703
-0.3473142476097378,0.006459453935858509
-0.34730152174769885,0.0064791907367824815
-0.3472964208021026,0.006525939555944278
-0.3473135856767719,0.006554355932924425
-0.34733002249010825,0.0065963752990511075
-0.3473618198736517,0.006629357095999266
-0.3473854417034838,0.006669756960296818
-0.3474252896843555,0.006704005522023484
-0.3475131054185027,0.006730719300555698
-0.3475824724151245,0.006740906975008494
-0.3476531247938152,0.006774131405294064
-0.34773302858306265,0.0068222103075277814
-0.3478346890064797,0.006832607185325551
-0.34794363839321013,0.006829152752276354
-0.34806155940021555,0.006832946579337461
-0.34820044414980794,0.006824310044712867
-0.3483528238052004,0.006840829162187961
-0.34848130037057584,0.00686442938170644
-0.34862299458452056,0.0068934492890961475
-0.3487746540941219,0.006928233592595465
-0.34892034076473205,0.006947400878092743
-0.34907992203484284,0.006966625598970776
-0.34922004059119754,0.006985405050939663
-0.3492827772026108,0.006819682423514109
-0.34934938767337853,0.00667433903938146
-0.3494360790371691,0.006534257135554744
-0.3495586935887083,0.006403245091323425
-0.3497213760149599,0.006236740555935601
-0.34987694878116704,0.006096254356817221
-0.3500412401186641,0.005930107539044814
-0.35023926974642705,0.005762705579184794
-0.35043339438568927,0.005608350275522341
-0.35065684906581296,0.005423585735127976
-0.35086121135045845,0.005251602570068221
-0.3510613509577695,0.005069839524053549
-0.35127268683244584,0.004892084183596436
-0.35151265818015526,0.004732019629351628
-0.35174981286735496,0.004540682215941089
-0.351993043133493,0.0043501149532010255
-0.3522623135527022,0.0041673141017955825
-0.3525402512692213,0.004006977857836505
-0.35283190010961807,0.0038266311028202797
-0.3531266464634064,0.0036259121085416316
-0.35340529995848313,0.003433739292963727
-0.3537023024813173,0.0032266537985093293
-0.35401002451932256,0.003049413536550793
-0.35430078277707555,0.0028671792425362147
-0.35463465474189726,0.0026616432405501757
-0.35496385289515014,0.002446511908527945
-0.35503054077433815,0.002361526884610205
-0.3550936691364278,0.0022714923066829186
-0.3551275031686291,0.002183587513657073
-0.3551612532934259,0.0020933824294634786
-0.3551797668176508,0.0019859353701240446
-0.35523504936317135,0.001868568109115844
-0.3552736533288878,0.0017414814742371769
-0.35531278482457307,0.0016383604541826487
-0.35533397004419515,0.0015463388039564305
-0.35534310751470743,0.0014496251599428792
-0.355368889369185,0.0013271688078791205
-0.355388229031106,0.0012004453314157096
-0.35542187001283937,0.0010702647718343603
-0.3554216092244107,0.0009420702906694624
-0.35541315723570704,0.0007806466791863496
-0.35539709175004114,0.0006301945858325003
-0.3553971848492326,0.00045071582808493653
-0.35543043092686183,0.00023435095896409425
-0.3554311650575004,2.215083176012678e-05
-0.35543377197908954,-0.0001915552147883988
-0.3554701517847573,-0.0004101127653719492
-0.35549394524275685,-0.0006091853757788329
-0.35550555805000394,-0.0008248952724323319
-0.35554036109034787,-0.001047644882681748
-0.35557212411296735,-0.0012808057948306057
-0.35558718015777735,-0.0014992999917500258
-0.35546019450458244,-0.0016022265428411982
-0.35535003658517106,-0.0016596827709748465
-0.3552210686964154,-0.0017350263592036974
-0.35509649385710723,-0.001783933137285705
-0.3549390194494869,-0.0018145565946398674
-0.3547994048435313,-0.0018348331958093949
-0.35465484513806816,-0.0018788616823873948
-0.35449940008911746,-0.00193879797424861
-0.3543639068926945,-0.001982474521155743
-0.3542200690347169,-0.002042089714732919
-0.35405639119028665,-0.002065231384556908
-0.3538969561487087,-0.002086217624821646
-0.35372335218981993,-0.00210830805956903
-0.3535358337561672,-0.002130161194559255
-0.35334570887691324,-0.002141291825596687
-0.35315685035258776,-0.0021513913396153644
-0.35295096805704657,-0.002164989126388568
-0.35275085293228453,-0.0021847593816601315
-0.3525522420738115,-0.002185144345499851
-0.3523240072557406,-0.0021846127295271326
-0.35210024654384814,-0.0021793845396425875
-0.3518815513665477,-0.0021791320070506087
-0.35166658638267856,-0.002159081994169926
-0.3514374150527816,-0.0021536862514184314
-0.35121628520680054,-0.002149219041591458
-0.35099080414927797,-0.0021531472409306706
-0.3510798642870009,-0.002179006349227313
-0.35117372921602086,-0.0021948877284604495
-0.3512467714261076,-0.00222206011394138
-0.35132050884353977,-0.0022338273634101413
-0.35140066847389545,-0.0022319569642716528
-0.3514722481918583,-0.002259412750381718
-0.35155055618791875,-0.002296486234362819
-0.35163501437057176,-0.0023609516448223284
-0.3517047916127642,-0.0023940601004509756
-0.35178846362539223,-0.002437439956763175
-0.35185422788013976,-0.0024653203055972506
-0.3519446341082409,-0.0024992413973166316
-0.35202137575322856,-0.00250901413279103
-0.35210469187179383,-0.0025219680534394207
-0.3521868524545768,-0.002510988989178625
-0.35228215793633905,-0.002508129774697961
-0.35239118043380147,-0.0025191521356933673
-0.35247968371077154,-0.0025330441442785257
-0.35258695420906044,-0.0025163722825160446
-0.35269360532365673,-0.002497131588786865
-0.35281216493436773,-0.002483011539103242
-0.3529373628886613,-0.0024932501783788722
-0.353039193469207,-0.0024871871254400907
-0.35315131584222315,-0.0024902492920606564
-0.35326249533637033,-0.0024827201734979832
-0.35336841872609903,-0.0025165690929252133
-0.35329385416097187,-0.0025622627104685022
-0.3532340643247544,-0.0025861741917802524
-0.3531893144580788,-0.0026308522010595236
-0.3531230060186998,-0.002684997260689227
-0.35306495287563233,-0.0027099156415313257
-0.35300010647802815,-0.002732777078859114
-0.35292214204423805,-0.0027509715025451336
-0.3528330256888301,-0.002759788873488664
-0.352731137532065,-0.0027627323367791544
-0.35262385526968326,-0.0027469033680021593
-0.3525133655184119,-0.0027272185087749558
-0.3523943274339076,-0.002700814729033987
-0.35228669485706476,-0.002675897837288004
-0.3521512542348712,-0.0026266784016623886
-0.35201922300497296,-0.0025415241293858786
-0.3518801576463553,-0.002461062272015308
-0.35173397145437574,-0.0023588673995985267
-0.35157926233114883,-0.0022612635419522495
-0.35142347640911575,-0.002169995743091295
-0.3512783143600524,-0.0020378616684189783
-0.3511130725111154,-0.001907199961365338
-0.3509258945505245,-0.0017903097401827123
-0.3507351198962483,-0.0016517598487842855
-0.3505225160729627,-0.0015147586405209255
-0.35033856260088275,-0.0013751960080298827
-0.35012756669420786,-0.001224786078720988
-0.35019472953585484,-0.0011759369987021239
-0.35024833512808606,-0.0011086972927290212
-0.3503198388643403,-0.0010462151455383614
-0.3503826491889391,-0.0009390589330476968
-0.3504327248987396,-0.00088172804739835
-0.35045951313100354,-0.0007801574383726299
-0.35049644392535617,-0.0006551277989045976
-0.350522752472444,-0.0005460831849541394
-0.350549092862065,-0.0004257915485047555
-0.35056722657711864,-0.0003022573664177293
-0.3505792667228464,-0.00017737872447318127
-0.3505889884827311,-5.9192748944451173e-05
-0.3506127447450659,6.255631141653239e-05
-0.350647988314369,0.00019932459826305874
-0.3506626120171027,0.0003257917099566102
-0.35068083102706654,0.00046893631874490426
-0.35068407641193045,0.0006412307249044152
-0.3506767475522744,0.0008055521937965675
-0.35064924225049515,0.0009694520778186009
-0.35062732280670145,0.001136501090621004
-0.3505963497479747,0.0013271867577949346
-0.35057159513511404,0.001470352622875505
-0.3505381362100838,0.0016270570829086187
-0.35047697386228455,0.0017985748809376976
-0.3504295810830352,0.0019724015242948037
-0.3503809642960145,0.0021485419290935503
-0.3503813838789537,0.0020084327055319663
-0.3503591208225774,0.0018634270134824157
-0.3503389514864023,0.0017284036270691096
-0.3503201770291379,0.0015781497200418886
-0.3502893583914103,0.0014535606338894056
-0.35028305263947146,0.001322544869924403
-0.35026887653226124,0.0011939622596627442
-0.35025619275032777,0.0010973522158685418
-0.35025620435474886,0.0010175488553799308
-0.3502459856933155,0.0009378805936368071
-0.3502248063315221,0.000833806577887355
-0.3502081236763042,0.0007274119335792095
-0.350169270001482,0.0006391973786611035
-0.35013153816600195,0.0005581808205870845
-0.35007553297147753,0.00048419268100041235
-0.35004078806982386,0.00041894558752395613
-0.3500287711644073,0.00033681533175579457
-0.3500030960595152,0.00028584129081529915
-0.3499448430952141,0.00022110326634208234
-0.3498877432238097,0.0001783125399436895
-0.34982643997433976,0.00013812019063864185
-0.34976853141363945,0.00011643615384616599
-0.34970377522866913,0.00012133872110468803
-0.349622009289573,0.00010786891222500311
-0.34954301294003287,0.00010240361533655909
-0.3494722179448283,0.00013030040301527986
-0.34944879637062165,0.00011975275784430802
-0.3494296621920413,0.00010544236429734259
-0.349420099766373,8.41187864212686e-05
-0.34942276236522435,4.8300402574579394e-05
-0.3494294638209863,2.0158071307289655e-05
-0.3494495015963504,-3.117543278837679e-06
-0.349487200951629,-5.887134064310731e-05
-0.34952917446524817,-9.723854718307742e-05
-0.34953236614791056,-0.0001576056851259628
-0.34954513777474105,-0.0001985500121709882
-0.3495526689697866,-0.00022304439896019945
-0.34958565514944634,-0.00023904219373845157
-0.34959193558764257,-0.0002713808436869583
-0.34958593955291933,-0.0002977536020215316
-0.34959963190016624,-0.00028864875757972277
-0.3495890733023706,-0.0002903019477978742
-0.34956566076662976,-0.0002723333379234952
-0.34955562860321543,-0.0002596086569232837
-0.3495406807135685,-0.0002469983539490103
-0.34951751594377456,-0.0002601778224408024
-0.3495268316451045,-0.00025563055333029496
-0.34953948139885394,-0.00023917210970470816
-0.3495539976692142,-0.00022760071664159037
-0.3495664065293845,-0.00021260515067394363
-0.3495675879418389,-0.0002263965711761795
-0.3495829279486989,-0.0002552759252655401
-0.34940655835517215,-0.00010846109486686763
-0.34923035581904066,5.6792865499664946e-05
-0.3490578186392967,0.0002224659013680178
-0.3489085402761297,0.00038165744195029286
-0.3487660809322679,0.0005484751589181257
-0.3486273651309588,0.000704531246305976
-0.3484849195234091,0.0008653657296991465
-0.348337149008918,0.0010473861180398877
-0.34819855930891497,0.001236537610140409
-0.3480422772863509,0.0014339746905357074
-0.34789832269680615,0.0016464819730269043
-0.34776301003761845,0.0018357873755743895
-0.3476286354480748,0.002055290036123668
-0.3474775102963094,0.002272112395756671
-0.34743012473255563,0.002470514683791181
-0.34751470498953513,0.0026564490866055326
-0.3471626060331713,0.0029174197668434035
-0.3470691529710289,0.003170342044332079
-0.34694933000339295,0.0034372310494738883
-0.346824993848901,0.003737133353543914
-0.3467157674976765,0.004054472436521342
-0.34653521572297713,0.004290577003827581
-0.3463756516186987,0.004547598667696832
-0.3461847520836328,0.0048244944428883245
-0.3459786570455294,0.005123683260698901
-0.3457779658171661,0.005447732202544294
-0.3457121120792953,0.005368545014870626
-0.3456486486858823,0.005316274583872823
-0.34558095257052207,0.005298620761252522
-0.34548886442842863,0.0052610861243201235
-0.3453606400058712,0.005207555217378533
-0.34528999830813195,0.005141945016965396
-0.3452380233039992,0.005053190708894684
-0.34519005543324777,0.004956742717165312
-0.34517422390070945,0.004935701482262694
-0.3451637244263052,0.004918621599393737
-0.34511985030070463,0.004919025465638181
-0.3451499071793553,0.0050061753851765
-0.3450940792601916,0.00500865936836818
-0.3448714832230286,0.004863753744375289
-0.3448885259537461,0.00481047703569463
-0.3448686213834316,0.004878291346355822
-0.34475199379045784,0.004890006458212437
-0.3447976283152235,0.004961338427646494
-0.344852360439949,0.005067321168121062
-0.34492069551774746,0.005213712119163733
-0.3450958905597229,0.005428070389671354
-0.3452551919732726,0.005558328358884489
-0.345469891128544,0.005727761008766149
-0.3456137734311153,0.005714504751350637
-0.34574802124558573,0.005722334145705842
-0.3457205813996564,0.005790650770280858
-0.3454552684296154,0.006075465933550451
-0.3452394616649377,0.006386745687558988
-0.3451630300831914,0.006658987722496814
-0.3449505102742575,0.006950169817823149
-0.344778328008806,0.0072618488091779
-0.3447461307649396,0.007473642980104077
-0.3446389352059995,0.007692438677477202
-0.34443456602334466,0.007823124741964213
-0.34425132091677685,0.008065931516594606
-0.3442363449343626,0.00835821875066365
-0.3442920861606336,0.008712129316847478
-0.3443013111936673,0.008958338464514048
-0.3443605967893114,0.009388900967896956
-0.3444734860606488,0.009821910301610629
-0.3446129356768262,0.010223090449525261
-0.3446667179974728,0.010487621558797518
-0.3448904343864925,0.010913532698360574
-0.34482654489312287,0.011392425416997004
-0.3447052895540481,0.011978096923060934
-0.34488490603355654,0.01222933797430819
-0.34502410656898846,0.01262911123281319
-0.34535032540825367,0.013142788343193115
-0.34553179003944295,0.013619475066163067
-0.3457871265904765,0.014113846801668065
-0.3458386938708054,0.014805753438810493
-0.3459500623597978,0.015484642019740355
-0.3457415952143823,0.016334004500079533
-0.3457762514977274,0.01685268548475871
-0.34597456208292915,0.01733145526235373
-0.3461983136165062,0.01774051915210781
-0.34613629439847055,0.017999677351302243
-0.3460688604112439,0.018219215638357517
-0.3463010682080559,0.018535626131824995
-0.3464346243316494,0.018880344456537468
-0.346583430636647,0.019274329808454463
-0.3467202210849518,0.019642900071062674
-0.3469221006352259,0.020058984187859036
-0.34718800210821155,0.02050139870649055
-0.3473398144112233,0.020954061085142167
-0.3477064183541795,0.021333453116469114
-0.3481231237896021,0.021693147111854535
-0.34838044971186477,0.021947948046929608
-0.3486453774718256,0.02221665139399555
-0.3487726536950114,0.022538427989035367
-0.3488938988859155,0.022850085059815436
-0.3490802782945258,0.0231668469380584
-0.34936882800597974,0.023572475496490164
-0.3494849049158994,0.023839080190971015
-0.3497548804898394,0.02419254431893532
-0.3500247064169452,0.024411900427616054
-0.3501735660395226,0.02461937006997797
-0.3503727334534747,0.024870239343837947
-0.3506759852953211,0.025116235682764304
-0.3508795575357205,0.02519688633387393
-0.35114682244283774,0.02532812881830819
-0.351706699957591,0.02553133591322912
-0.3519288644706987,0.025699737864196368
-0.35198318719074295,0.02623148515773853
-0.35216250034788604,0.02646943416854297
-0.3522082977734191,0.0266354568076779
-0.35233006953483587,0.026766606717091815
-0.3524914939357888,0.026919360726694264
-0.3527364074216516,0.027099445310570527
-0.3529698119706858,0.027266389888977963
-0.3530887952720396,0.027453038356290732
-0.3532528621728932,0.027519623488713243
-0.3534652349097723,0.027626497731010433
-0.3536586480972638,0.027883188206392642
-0.35388908055020485,0.028105379263348662
-0.35408052386682143,0.02832136290921576
-0.354191639579533,0.02845532032242941
-0.35433003911950145,0.028621685058692656
-0.3544168297989482,0.028768508544752866
-0.3545153452996827,0.028910899264319764
-0.3546356171473024,0.029063632726270855
-0.3547889740758325,0.029333013835187813
-0.3549693113551865,0.02947308598698803
-0.3551519114365496,0.02967194803078052
-0.35508607781899987,0.029819158396906686
-0.35492937112627054,0.030003843625509174
-0.354739642826908,0.03018660828579736
-0.3546522270223992,0.030445100642943562
-0.35430939014738105,0.030566193311112544
-0.3542788480817443,0.030706740348664302
-0.35409006475197136,0.030864673757848557
-0.35375427105958246,0.03112301958459049
-0.3534662259133654,0.03127912922135688
-0.3531781462668044,0.03148458973383854
-0.35293749103404626,0.03173971730363906
-0.35273903571510834,0.031955362178836766
-0.3525026595021614,0.03218549039588037
-0.35231334087337923,0.03237965217801565
-0.3521832765176619,0.03268825497960666
-0.3518197821009006,0.032861295010650715
-0.35158024663830967,0.0331064555175922
-0.35123976496447784,0.0334095494239493
-0.35092830254831786,0.033725729691943845
-0.35066096465836616,0.034045867243659655
-0.3503944416863335,0.03436034612217906
-0.3500889352237462,0.03467486210439413
-0.34975738648310656,0.03503884593912979
-0.34940219306427506,0.035343285025164595
-0.34907937243395765,0.035690853637645625
-0.3487725734629498,0.03606229887201484
-0.348740808464385,0.03650084665983036
-0.34871406323861986,0.036930670179034675
-0.34862561118756386,0.03735306640359415
-0.34858718057906507,0.03784048952963329
-0.3485660469294468,0.038183887061461974
-0.3487892429686883,0.03848734990473604
-0.3488956090125938,0.03864242175259344
-0.3489178425064861,0.03911511388711733
-0.34892321662692943,0.039676352581794444
-0.34910721833738606,0.040185823135680365
-0.3494581082054861,0.040652986599828383
-0.34976201686668895,0.04117020336756372
-0.34983528656141216,0.04180208347175671
-0.34997349355857116,0.04247355587348961
-0.3502710091129653,0.04310489302629486
-0.35037022667324735,0.043732610038619224
-0.3503936547478924,0.044430722338316325
-0.3504538054229899,0.04502972823071555
-0.3504804952872014,0.045413993255165014
-0.35058582437009084,0.04602317366339459
-0.3506266161132442,0.04651700473848977
-0.3505788682938962,0.046864223679243394
-0.35056130143359987,0.04741388578153105
-0.350671163255193,0.04813660039890741
-0.35059015807838334,0.04846063364659395
-0.35071745747966965,0.04902169693400987
-0.3504571648723967,0.04888620513679939
-0.3505100152227565,0.04905677232714706
-0.35042966831685435,0.04921401245648516
-0.35034205564696386,0.049449776954122726
-0.3505142924357267,0.049794346429791275
-0.3506106372292259,0.05009155124977083
-0.3506535472043537,0.05044029496628752
-0.35085522921191853,0.050780975482210056
-0.3511605128704167,0.050951424640500564
-0.3513721858976148,0.05101554014181886
-0.3515366267805309,0.051218945839145685
-0.35176348142694835,0.05131280667824922
-0.35171381692423864,0.051286790252423
-0.35186379354375086,0.051445203748053836
-0.35204379117326645,0.0519462312307811
-0.3521881332112603,0.0523470857684214
-0.3523037764460424,0.05242323288914555
-0.35259009482973525,0.05251607039319592
-0.35276174255670373,0.05270582696621898
-0.35282473230759304,0.052820017367613964
-0.35292438425283895,0.05291568328559684
-0.3530439143960325,0.05308781067226506
-0.3528506833794062,0.053433946490354406
-0.35187598407385084,0.05347207293350173
-0.3511111181411434,0.05337172395919018
-0.34989669369015625,0.05353803825058609
-0.348684013675284,0.05406818316642589
-0.34729619495257186,0.0546832354468956
-0.3458987145981429,0.0551616257888673
-0.34466469395101995,0.05596747858720985
-0.34346690910716515,0.056405512277091396
-0.3426284250582139,0.05706828306358089
-0.34122835491563946,0.056804546278072104
-0.3400284364688601,0.057689365703752354
-0.3386653712465763,0.0587297856973385
-0.33755183038525033,0.059703083928450335
-0.3363523211402882,0.06077498310534085
-0.33548227298585204,0.06177732062089911
-0.3346106137685439,0.06255604236538537
-0.33365031596112515,0.06355694510621035
-0.3329328811859743,0.06488761623793707
-0.33204657133045723,0.06611814137789732
-0.33099122147145,0.06693718227002443
-0.32991941733026137,0.06803356051346426
-0.32894860353460764,0.06904194581099674
-0.32790463348174115,0.07014746520927034
-0.32632915641638904,0.07104818535621915
-0.32514663325310006,0.07201352782350232
-0.32388669599599923,0.07337150521061686
-0.32311993766975167,0.07483105649578303
-0.3223696859382102,0.0760752971390937
-0.3214929835898318,0.0773789337086267
-0.3199587968918047,0.0786280274118748
-0.3185810640706108,0.07993746043227595
-0.3167854908325884,0.08102988631314959
-0.314816451301785,0.08214508320549091
-0.31287881508811255,0.08362389592294062
-0.3111237110608107,0.08471516021002867
-0.30958810826718786,0.08597602715143832
-0.30796780265268836,0.08783991005719982
-0.306861815133346,0.08956903155791307
-0.30549870367437326,0.0907764582446397
-0.30434199713333826,0.09232453966168075
-0.3029229238467348,0.09409831889557368
-0.3016535986178675,0.09579062197244687
-0.30019318310182863,0.0973572462169292
-0.2985167165186288,0.09915665791726691
-0.29693610620634153,0.10126649973476931
-0.29540635449449776,0.10322687456171187
-0.2937927689509738,0.10529458080606052
-0.2921170337444111,0.10765816094300024
-0.2904781123732895,0.10979781643119974
-0.2887968757346977,0.11181133609896826
-0.2871881842989456,0.11408359612394542
-0.2855974759156431,0.11622805250121315
-0.28376867424736874,0.11842457837045245
-0.2819687891380457,0.12086497727658524
-0.2801833764536459,0.12313210331366331
-0.278205845847429,0.12598052247643
-0.27623827541305546,0.12887978005680323
-0.2742488698713549,0.13187311695815046
-0.2723202840709363,0.13468151732584888
-0.27026209901174936,0.1376824479311471
-0.26815787560552645,0.1408839797861654
-0.2660677353761793,0.14405903114671842
-0.2639177756373924,0.14745925455306197
-0.26161790656243544,0.15108279796215524
-0.25937155104954146,0.15437662249376294
-0.25708431718960006,0.15775303758615628
-0.2547862233297072,0.16156492658881333
-0.25232018064180856,0.16523638223822673
-0.2499080608174508,0.16897818061190045
-0.24758272897846423,0.17266080679647233
-0.24511681960476453,0.17664581413787334
-0.24245155508653143,0.18097815117381233
-0.23993788721572992,0.1850701640131594
-0.23742909737985765,0.1885625521187858
-0.23473968875283716,0.19282030674315603
-0.23222468400710072,0.19642788032227454
-0.22976992231401627,0.20041975703408998
-0.2273052111425281,0.2045280352013637
-0.2247235254251847,0.208968285955201
-0.2222250827118708,0.21311882201500476
-0.21971518999462905,0.21728837791719885
-0.21741073446946377,0.22225873239817784
-0.21508531447610907,0.22737523783817282
-0.21285258092217704,0.23252069285917476
-0.21047450401698292,0.23792029593087172
-0.2081254948507318,0.2434453142670026
-0.20576895451134652,0.24890699927291693
-0.2034077230444351,0.2543486098192068
-0.20105688189543997,0.25995045237757464
-0.19861759922690608,0.2658169610416168
-0.19598707196289816,0.2720758537562204
-0.1934178742608738,0.27827808095123535
-0.19079146200287475,0.28480360073829997
-0.18829656417890578,0.2910014260034873
-0.18579823865921238,0.2970905143937207
-0.18338413194552788,0.3029217574439
-0.18083526166348085,0.3094409211754581
-0.1783733420241005,0.31578162018267736
-0.1760964470185053,0.3218279543361816
-0.1737973797100167,0.3279675952585445
-0.17157565606166697,0.3339062580321913
-0.1692021492508859,0.34042279806369335
-0.1668759161352555,0.3466345929420668
-0.1644114126427083,0.3530658932818242
-0.16203395100633178,0.35950620821102036
-0.15960772672998397,0.36618316219371155
-0.15719411299128558,0.3729461304672333
-0.15487294389117823,0.37914223523763313
-0.15257939219786693,0.3853756663009624
-0.15027196888904296,0.3916347428990198
-0.14793714360925436,0.3978550587253355
-0.1455952488656394,0.4040758480007618
-0.14326403392315806,0.4103971423257049
-0.14092515454379173,0.41678721374593686
-0.1385872558964375,0.4232084444163528
-0.13632795310405416,0.42965237498548675
-0.13408695693181416,0.43597593630526216
-0.1318728213575983,0.4424534954482642
-0.12964118295949267,0.44888115134038753
-0.1274463997495917,0.4552917538668617
-0.12523543634969933,0.46160080057069636
-0.12307464234841818,0.4678681380785779
-0.12090484804076079,0.47416241502161394
-0.11869856570560593,0.4803566934777786
-0.1165986187021799,0.4865821073280232
-0.11451548208762745,0.4927489711767339
-0.11247958065478564,0.4989950068801294
-0.11041935017591002,0.5052552714234846
-0.10837460065563274,0.51144058444039
-0.10633870649457083,0.5177854628441769
-0.10423527387597545,0.5241030890290025
-0.10214774122692533,0.5305690140259586
-0.10005961718330489,0.537157345718737
-0.0978120677357174,0.5438323775609375
-0.09548907257209689,0.5504746041747894
-0.09315194453072201,0.557142339661264
-0.09084093933360136,0.5639111999787243
-0.08856533056963285,0.5706405003421361
-0.08624613847250898,0.5773614946068064
-0.08398215844618896,0.5840128415994033
-0.08175728285145836,0.5905496624472286
-0.07955022735275236,0.5970093910825425
-0.07737833766917317,0.6034029801416357
-0.07517384034915042,0.6097772342414636
-0.07283071838205714,0.6160619202665387
-0.07054054501177771,0.6222998204321897
-0.06832052598052059,0.6285951339250198
-0.06614287777632959,0.6349128662313701
-0.064028147047104,0.6411396871278421
-0.06186646069649933,0.6474759064704839
-0.05968659090951517,0.6536953510293204
-0.057531124856619535,0.6601697673466373
-0.05529396640590108,0.6665059888747016
-0.05313054474709794,0.6731518018256001
-0.05088694417080559,0.6799133437311171
-0.04866832642301205,0.6868425247514297
-0.04633780641091943,0.6937260251566539
-0.04411286656620543,0.7005449955882497
-0.04191192841245633,0.7071936201838807
-0.03979926749888549,0.7138443175548745
-0.03777048517181984,0.7202600726645598
-0.03578045565134237,0.7264675960486771
-0.03375540871198912,0.7328468901594524
-0.031736472859406534,0.739133364436887
-0.02970842023265058,0.745451589397388
-0.027780123300687534,0.7515259590279482
-0.025822585282975055,0.7578267799159999
-0.023868720567281287,0.7636002436606877
-0.021963251246229748,0.7696063259824586
-0.02004660365883193,0.7758970706149849
-0.0180639647520916,0.7818620301337276
-0.016082071394623046,0.7880970214524703
-0.014130944561655659,0.7942058284985739
-0.012161800962332159,0.8003980594077532
-0.010156217707404963,0.8068839808411884
-0.008096895143711216,0.8131482797834364
-0.006008759741331124,0.8197422112907005
-0.003913545146036285,0.8262716400135521
-0.0018776595776171245,0.8327287861717687
0.0002113598614446599,0.8391485774622697
0.002278173961680896,0.8456959424770967
0.0042613729253406785,0.8517389049401034
0.006289557982357863,0.8579975304190574
0.008282742361683179,0.863975272859279
0.01022179198214447,0.8699205202773195
0.012212099021546394,0.8762891687996639
0.014197283144694012,0.8828879297864236
0.016252742146398366,0.888948001432772
0.018280370378112393,0.8952039487455221
0.02029752824757447,0.9016700461793927
0.022380533202962835,0.9081380411413968
0.024461448735588823,0.9146475489891275
0.026548142295453256,0.9211183870222628
0.02869923997709145,0.927739494504237
0.03085174187076932,0.934401964741655
0.03289440508899805,0.9411859874029626
0.034943583334965694,0.9481698202984704
0.03703744680370766,0.955105006912554
0.0391316034689598,0.9620336207331349
0.04123189824680802,0.9688576266732544
0.0432464806937958,0.9755923671541713
0.045264589363558955,0.9823451385047832
0.047250526723646546,0.9888200456987382
0.049158186820642644,0.9953073000547612
0.051074648862708696,1.001757027524567
0.053024334934043155,1.0082113704733393
0.05495070842512302,1.0146616291681112
0.056857057332927535,1.021119148059291
0.05876272794661544,1.0275334521215134
0.06063839874769267,1.0338236334711801
0.06243058934790981,1.0400598135392245
0.06428994704899145,1.0464427817382465
0.06611635118105585,1.0527799191468452
0.06794815105062878,1.0590655919145728
0.06984507468153593,1.0653009972353196
0.0717810049753252,1.0713622045905336
0.07370242065807513,1.0773799387752563
0.07559513366857545,1.083552073449144
0.07745912545262684,1.0894560371214934
0.07931166696759975,1.0956671781502798
0.08121196633210023,1.1020349563316145
0.08311393060870258,1.108332629348297
0.08501377625096193,1.1148644416570197
0.0868788175670605,1.1213641911375283
0.08883046694606672,1.1278911250504238
0.09086687724406975,1.1347283327264701
0.09293176892505435,1.1416180500333242
0.09496081384644826,1.1483642388496231
0.09699870513714716,1.1550269305593066
0.09900139027474476,1.1615972676539816
0.10098050675985684,1.1680969985765284
0.10300203444762471,1.1745240800346024
0.10499618123766737,1.180906660187479
0.1070484442604254,1.187236788983108
0.10903052216636991,1.1936320026318727
0.11096758440683875,1.1998580841244928
0.11297218690169511,1.2061935788520715
0.1148367304227424,1.212279030168906
0.11668257160157876,1.2184360463712214
0.11865050741600877,1.2245882370504302
0.12053349519978948,1.230706131113363
0.12238095016975421,1.2370088395102328
0.12425540337054651,1.2435135653051332
0.1262162909049387,1.2498522494327338
0.12821267933445846,1.2564933147455495
0.1301495033429809,1.2630082420513904
0.13214366828890284,1.2697156654629114
0.1341787996462761,1.276171434946865
0.1362043645973453,1.2827549526884663
0.13825595539607358,1.2894356033223842
0.14029475286935722,1.2961315791348802
0.14234478847268434,1.302568024672406
0.14429941417602396,1.3090527327909418
0.14628361537329998,1.315310687005679
0.148180042073642,1.321500035441667
0.15003282662583253,1.3275390438408112
0.15179071667275212,1.3337273480007181
0.1537168741203782,1.3397848537675323
0.1556962850305264,1.3458876077803654
0.15768213661411276,1.3520591141291693
0.15966087616907298,1.3584160857783603
0.16164638890048327,1.3647342967244567
0.16366841445989483,1.3711152427722797
0.16553225797495158,1.377800608721373
0.16738518223009724,1.384609317313175
0.16930846970251384,1.3916653032469248
0.1712302074165959,1.39861025625003
0.17322723738227355,1.405727018767732
0.17518177465181978,1.4126969614743736
0.1772004715224744,1.41980597319841
0.1791919340276832,1.4268410610863915
0.1811984041265282,1.4336950036350882
0.18305227365840743,1.4403793390096227
0.18487435767711125,1.4468520730382077
0.1866758477695265,1.4536508917052942
0.18855051609046133,1.4603933568830616
0.19047320101238452,1.467006417231194
0.19230832333264458,1.4736132720082673
0.19418943557053175,1.4802224433556175
0.19607930913252136,1.4868055131075826
0.1979628574976181,1.4935715533098715
0.19986025322821246,1.500197412543722
0.2017427751892173,1.5070633843818297
0.2036677891297623,1.5139163142328413
0.20563767411480244,1.520994470488985
0.2076795212211684,1.5281884745446956
0.2096796006650843,1.5352467720899594
0.21169108892198962,1.5424899263761753
0.2137481489163244,1.5498023870462347
0.21573817152640573,1.5567928656803567
0.217716660293911,1.563705511614078
0.21966900871951817,1.5706478591519957
0.22159496024854425,1.577428769065274
0.22349625874876206,1.5844174841359142
0.22545873181483495,1.5909436981220533
0.22735145822395475,1.5976622589374625
0.22923095785064984,1.604504919169278
0.2311541184954958,1.6109575081263132
0.23305037948521545,1.6176134007218146
0.23493984568306903,1.6243441770022513
0.23684898815370842,1.6310186820860006
0.2387403890335072,1.6376266081225257
0.24062531592663589,1.644316762195099
0.24250080217729877,1.6512993217750909
0.24436222479811243,1.6582706698378753
0.24616571880576923,1.665265154602586
0.24795714909816294,1.6723187441038474
0.2497661318191247,1.6794467625367933
0.2515640546293885,1.6865855117764372
0.25329481960285566,1.6936662603297667
0.25504738761203155,1.7005700769652252
0.25672135563989157,1.707520556298283
0.2583954134176816,1.7143673864211597
0.26007521650771803,1.7211375184637634
0.2617693323802534,1.727857494271023
0.26356009796429203,1.7344422832527568
0.2653568467499571,1.740920026943979
0.26713324334112587,1.7477511505332157
0.2688726953765229,1.7542179508297175
0.2706228264310229,1.7609891022891426
0.27236218411335766,1.7676225289332852
0.27412126659292424,1.7744423988557891
0.2758351526958093,1.7815740768247148
0.27775636107418766,1.7885556028632392
0.27960798177095836,1.7956882142371653
0.2814654912471814,1.80282782503063
0.28329834942552173,1.810052462208107
0.2850541657773269,1.8172745890402444
0.2868560137916713,1.8246554671767305
0.28867685428588585,1.8318021876427641
0.2905385040785905,1.8389993676756187
0.2923022929114887,1.8464012093791058
0.2941641979290668,1.8537447580923323
0.2959921079159515,1.8611126574483254
0.29780197557314647,1.8684900546278682
0.299614677098299,1.87586928006997
0.3014312580718706,1.883246318495282
0.3032678752708141,1.8906214538584019
0.3051239742458053,1.897986527579166
0.30695117194709237,1.9052545647799088
0.3087452630291105,1.9124644695710964
0.31048358080437344,1.9195115374380376
0.3122042065658308,1.9265390944964675
0.313926387146756,1.9335464300593659
0.31567833269044976,1.9405540953351375
0.3173145944900043,1.9472334009868795
0.3190727184205393,1.9542128177837799
0.3207768018347713,1.9610076056934365
0.32246900675657464,1.9678280819896217
0.324148020466209,1.97453244073674
0.3260166097207027,1.9813039712941283
0.32771483792584616,1.9878493630034264
0.32960058196865233,1.9946682305950438
0.3315674329698477,2.00165765317409
0.33355200065613255,2.0087182761451
0.33552865554264216,2.0157560985927234
0.3373660691672868,2.022491871327532
0.33940201454597063,2.0296094927038557
0.3413227647878883,2.0364319614755826
0.34337104303175653,2.0434454404845788
0.34533199655265734,2.0501706912726716
0.3473297512229113,2.0568688294932924
0.3492660988229668,2.063347602331026
0.35128996431550036,2.069869703493511
0.3532467916711944,2.0763583020225638
0.35524074486783763,2.0828589889433236
0.35712477004439136,2.089059812835151
0.35918234924401654,2.0954282416214145
0.36128205387108847,2.1019275499459416
0.3633741729964194,2.1083546598370253
0.365632462531148,2.1149666228789785
0.36785361252707144,2.1214246097816716
0.37015512573624176,2.128014436406577
0.37261673789987704,2.1347289905678237
0.3750540336773433,2.1412705617410346
0.37748234843005707,2.1477852623004057
0.3800400280343198,2.154429063342202
0.3825673472653148,2.1608938308259096
0.3850214105008013,2.1671320594590195
0.3874511161658043,2.1731401258397316
0.3898311656726167,2.1790923718833413
0.3922284278091556,2.1849874441391726
0.39456365733578597,2.1905419963330677
0.3969983164290537,2.19629972740358
0.39946634581224744,2.202119363820016
0.4020028675455613,2.207945336323003
0.4045634647734464,2.213740331751914
0.4070030257132803,2.2191160988373646
0.40957833895941975,2.2247879148738523
0.41215674770624283,2.2303348593771277
0.4148323004456324,2.2360048435127675
0.41743367551515914,2.2413649729534058
0.4200553242704608,2.2466430160711113
0.4225611208065958,2.251642197878813
0.4251826430868362,2.2568036479895675
0.42779146167628346,2.261787276094078
0.4303713978121349,2.2666507360469383
0.4329659592385892,2.271453382857283
0.43562538504350345,2.2762598397027247
0.43815977840739495,2.2807801558092917
0.44077264586093423,2.2853258468540174
0.4432740508958084,2.2896005580656866
0.4458264069115626,2.293851793135503
0.4484649982004314,2.2982041827049167
0.45117300503376695,2.3025641667412846
0.453673821284833,2.306570774586386
0.45607809839687596,2.3104177099178895
0.4586952352872795,2.314369413397816
0.46129214926815787,2.3182888192422313
0.4637494922382923,2.321942712341817
0.46638289036441727,2.32576703579559
0.4689215421207986,2.329344552481841
0.47151860218166813,2.332857813399816
0.47423899481791176,2.336290030288283
0.4769785072056083,2.339718550873778
0.4794774758208258,2.3428737009838185
0.48242250141282295,2.346261820180989
0.4853539257747056,2.3496033103377005
0.4879797897782949,2.352806387141308
0.49040564202049053,2.356324327424717
0.49316126002071725,2.359959715484218
0.4964069850259356,2.3637199197457233
0.49952092030655565,2.367456356929507
0.502748781203312,2.37127407203263
0.5061865239164898,2.375317097045135
0.5097267397150174,2.379442782580924
0.5132734740291063,2.383557667515617
0.5168421205876486,2.3876540138445286
0.5204645706921024,2.3917355103841635
0.5241723792051516,2.395981137273606
0.5278960061773776,2.4002021669078966
0.5316789598871666,2.404384441779002
0.5354857466361986,2.4085913019579017
0.5393603258970898,2.4128201957785453
0.5432405876574684,2.4170389278565096
0.5471595592288534,2.4212487545539902
0.5511642794238273,2.4255012859599914
0.55515251436451,2.429707738278526
0.5592016922792112,2.433920324287318
0.5633388305764486,2.438195263789221
0.5675579880519969,2.442481429631053
0.5718400641591324,2.4467814980181757
0.5761957452417833,2.4511157525707943
0.5806028929380367,2.4554255278740174
0.5850832744185488,2.4597786977686553
0.5892382837140206,2.463888347717926
0.5936497556406022,2.468105325635303
0.5976582192110735,2.471989144729174
0.6016689295081278,2.4758592578743985
0.6057659030456284,2.4797570966359483
0.6100900079516591,2.4838420908347896
0.6146864594276431,2.488071288587172
0.61892091066771,2.492022565599341
0.623140986770077,2.4958326374639466
0.627415447252563,2.499665593066101
0.6319149145286206,2.5036683949974776
0.6364647558945273,2.5076814197131796
0.6410704832404014,2.5116866569282372
0.6458221512960213,2.5157593646661383
0.6505952677430948,2.519824693479062
0.6553027617148927,2.52373039711824
0.6598918670822651,2.5275155188278737
0.6645439151122547,2.531312538102773
0.669323160781035,2.535161469015687
0.6739075529646319,2.538899885257104
0.6788413689775347,2.5425929224366217
0.6833324436278085,2.5460734613879255
0.6877568354780763,2.549407408722833
0.6920173491511857,2.5526483381430576
0.6960991281963551,2.555692876416204
0.7004389903467256,2.5589080390096552
0.7050935860668277,2.562475280427936
0.7097190176186767,2.566005843226746
0.7142436350304661,2.569467201673945
0.7187683302971876,2.572775104088102
0.7232741253527627,2.576081763536773
0.727675692645894,2.5793617952266312
0.7319596946840109,2.5825545613844203
0.736307884895997,2.5857340323666826
0.7406585433354582,2.588895076807409
0.745251060325075,2.5921436209864934
0.7496469775315273,2.5951002504295166
0.7541917457801184,2.5982083993712153
0.7589082499665436,2.6013401191536056
0.7638453494841582,2.6045982586725844
0.7688107029480236,2.6078381305165137
0.7737810984992382,2.611015155937722
0.7787771413739621,2.614157181955352
0.7837935127736668,2.617265536108082
0.7888399299148566,2.620394632266297
0.7939354959723901,2.623515211726868
0.7990170636172216,2.6265749495713795
0.8040831591796394,2.629606649313979
0.8091044354991141,2.632574615583218
0.8141772569497896,2.6355228701448383
0.819306424964043,2.6384438578072684
0.8244403654432668,2.6413305861063368
0.8293779934620213,2.6440228709558617
0.8343285673108657,2.646640257934066
0.8391810619664848,2.6491502560868203
0.8439690071381611,2.65159950749173
0.8486803276988278,2.6539214566985803
0.8534460068298466,2.656244383118131
0.8580634158662166,2.6584202193207838
0.8626105693568462,2.660536040350763
0.8670332857448391,2.662517426293361
0.8714796076308096,2.66451048996375
0.8757038288462371,2.6663096092279353
0.8797309369891881,2.667961554927628
0.8836172697706881,2.6695625331122503
0.8874709538407279,2.6711668266022954
0.8912830059036188,2.672588098837489
0.8948097072943633,2.6737587912472023
0.8982759315035205,2.674945991807732
0.9014143880194418,2.6760161420687094
0.9046819705065733,2.677125917082687
0.9080922434385562,2.678254631897724
0.9111065523529478,2.6791610718202
0.9140147326656851,2.6799744814421644
0.9170899597469135,2.6808395437970507
0.9202431166423899,2.681701649712599
0.9232636668436229,2.682509187694662
0.9262177414284591,2.683271987957175
0.9293572431233048,2.684088922088124
0.9325903392023054,2.6848526890318447
0.9355302350307116,2.68550783991863
0.938397532811934,2.6859087243904147
0.941112003596691,2.6862730793533123
0.9437357732954166,2.6867069777327597
0.9461455324052885,2.686927127381578
0.9483925347679638,2.6870276898012895
0.9506371434818668,2.6872873738644962
0.9530182364956641,2.6875404024136214
0.9551738246908006,2.6877005238564067
0.9570082761673729,2.6879170513090145
0.9590713448052561,2.687771224999
0.9608685553092775,2.687642509760447
0.9625346499415294,2.687431795580291
0.9640683919664365,2.687387699056238
0.9656369841812178,2.6872670988387863
0.9673650937937879,2.6873584817717093
0.9691977090863944,2.687245187141251
0.9708551321670443,2.6870271380393613
0.9725092690480237,2.6869036149993137
0.9742446854313959,2.686858656998105
0.9759404809849781,2.6867836682570014
0.9776620166910015,2.6867309072621577
0.9791622482876873,2.686666316377879
0.9808549236149835,2.6865904984489437
0.9825228014451253,2.6867630809703074
0.9841659271570624,2.6870346808691066
0.9856187200127552,2.6872492520734554
0.9870236664817591,2.6875124481288246
0.9884496771369244,2.6877598752109106
0.9898821866910612,2.68804004372445
0.9912701449342745,2.68831638277731
0.9927314367360631,2.68862703262057
0.9940592459949376,2.68887307216078
0.9953507501324672,2.6891353151493105
0.9965428723340012,2.689398220550494
0.9976280075526459,2.689714118816993
0.9987455368736096,2.689994814710357
0.99993166500731,2.690305535701407
1.0008865197866548,2.6906008476842294
1.0018314609150165,2.6908540436369224
1.002612045213675,2.6910625838309548
1.003617459270851,2.6913649869417826
1.0046250546919901,2.6917609365104465
1.0052057837303705,2.692090685932918
1.0062015010851455,2.692494080333219
1.0069660855593343,2.692856805789381
1.0076389270124542,2.69320269398891
1.0083219294055517,2.6935833753209457
1.0090612821546194,2.6939948461479237
1.0096907196652487,2.694385472654444
1.010481614628675,2.6945740564228386
1.011225879658716,2.6948158231251145
1.0120129551415609,2.6950647426581504
1.0127748797786573,2.6953298517628874
1.0135767899992985,2.695544170524644
1.0142905837368508,2.6958248534187046
1.0150483086410593,2.6960988279043576
1.0158391911702884,2.6963450988744384
1.0165648904449915,2.696560427488142
1.0173610173251948,2.696787149602307
1.0180884455228782,2.6971185074277133
1.0188310721960676,2.6973708977520086
1.0195727460470916,2.697653281962684
1.020350236386969,2.6978958447444357
1.0211114737885891,2.6981660146822746
1.0220138956978877,2.6984913025437844
1.0229859917804256,2.698817203568708
1.023979556089292,2.6991763526174033
1.0250213180723644,2.699554130911334
1.0261023262345117,2.6998961237649457
1.02721046263984,2.70023296254992
1.028292166161255,2.700605342524792
1.0293669004691925,2.70086326818162
1.0305315317183616,2.701341558071157
1.0316176768588055,2.7018559695545967
1.0326748210573609,2.702273435683748
1.034089761483358,2.702963188118927
1.035278650994044,2.7035643752382996
1.03647558091171,2.7042058743951873
1.0375358908642245,2.7047972582705997
1.0386432486681918,2.70550450421378
1.0397643850498368,2.7062196326501446
1.0407296286105316,2.706937276589167
1.0414302251563714,2.707515166665801
1.041999415731818,2.7079308896677285
1.042358009207208,2.7080936765772243
1.042885563368063,2.7082867405111406
1.0432431371888022,2.70844067949947
1.043654203148828,2.708500802267225
1.0440309866503406,2.708734115316485
1.044242817070041,2.709045027764497
1.04453419325052,2.7092184712905976
1.0449255788358234,2.709378274642127
1.0449081335877106,2.7097239088285656
1.0448849072755944,2.7101412291143268
1.0448998419221056,2.7104682194872525
1.045062139888606,2.7108580071947816
1.045434826090425,2.7112649235481068
1.045576096354431,2.711728652648516
1.045722878392789,2.7121802555915657
1.045781964086748,2.712531927173983
1.0458655594655952,2.712894925833206
1.0461131816676594,2.7128414899773725
1.0462490164427092,2.7128104095197147
1.0465041738837315,2.7127458159464033
1.0468597803728035,2.7128240226706413
1.0472085215165214,2.7129473896617884
1.047611928786985,2.7131084962500807
1.0481143834071798,2.7133398618339895
1.0485802828919435,2.7135100210803054
1.0490379332062936,2.713683973971509
1.0496788391447245,2.713934377047646
1.0501951664052587,2.714209106755556
1.0508406778808723,2.714489651542334
1.051619407671709,2.714784039657484
1.0521965034311447,2.7149150548885896
1.0525552331271173,2.715098312348776
1.0528260266010854,2.7152879091762356
1.0530791157656494,2.715138655700075
1.0536272424079713,2.714781555450299
1.0540676611586257,2.7145549095800496
1.0544866216717064,2.714218799383029
1.0549893847051215,2.7139663143097157
1.055248089301001,2.713953904532613
1.055524154415444,2.713868943854922
1.0555551435833568,2.7141628885958777
1.0556242912159937,2.7145111985638914
1.0556680657563564,2.714592834534167
1.056151038793934,2.7142677042489294
1.056767526649624,2.7138584785282838
1.057325276054438,2.7135666610774867
1.0578850115792917,2.713285259739747
1.0586523437288893,2.713326961536242
1.0591689615090865,2.713419390941094
1.0595772786715918,2.7134797692601174
1.0601613205463105,2.713294075889531
1.0605613903646902,2.7131996152424867
1.060939703121056,2.7130247732897113
1.0614925378827895,2.7127084691311794
1.0621883970171297,2.7123706861484114
1.062741404937811,2.7121683762755335
1.0634056331238337,2.711800443595324
1.0643199109636634,2.711297486328782
1.065136274728586,2.7108748799252442
1.066030435253504,2.710882491056326
1.0669774180167175,2.71092175428698
1.0679044841048808,2.710936442272377
1.0686850772718655,2.7109803267151484
1.0696384217494024,2.711058457798608
1.0707633192841237,2.711147564007528
1.0716992200825923,2.7112439454153745
1.0730683770792822,2.711402187398632
1.074155583666834,2.711514795963725
1.0756608729386872,2.7117097197766236
1.076891069663045,2.711850292830638
1.0782240933582565,2.7120594775622844
1.0795755055270664,2.7123216359067897
1.0807691062544549,2.712462465354788
1.0820429133356808,2.7126151980325632
1.0829442833249503,2.7127514467099676
1.0842756930504802,2.7129172024530592
1.0855890265818031,2.7130973805708667
1.0868881236489862,2.7132290987528256
1.0878393785426623,2.7133111804032195
1.0891662719384256,2.713424957229974
1.0904783392128674,2.7135753500700126
1.0916821637787084,2.7137225177861377
1.092957518563476,2.7138257577244804
1.0942822517493722,2.7139246224153433
1.0952192258517122,2.7139727914397835
1.0965501348893918,2.7140440802581853
1.0977746671625932,2.714113119661797
1.0988688497205226,2.7141768690767227
1.0999937042479633,2.7142019444339627
1.1011175456433853,2.7141575746694677
1.1022279805187982,2.7141151425588674
1.1033167501059526,2.7140459932073644
1.104428981404463,2.713934540231801
1.10555799787453,2.713827468427464
1.1066836043780799,2.713734893781748
1.1076523110289234,2.7138848227925387
1.108658218453142,2.714021445386524
1.1097117619078376,2.71419093935168
1.1107490849299337,2.7143052614673095
1.1117075571547999,2.7145397859678604
1.1126712238494243,2.7147165686761507
1.1137863543284534,2.714938162408048
1.1147376075462754,2.7150898307886813
1.1156789398877505,2.7152804308081433
1.1166669381901508,2.715445752216583
1.117616886684397,2.715596387223965
1.1184881488322163,2.7157453482286478
1.1194651618809872,2.7158442211259435
1.120269865727814,2.7159592263321657
1.121155623738513,2.7160788533662665
1.1220787615907146,2.716236988861689
1.122984417460489,2.71639097478345
1.123888335937604,2.7165399875668297
1.1247956245621373,2.71665623001288
1.125722518701735,2.716793798363766
1.1266547285581836,2.716929857944249
1.127587299530945,2.7170749868613706
1.1285538904287602,2.717216607971345
1.1295059854236735,2.7173899308557963
1.1304234497525574,2.7175333259770347
1.131364888351426,2.717671179641939
1.132056641642102,2.7179608428029374
1.1326812009068927,2.718219472852569
1.1333145417989519,2.7184708491266236
1.1339586683164755,2.7187672121370507
1.1345869741208174,2.719033576050613
1.135230372892135,2.719363060211913
1.1358074209088826,2.719679519576278
1.1364084880614835,2.7199906302395935
1.1370000325860952,2.720353885854262
1.1375177425169378,2.72068749577689
1.138027992044913,2.7210605172060096
1.1384945220309364,2.7214377896828483
1.138964447984132,2.72181791807871
1.139468368070862,2.7222338084047935
1.139962964040587,2.7226258605646683
1.1403655635873193,2.723034127692536
1.1407950633536426,2.723475942645417
1.141223018373747,2.7239701610801315
1.1416095524358827,2.724361667922255
1.142002858318967,2.7248454583686397
1.1424461407898594,2.725299765994905
1.1429644000340842,2.725814056704456
1.1430731338360631,2.726237431142028
1.1434730601866483,2.726734734920958
1.1439364580667581,2.727220134166995
1.1439830546041403,2.7276661622544935
1.1446501265001827,2.727843750755574
1.145057137237644,2.7280030040008048
1.1455508789936206,2.728116066779551
1.14609491397807,2.727841023371871
1.1462549190255529,2.727946066038244
1.146655140643339,2.727919890812911
1.1469657504929796,2.727777912006021
1.1471462327183763,2.7277991077024635
1.1474660905039253,2.727736760793678
1.148029256683754,2.7277421611809816
1.148092400216755,2.7279514895613435
1.1484492293018562,2.7280759243079458
1.1485456170687356,2.728179281393145
1.148799490256482,2.728138998707875
1.1490283327162345,2.728284202686475
1.1490761098575408,2.7285034982647587
1.149447295287503,2.72863955186669
1.1495399736006564,2.7289036091296515
1.1495899696607053,2.7292865898626455
1.1496816105149885,2.7297166157135186
1.1498397183356865,2.7297659302970847
1.1499231834930055,2.7297942192077214
1.1499304989706696,2.7299714291524806
1.1501684079653316,2.7301132617489356
1.1503075301406283,2.730201680481884
1.1502793455757725,2.730268621527406
1.1507940945289867,2.7302574020212975
1.151317126371398,2.7300809162574744
1.151948134281151,2.730119456860975
1.1523698919648324,2.730274664351366
1.1530701384593771,2.7305441830319452
1.1534955788874606,2.730817136511396
1.1543102225848971,2.7307371867595225
1.155139596355075,2.7307353788948414
1.1560656239711586,2.7308598138137077
1.156921874883245,2.7311308926741664
1.1576941401842895,2.731603563263239
1.1583688082291101,2.7317857007260336
1.1592350148170512,2.7318498318705617
1.1602225874473435,2.7319451576752356
1.1608585653612413,2.732197361669848
1.161431935528403,2.732523920666697
1.1623004061438116,2.73287759544227
1.163025664135143,2.7332034219773735
1.164040479640309,2.733586962997388
1.1650022316863249,2.733913748749984
1.1659268417610043,2.734257819303979
1.166864257306618,2.7346332011750625
1.1679517892275584,2.7350201479846157
1.1689418479563316,2.7354791059071086
1.1699308854760502,2.735851032572529
1.1707571617769608,2.736211825446442
1.171633397623152,2.736584346922652
1.172509747314054,2.7368665062373823
1.1734304895632224,2.737141991908281
1.1743255188137438,2.7373757163826253
1.1754751534212333,2.737603598998398
1.1763575752265139,2.737816736944924
1.1772649301685538,2.738070015986574
1.178084186352987,2.738256407490177
1.1792021515258517,2.73858349308072
1.1801375147714475,2.738809682398528
1.1810385757931767,2.7391062589713457
1.182067413394733,2.7394442735605753
1.1830563185821261,2.739709615237985
1.1839427572884957,2.7399456217291402
1.1848366328656237,2.7401482535313435
1.1858401470596691,2.7403838363838022
1.1867766793704735,2.7405568997564314
1.1876077309205428,2.7407724884099123
1.1886704295917152,2.741047321517208
1.189569275805807,2.741283972265644
1.1904396319951625,2.741510998475083
1.1913328076519476,2.741779731823466
1.1924773407760054,2.742032948081496
1.193428634166315,2.7423395230530665
1.1941437388299176,2.742710141923646
1.195278770484327,2.7429972560641724
1.1963137764032927,2.743357200373296
1.1970821727348937,2.74372187381694
1.1977479080347755,2.7440772608443096
1.1987904462258938,2.7444147238313574
1.1994925991782344,2.7446580653338004
1.2002746747876194,2.7449304867976942
1.201043232815123,2.7452065614396455
1.2018247930531136,2.7455068662182707
1.2025046282876781,2.7457959181584792
1.2033612856118256,2.7460480199969806
1.2042207506014833,2.746319630812219
1.2051326522850936,2.7465504252881368
1.2059762768998332,2.7467786295191683
1.2068826420321126,2.7470060028361956
1.2078667323102188,2.7472272051467463
1.2088655960699848,2.747452604216368
1.209906279613709,2.74773253771035
1.2108843405279892,2.7479526753695036
1.2119164201648565,2.7481987016107925
1.2129816646836555,2.748489717365497
1.213901425476875,2.748722740381256
1.21479075858042,2.7490701822819847
1.2158043472022555,2.7493808880231576
1.2164970798806025,2.7497639249627537
1.217705286942378,2.7501002775743117
1.218529024321458,2.750439964373948
1.2196069641040141,2.750829053156332
1.220727355701684,2.7512282680480413
1.2218741259114347,2.7516466823091
1.22306225434845,2.7520559132052593
1.224303173167981,2.752455724707833
1.2250529829521404,2.7528101320605707
1.2260217851611126,2.7531789248455873
1.2272413333857375,2.7535521924974806
1.2282544377060867,2.753899841194406
1.2291427442771852,2.7542121223140574
1.2300796818301243,2.7545520118564917
1.2310255751357841,2.7548681572802804
1.232080081023553,2.7551669772436007
1.2332228368736462,2.7554027947310598
1.2343057671447997,2.7557106723975764
1.2353692666311096,2.75601918124261
1.236376491931358,2.756244103787263
1.2372727514851176,2.7565220309941973
1.238311292656177,2.75673943389664
1.239396335799072,2.7568977936871466
1.2404233730567862,2.7571090079404756
1.2414745483230754,2.7572687011710437
1.2425336020808566,2.7574488177392453
1.2435657960530477,2.7576181495579486
1.2446476649678588,2.7577251137452157
1.245596580168584,2.757826425046606
1.2464135228522024,2.757966210314732
1.2470611198717543,2.7582194011363232
1.2480256441929591,2.7583179038147354
1.2488807028658266,2.7584031257709607
1.2497585462359369,2.7583862494506266
1.2506645377552505,2.758397399676084
1.251273354145555,2.7585235892011464
1.2520496946375088,2.7585324466304066
1.252846435759794,2.7586381249140164
1.253616525762747,2.7587640573828205
1.2544701272948737,2.7588812193188663
1.2552691744058297,2.758918452986766
1.2560843207221595,2.7589462423695594
1.256840001518761,2.7589913833691444
1.257721532142708,2.7590925744957917
1.2583045137296063,2.7591456856176855
1.2590941773575166,2.759146640766801
1.2600569705313407,2.759175106856276
1.2608430226929448,2.759222054218904
1.2615932174601134,2.7591655417558507
1.2624199548186643,2.7591612352354935
1.2631069050250385,2.7592394198476864
1.2637874560863673,2.759221680950402
1.264567551747163,2.759210999961227
1.2653244144622429,2.7592041823243845
1.2660611116965896,2.7592168539655377
1.2667881219141512,2.7592519099742496
1.2674598165322464,2.7592305453316373
1.2681778298247142,2.759221359141831
1.2688185133346488,2.7591841526695777
1.2696836288801028,2.7591920987708365
1.2704187654951993,2.7592023930363125
1.2711871022841517,2.759136353059959
1.2718892926058296,2.759092995931168
1.2725787638572463,2.759109163142209
1.2733048308043988,2.7591159487504417
1.2740342893912993,2.7590368409134056
1.2746874726620732,2.7590302292167874
1.275361346394142,2.759023948932754
1.2760708862954218,2.7590535691429094
1.276911790203743,2.7590646973672923
1.277651964098953,2.759054996570423
1.2783542936725723,2.7590605427377697
1.2790738779765785,2.7590117375580143
1.2798311617174003,2.758937944678236
1.28056855201211,2.758914713718854
1.2812662220408932,2.7588785675050755
1.2819615871917538,2.7588154212802674
1.2825166212862071,2.758790986861828
1.2832835689794897,2.7586960798390288
1.2839819518432214,2.7586416675562067
1.2847017525111222,2.7585375567695842
1.2853893542149835,2.75843564785768
1.2861057214041465,2.7584884732231414
1.286925856896002,2.7585730458736935
1.2876861325195397,2.758624958761375
1.288338136687061,2.758724531185563
1.2891595126845208,2.758773820690522
1.2898900825045332,2.758888080491331
1.2906598319319875,2.7590119234035546
1.2913842770964157,2.7591422129778973
1.292170125858725,2.759223304074679
1.2928562171106979,2.75935526391854
1.2935390567948413,2.7594888418911823
1.2941988538662084,2.759621105025807
1.2948668338186096,2.759770736952646
1.2955186815413882,2.7599587784687984
1.2960786002848679,2.7601556029700807
1.2967807431471208,2.7602568092377737
1.2973012767204664,2.760449039459011
1.2979917821819538,2.760551481405045
1.2984655244483665,2.7607238945515378
1.2990983348983984,2.760818525924984
1.2995722770580072,2.7609753955937597
1.3002216067759969,2.7610617312995465
1.3007416079119754,2.761195754640712
1.3012520900192441,2.7613432664687894
1.3017683802672038,2.7614671718710246
1.3024546953480867,2.761769400099767
1.3031809640120837,2.76210324914093
1.303901593747478,2.7624260920700014
1.304619623608123,2.7627857284216284
1.3053346869253133,2.7631362462251716
1.3060408732033424,2.7635090403931577
1.306663341472241,2.7638775938391085
1.3073418123503464,2.7642330285322565
1.3079784152041016,2.7645877906261997
1.3087026168612739,2.7649885405841648
1.309380478023497,2.76539443324643
1.3099899469244705,2.7658375657388397
1.3107322295877801,2.7661809375670825
1.3114001223171718,2.766561191111552
1.3120651820946443,2.7669879572840124
1.3127581360321128,2.7673987767059676
1.313441377270167,2.767811382382294
1.3140906181976324,2.7681841221176215
1.3147178749265813,2.7685529570519627
1.3154549276461478,2.768987251024211
1.3160523806866444,2.769444769874086
1.3167598838727088,2.769944344551612
1.3174154862596874,2.7704211927861615
1.3180754524400964,2.7708691232882137
1.3186613154341824,2.7713404300714988
1.3193468868182223,2.7718058334940014
1.319991012179948,2.7719170853473725
1.320598389604201,2.772040672872897
1.3212389604433743,2.7722049592653355
1.3218387373376446,2.7723563016903894
1.322454871177893,2.772476211773775
1.3230230867371888,2.7726403635044834
1.3236019726003763,2.7728281229994156
1.3241728492908629,2.7730043705441005
1.324738130850125,2.7732149981066807
1.3253427795218613,2.7733829744303233
1.3258159127744746,2.7735391216658254
1.3263553195926296,2.77373331912894
1.3267855440987892,2.77392468774861
1.3273293642414852,2.774088454593669
1.3280151697466844,2.774248569428478
1.3283726429431737,2.774451487147743
1.3289669311298018,2.774620353381841
1.3295237364340888,2.7747578275495117
1.329998212940652,2.7749088492343357
1.3305384788158914,2.775027693166188
1.3310315983015986,2.7751789638737705
1.3315118253210836,2.7753141315101537
1.3319925954271368,2.775457447054545
1.3323668190547115,2.775619940931321
1.332803396163579,2.775720798884608
1.3332950098582086,2.775851863720567
1.3337577059064354,2.7759621782025827
1.3345528736063617,2.7762604474707344
1.3353234226558715,2.776516794780625
1.3362327238300886,2.776847898130146
1.337135633213033,2.777177710240686
1.3380669421679523,2.7774370101061483
1.3390340441010466,2.7776933297448103
1.3399162510180662,2.7779732903425716
1.3409006088049482,2.7782155420206016
1.3417402119741164,2.7784760703425238
1.342758311265269,2.7787593372183017
1.3437945560986249,2.7790524435231747
1.3448264361058946,2.779357541287437
1.3457772061641586,2.7796449519266684
1.3466707035540022,2.779948685470935
1.3477472733625946,2.7802147704479063
1.3486906243604961,2.780470608005307
1.3496655877712633,2.7807264248337784
1.350668688842908,2.78101461290484
1.35156563044869,2.7812305580603947
1.3525793904586907,2.7814873065441783
1.3535742966164972,2.7817309240535675
1.3545791637868705,2.7819794432367266
1.3554666845733896,2.782216887195056
1.3564839281345873,2.782449354922253
1.357608476793931,2.7827335465240184
1.358479476585438,2.782863401402338
1.3594578580334573,2.7829554785696784
1.3604748354393803,2.783064118594033
1.3613312020047925,2.7831102547650404
1.3621967862126456,2.7831743765893338
1.3631179352643754,2.7832532166021187
1.36401444218273,2.7833034768356653
1.365228826251189,2.7833984216334433
1.3662125241860967,2.7834792826882624
1.3670089362769988,2.783460327068345
1.367994102330072,2.7833611214583067
1.3687050430196246,2.783449382059934
1.3696303000832668,2.7835086444599075
1.3708500730572484,2.7833963577129888
1.3717130849254784,2.7834578814903184
1.3726328841507334,2.7834623909630123
1.3735601515628721,2.7834294441392444
1.3743400732634368,2.7834714643662597
1.3752676277856313,2.7834605541354636
1.3762400879161327,2.783448661580284
1.3773015707616965,2.78331341597905
1.3781200858560307,2.783393456826386
1.3792309799306088,2.7831968962033655
1.3801162005531866,2.78322365922904
1.3812681952590118,2.782880219906345
1.3821188678330676,2.7829068057311073
1.3829017702783803,2.7830669245683013
1.3835859218183306,2.783197528077891
1.3841936391567427,2.7833637639184308
1.3849104806925385,2.7834410024691705
1.3856915365524882,2.7835164887447243
1.3863752450535831,2.7836097254111136
1.387206066849578,2.783555696347178
1.3878394121036077,2.78378696014645
1.3885254240390363,2.783918328481163
1.3891614457280135,2.7840859136071847
1.3897978798359136,2.7842450251271207
1.390448607551254,2.7843413737835814
1.3911063838836157,2.7844137725089597
1.3918103670211046,2.7844614728300736
1.3924671521153202,2.784570804055296
1.393122012356954,2.7846725059878463
1.3938734819503218,2.784712042434684
1.3944581264907265,2.7848751932829074
1.3952285942992235,2.7848658696168176
1.395902995383415,2.78490515147973
1.3966068182051679,2.7849546196544117
1.3971720772389513,2.785062748420751
1.397968233340719,2.785020695654474
1.3986186963217027,2.7850419083851734
1.3993486802483237,2.7850191520296153
1.3999509236501044,2.785088057661541
1.400691445427353,2.785453160077303
1.4014327323866946,2.7858181755941436
1.4021780597077442,2.7861884306212534
1.4029289081324965,2.7865780556454602
1.4036478099793532,2.7869886395291044
1.4043657107430603,2.787383138323046
1.4050888531886319,2.7878117628869448
1.405833418671197,2.7882583058821715
1.4065711007202382,2.7887268434773773
1.4072850989255328,2.7892333125547784
1.4080231708954802,2.7897144453850675
1.408769005404465,2.790222030385036
1.4095341785934745,2.790733278473019
1.4102570109568813,2.7912510605989094
1.4109332275652007,2.7917843260004545
1.411607191597374,2.792298644727357
1.4123374017909511,2.792804918617483
1.41308641421641,2.7932913078366837
1.4138042522628331,2.7938603168196656
1.414540915157007,2.7943748166449884
1.4153159887228668,2.7948930357275525
1.4160696480398436,2.795426929191985
1.4168602105725974,2.7960085325775355
1.4176472881555335,2.796572169404609
1.4184086169437895,2.7971680952671276
1.419222594630131,2.7976907687736015
1.4199864283283081,2.7977042197935895
1.4207447324323033,2.797716489649782
1.4215238239571861,2.7977056829045734
1.4222594391216252,2.797707704345255
1.4231102234377626,2.7976573685115005
1.423874208872875,2.797627223986105
1.424767326956777,2.7975817803204954
1.4255752971016042,2.797505178321101
1.4264580098688262,2.797508872470563
1.427344370552128,2.797481947760447
1.4282896133401324,2.797498858652325
1.4292650383304046,2.7974727273730533
1.4301301314978705,2.79742668356977
1.430920457361258,2.7974069796486676
1.4317914050403944,2.797405316800656
1.4327698845133523,2.7973548202806024
1.4336887662359257,2.797312804488726
1.4346233773429158,2.7972136141146287
1.4355525978997836,2.79714440191797
1.4363518629583854,2.7970874377451693
1.4372954957418311,2.7969856940207007
1.4382698632013453,2.7969056539332695
1.439186412108046,2.796839975071398
1.4400564432738514,2.796773385215101
1.4409371742737151,2.796670524223149
1.441786937831576,2.7966255413421464
1.4424325458288207,2.7966827331691526
1.4430080058711219,2.7967746158257243
1.4436322419114247,2.7968821929380216
1.4442156199878606,2.7970134757448055
1.4448115035086846,2.7971252275462795
1.4453991009104317,2.797192978127628
1.4459522702888097,2.797349113924236
1.4465043170142942,2.7974302391497967
1.4470431539873398,2.7975386537792355
1.4475717546280893,2.7976500411110106
1.4480859028475426,2.797790312570634
1.4485923647691379,2.7979709573270046
1.4490938293110505,2.7981302712710745
1.4495523242731785,2.798278666312206
1.4499830858464529,2.798458277975671
1.450406834454099,2.7986647210700424
1.4508263734786038,2.798818882932949
1.451219938542285,2.7990017705731414
1.4516026387284142,2.7992092102072905
1.4519671465128965,2.7993865215679103
1.4523176107548597,2.7996003175932196
1.452650002121695,2.7997902989397394
1.4529543793551896,2.7999976320492364
1.4532744068645636,2.8001684837083083
1.4535459464846876,2.800353910904596
1.4540699345796988,2.8006416174270337
1.4545893389550255,2.8009397231611106
1.455099684348116,2.80120918490706
1.4556362836437455,2.801532655754251
1.456142007461678,2.801828267003089
1.4566565575892334,2.802164708027202
1.457177510264875,2.802439020311534
1.4576823837123132,2.8027729913829367
1.458192787034283,2.803103667796903
1.4587071131363896,2.8034362462500555
1.4592117598500518,2.803771750874911
1.4597152611466484,2.8041214668159578
1.4602479310860486,2.804493848375407
1.4607208075842661,2.8048631884147097
1.4612391682283707,2.8051955039980703
1.4617815325066479,2.8054580206436195
1.46225929371185,2.8057638605382147
1.4626952332526668,2.8060752744309774
1.4631820942280869,2.806341122051872
1.463663758213564,2.806616837895636
1.46416916806892,2.806962713220247
1.4646912984193807,2.8072927704508266
1.4651665499287727,2.807660170390318
1.4656383152628414,2.8079552089291493
1.466089462458799,2.8082929266159873
1.4667045748272998,2.8084153105876357
1.467333329590101,2.8085221662780895
1.4679896799452323,2.8086673218364155
1.4686037300780674,2.808822314521552
1.4693131015266965,2.808858983627417
1.4698804736062994,2.80899045167093
1.470496373131326,2.809061653434997
1.4711001667814998,2.8091299142848065
1.4716423776879477,2.8092024355117533
1.4722094126706333,2.8093298802198365
1.4727984284207603,2.8094196472630286
1.473392729006088,2.8094778369569116
1.473976264730046,2.809602558548206
1.4745689848749506,2.809725803167851
1.4751663412728566,2.80985211670823
1.4758040879898517,2.8098797511910028
1.4763655513001797,2.809978446993857
1.4769406763457595,2.810059655303595
1.477524513431354,2.8101442632004088
1.4781585026016155,2.8101524861154
1.4786913344139663,2.8102058987354894
1.4792458731121854,2.8102561595895863
1.4798197411686993,2.8102696198770323
1.4804257543268189,2.810311419907016
1.4809450857262076,2.810351697699187
1.481532782478106,2.8103405819410066
1.4821686906982416,2.810462054920667
1.482980500964873,2.8104141471630397
1.4836803596729922,2.8105086172751537
1.4843868864454854,2.8105624095976403
1.4850809647680003,2.81058282830591
1.4857909703265306,2.8105667998709047
1.4865094550727957,2.8105409074989334
1.4871742088343634,2.81047565661096
1.4878640082146903,2.810491901576643
1.4885830022908177,2.8104401861819026
1.489275838190723,2.810415963697959
1.4899496246263708,2.810368732339762
1.4906436479709018,2.8102647185447376
1.4912589457033325,2.810218475431205
1.4919945922223072,2.8100865226389278
1.4926337101776297,2.8100070527107195
1.4932723108522172,2.809881828269011
1.4939898055083694,2.809746035332391
1.4945975006554284,2.8096187705533757
1.49535954881032,2.809442456778435
1.4959983716212157,2.80932038877038
1.4966565571514432,2.809157324520942
1.4973408075173,2.8089982009032664
1.4980293579323822,2.808836220525395
1.4987329022751568,2.8086062197067023
1.4993585975360313,2.8085779605351355
1.499952516962044,2.80858216256643
1.500578807278613,2.808565722346649
1.501184076609439,2.8085670554384605
1.5017918906644814,2.8084806325739056
1.5024127839042878,2.8085124374361037
1.5030159454434333,2.808513327781568
1.5036449694732414,2.8085070366205835
1.5042553941728487,2.8085070597643638
1.5048716564431488,2.8085025779868094
1.5054885574719352,2.8085104631357116
1.5061155069026289,2.808500095742774
1.506718635706658,2.808519864240884
1.507320298105811,2.808535226233923
1.5079215297231259,2.808550623519663
1.5085211964326393,2.8085630505085746
1.5091299846458306,2.808581749251969
1.5097387478850155,2.8086007785229254
1.5103284523362723,2.808628773717981
1.510906991340929,2.808652410601518
1.5114627713600761,2.808655191896691
1.5119900575089982,2.8086811527296316
1.512542725215083,2.808699802826761
1.5131140985126108,2.808750331185851
1.5136825209089984,2.808722353543812
1.5142749817421213,2.8087568623071597
1.5148851898868245,2.808884159681686
1.5155084991525782,2.8089553092169144
1.5161331212378548,2.809028994503314
1.5167819346618252,2.809159758983384
1.5174126306464646,2.8091982458360447
1.5180679892781532,2.809305318468218
1.518715818632428,2.8094201000637073
1.5193644601505798,2.8095186568790114
1.5200032412509508,2.809623686283771
1.5206330666001437,2.809723220625341
1.5212761320741488,2.8098405075851103
1.521937908596227,2.8099794769345348
1.522617553810726,2.810104638077413
1.523298778361744,2.810269382172958
1.5239748208818835,2.810406048708287
1.5246461377463367,2.8106295796506946
1.5253360198609547,2.8107544631526817
1.5260423595987846,2.8108887452362947
1.5267321218454493,2.8110525908313466
1.5274044892647645,2.8112229980762478
1.5280901412671346,2.8114038095481013
1.5287691522870306,2.811569963162783
1.5294358377883785,2.811724518937284
1.530100515246018,2.8118860829736394
1.5307511358037211,2.8120275072826026
1.5314057060343698,2.8121487086687993
1.5320901605058646,2.8123082120321707
1.532641009374218,2.812452064674106
1.5331722190870725,2.8125981134230726
1.533704234072296,2.8127570450689108
1.5342146251767141,2.8129068722617543
1.5347484395208686,2.813075615872296
1.5352743750228692,2.8132621132484488
1.5357827575969978,2.8134315641432295
1.536293170940092,2.8135927122549833
1.5368139479250444,2.8137765728331305
1.5373389324563207,2.813943318808341
1.5378558706850294,2.814097544038804
1.5383567653652601,2.814265892850317
1.5389500239886362,2.8144168206246745
1.5394544552014633,2.814656179205479
1.5399397288834265,2.8148174858994723
1.5404864402483307,2.8149705385622252
1.5410475895869196,2.8151243496352603
1.5416078674382256,2.8152929340484127
1.54226452659438,2.815474723906531
1.5428914981280744,2.8156502741467815
1.5435525405803179,2.815859548020842
1.5442254296962297,2.8160800073638548
1.545017027113945,2.816222555270852
1.5457289983033387,2.8164515058762434
1.546348202625056,2.816686057450922
1.5471496638147255,2.8167364037367344
1.5479682997962074,2.8167625669579994
1.548829718862238,2.8167124172185036
1.5496127401514603,2.8167994934115885
1.5504688484075526,2.816783960603262
1.551325554147109,2.81689135973271
1.5521496475130272,2.8168936359156893
1.5529851593116342,2.816932269445804
1.553843257427983,2.816936094476014
1.5546975718390255,2.8169507746727245
1.5555883248330884,2.8169783281897103
1.5564631487382035,2.8170125321619732
1.557335867684302,2.8170793629640545
1.558179181829056,2.8171386257518596
1.5590535191349997,2.8171981681401013
1.559945631086333,2.8172304653940836
1.5608597239072326,2.8172249696610265
1.5616777315417063,2.8172320945314318
1.562477313456565,2.817289369492973
1.5632700652925833,2.8172978900591876
1.564095063159951,2.817375685776769
1.564930979759405,2.8174209494350384
1.5657161146061758,2.817501897681478
1.5665292686135128,2.8175833032594366
1.567350216477713,2.817681415247171
1.5681718414227797,2.8177666461843645
1.568848404344953,2.8179595637063803
1.5695204941948209,2.8181444351020195
1.5701701606813014,2.8183491448811737
1.5708134482910667,2.8185424410221587
1.5714935772426313,2.8186904091145895
1.5721229780523793,2.818886510370689
1.5727388699095712,2.8190782028198833
1.573323055211839,2.8192714513050383
1.5738916187967382,2.8194778862990058
1.5744737601848722,2.819677861376046
1.5750467993007886,2.819876120169197
1.5756030925600517,2.8200968781786107
1.5761765130512178,2.8203237345850494
1.5767493433165747,2.8205531008217624
1.577334389829815,2.8208153990083096
1.5779288136570342,2.8210770056924463
1.578513733462989,2.8213065350622895
1.5790918564542575,2.821602380853239
1.5796511650292906,2.821893159772782
1.5802474774419246,2.8221648436245075
1.580814822384506,2.8224758420080445
1.5813872628606447,2.8227970530218984
1.581947029994368,2.823109766775256
1.5825109930871468,2.823455458195563
1.5830704871344754,2.823786999210399
1.5836234994604026,2.824160441533771
1.5842953542091713,2.8242502995921024
1.5849778215888919,2.8243297461916272
1.5856629011106949,2.824430658495221
1.5863516746656499,2.8244886455944447
1.5870228271751836,2.824584113790798
1.5877151028508054,2.824616877355064
1.5883970478039566,2.8246955232736295
1.5890893245181168,2.824789588263502
1.5897882307012223,2.8248215158743903
1.590493020521385,2.82486255771577
1.591186433730554,2.8249106103594332
1.5918899552220012,2.824962020490812
1.5925789227484932,2.8250319822572165
1.5932464695679291,2.8250844686591035
1.5939237087451006,2.82515042141718
1.594618246300519,2.8251911300615897
1.5953108300242622,2.8252286630017283
1.596007028809657,2.825262236359972
1.596723567200098,2.8252956059725673
1.5974766038873607,2.825277706865508
1.5981685969115755,2.825334483836159
1.5988465247378163,2.8253875217079547
1.5995274671164164,2.8254050551872845
1.6002096590180028,2.8254394875006668
1.6008988099537624,2.825470147021331
1.601581374201132,2.8255730481093564
1.6022963266522003,2.8256221098029117
1.6030090704633424,2.825691580684202
1.6037250034601973,2.8257820217518685
1.6044278072748428,2.825831768437822
1.6051167070264754,2.8258876594371336
1.6058147273107164,2.82591928529452
1.606509567599324,2.8259519634264385
1.6071807038812158,2.825988254825761
1.6078785759657697,2.8260259786668893
1.6085650624703014,2.826058753628436
1.6092450160797878,2.8260741050221054
1.6099331658839455,2.8260935753493337
1.6106249951018206,2.8261058176488776
1.6113124549131985,2.826086181811917
1.6120073950243943,2.8260491108134707
1.6126843816428198,2.8260298439728735
1.6133431999665195,2.826028069963682
1.613977290404843,2.8259858335431045
1.6146177538647724,2.825912598688166
1.6152478764121305,2.825853664623054
1.615868818027978,2.8258526897229
1.616497186668322,2.8258617291408843
1.6171116471723803,2.8258155567082714
1.617681724215697,2.8257860501490257
1.618276527427841,2.8257102316469793
1.6189019637586592,2.8256790675926773
1.6196631794829015,2.8257008339056138
1.6205025259058279,2.82572002853373
1.621360212624736,2.8257346730967656
1.6222012301750577,2.825735447156139
1.6230496621745987,2.8257278517485256
1.623899432740385,2.8257445163535415
1.6247308730722303,2.8257518409721087
1.6255425280563116,2.8257585098615174
1.6263440924137431,2.8257783560543035
1.6271573044587022,2.8258092433560744
1.6279502918409956,2.8258123761086913
1.6287351305271929,2.825828118555237
1.6295351831309675,2.8258325167653076
1.6303242920878316,2.8258677816707882
1.6311050440747155,2.8258795484066925
1.6319148233488183,2.8258719993943804
1.6327730191548808,2.8258677786368995
1.6336066021693243,2.825848673102933
1.6344237465277767,2.8258293581786527
1.6352319667153372,2.8257983641590805
1.6359982093865273,2.825776979824447
1.6367459595593592,2.8257375888896084
1.637472221896116,2.825711949422694
1.6381863827587868,2.8257046879545853
1.6388985789146504,2.825691835206766
1.6396197323642052,2.8256729530949647
1.640359717827672,2.825784089718271
1.6411056894154332,2.8258924047555816
1.6419874150486082,2.825999313666376
1.6428477199540001,2.826126218540166
1.6436950603265248,2.82624571528471
1.6445302007375666,2.8263779193672143
1.6453842912232826,2.826533623590391
1.646238264933631,2.826663004455764
1.647073182962327,2.8267740201062397
1.6479105948298112,2.8268683894318793
1.6487414999775694,2.8269674514152436
1.6495923536369088,2.8270964292573764
1.6504877538080969,2.827217840311393
1.651361471490445,2.8273211121926525
1.6522245213227273,2.82741168121748
1.6531142976815738,2.827509634380427
1.6540223930564695,2.827630047217575
1.6549070710490827,2.8277374860371607
1.6558006531540779,2.8278637561446573
1.6566967645684527,2.8279837900363995
1.6575948177376463,2.8281010776834172
1.6585044738619992,2.8282189993010154
1.6594264675604462,2.8283371276649576
1.6603360254588602,2.828459147555384
1.6612691502029868,2.828591920608097
1.662204232169382,2.828765485910899
1.6629359891473743,2.828791422436046
1.6636441179183925,2.8288286651006875
1.664352259069397,2.828840247894636
1.6650786396380153,2.828856839024959
1.6658289978055718,2.8288887979371795
1.6665849066040503,2.828922995788031
1.6673231112763012,2.8289658129452833
1.6680682621762015,2.8290004124911787
1.668826758995348,2.8290556972422123
1.6695710444507648,2.8291069354532516
1.6703254401942016,2.829150888630926
1.6710969087407967,2.829197446198508
1.6718794356892066,2.8292565749067378
1.6726805363595607,2.8292745031055673
1.673499439160592,2.8293070858908416
1.6743098838660688,2.829334394011605
1.6751791801192881,2.829369115474707
1.6760841910570432,2.8294145385886424
1.676982757213196,2.8294499138736056
1.6778849410819892,2.8294777440565735
1.6788185273031677,2.829505629333297
1.6797896155181586,2.8295326373962126
1.6807736700435885,2.8295963833114013
1.6817805295565935,2.8296540235924743
1.6828082437206624,2.829717882444905
1.6838401255543496,2.829777768685532
1.6851056290207769,2.8298130072091006
1.6864735148183303,2.8298656806208458
1.6879000783542197,2.8299180108493873
1.6893426088019676,2.83001079164533
1.6907931660902908,2.830103894139311
1.6922958044855392,2.8301893693265563
1.6938322583184053,2.8302913033899353
1.695372733484941,2.8304128297006454
1.696945817112402,2.8305316538293672
1.6985271188922775,2.83065932334741
1.7001635502863253,2.830789203236904
1.7019020247781274,2.8309417917720334
1.7036773044896294,2.8310550746460543
1.7055179418062407,2.8312666574438294
1.707363835875423,2.8314570883507733
1.7092184009912843,2.831643750285365
1.7111135376198192,2.8318860750403014
1.7130462653539207,2.8320526286082073
1.7149796400107633,2.832244155834294
1.7169655583718075,2.8325015613002167
1.7190040789636056,2.8327332140810726
1.7211191022679206,2.8329973577165424
1.7233144041199187,2.833288234451901
1.7256006266909432,2.833585628954952
1.7279636934044225,2.833916742902393
1.7304144648374749,2.834266959466791
1.732436767216842,2.8344877180099886
1.7345635115660512,2.8347240548787176
1.7367630111935342,2.8349814782524967
1.739028032295054,2.835262630754603
1.741380215268371,2.8355493192567596
1.7438216866749232,2.835854013049932
1.7463391241142094,2.8361690870233187
1.7489296932541811,2.8365123823287273
1.7515985165511978,2.8368252274363575
1.7543675406206722,2.837175190003542
1.7572248156977595,2.837526704939691
1.7601698863900683,2.837859037311759
1.7631951761769207,2.8382094720505577
1.7663082107068362,2.838567899313528
1.769475102038916,2.838891937643108
1.7727093967950733,2.8392366705912804
1.7759919577847256,2.8396061162906214
1.7793273226868274,2.83999023934967
1.7827244049164954,2.8403884812581994
1.7861979667681083,2.840811261312873
1.789707496720118,2.841227384461635
1.7932698360576602,2.8416556440073775
1.7968399281267127,2.842106714168818
1.8004478552060594,2.8425408110378707
1.8040833018709708,2.8430072451118824
1.807736646258899,2.843456713909425
1.8117733278809176,2.843908067497439
1.8158164314363903,2.8443870179621125
1.8198451670517428,2.84486486370176
1.8238624526202507,2.84536472744556
1.8278150191689615,2.8458849970565367
1.8316860311508427,2.846408388761214
1.8354575344539452,2.8469122897039263
1.8406192801866677,2.847555857036647
1.8470682115509889,2.8482955407316033
1.8534532352896467,2.8490552524562522
1.8597540394396006,2.849827578738664
1.8659746914978854,2.850601241111853
1.8721148158274,2.8513709549865487
1.8781571768333847,2.852145413247647
1.88407990366799,2.852906645066153
1.8898850903874493,2.8536265247469585
1.8956642915711905,2.8543741303244268
1.9013432062292153,2.8551207954633178
1.9069747675176223,2.8558211698611173
1.912534729658164,2.856589096104635
1.9180684093794202,2.8573546580969587
1.923459466802926,2.858135205102169
1.9287787123912938,2.8589587702647528
1.9340649635926357,2.8597184865374885
1.9392990329853819,2.860511212137863
1.9444842979101495,2.8612982161119653
1.949530009930132,2.8619300199122915
1.9545212700634613,2.8625334485082137
1.9594360090308598,2.8631588246707906
1.9642896209114966,2.8637494343247063
1.9690200450244912,2.864379205829118
1.9737234009512608,2.865043180030704
1.9783542223750972,2.8657288670084538
1.9829253023714095,2.86645028765034
1.9874823914531727,2.8671557692791043
1.9919342779865734,2.867865904618818
1.9963499940918215,2.8685876170933695
2.0006586979665415,2.86893599333576
2.004866163648516,2.8690611730039306
2.008954283186137,2.8690813703010054
2.013011389384087,2.8689539397028487
2.01700623097916,2.8687194429255642
2.0209250336529156,2.868351242664846
2.0248081506449234,2.867907553660541
2.028570070743623,2.8673723038632626
2.032245623227852,2.866687827063364
2.0358403965291605,2.865952358981428
2.0393540718375878,2.86518588358988
2.0427121508163557,2.8644309401765797
2.0459702614405,2.863570566834018
2.0490401858489253,2.8627340666057863
2.0519829965343384,2.8618073483451894
2.054496638750378,2.86119050855514
2.0569295618101875,2.8606358824939604
2.059203022929746,2.860101518781371
2.0613242622906824,2.859628364033737
2.0633295497273223,2.8591845057437713
2.0651699849719654,2.8586956988420273
2.0668599319573113,2.8581903017127015
2.0684272586474957,2.8576807229886354
2.069910703149798,2.857148768683136
2.071324964766456,2.8566501585797397
2.072671542424314,2.856132042377371
2.0739528264118796,2.8555423894498304
2.075186128965692,2.8549145621136507
2.0763434966300305,2.854236240565251
2.081540234342835,2.853787343113551
2.0860045045581437,2.8533921627611547
2.090557703402641,2.8530733720997072
2.0952709186878833,2.8529112873052638
2.1002139543677796,2.852631201148395
2.104927025307447,2.852376668902803
2.1095735668014126,2.852112300830632
2.1144421066313535,2.8517209281741
2.1191047136708536,2.8512995650242545
2.12388687420613,2.8508536796076913
2.128516974843677,2.8503656162049724
2.13320826061769,2.849837921871206
2.137954753141073,2.8497564758535
2.1427240027747168,2.849705874577707
2.1474925076460636,2.8497299149741653
2.152067193430939,2.8496816984090296
2.156694570962596,2.8495743894806
2.1610655558607057,2.8494647466387684
2.1652798312172012,2.8493737210942025
2.1694654897192587,2.8492705150627415
2.173797663048248,2.849171405111201
2.178154316544164,2.8490968599223243
2.182568417115375,2.8489187928304984
2.186878549374024,2.848807984939603
2.191025690602657,2.848666292508713
2.1949581991563685,2.84853039984789
2.1987978428234483,2.848402740754943
2.2025538062883876,2.848296252400892
2.206330186488977,2.848167214840589
2.210244468988042,2.848036999062975
2.2140735172426815,2.8479150842624716
2.2179349374747357,2.8477651703014346
2.2217276671252177,2.84761238688959
2.225635139967096,2.847461321295854
2.229517675784797,2.847367667654507
2.233506230303484,2.8472446776814953
2.237415492892214,2.847071626308181
2.241432304199467,2.846883924041445
2.2464283985949516,2.8464395645130742
2.2515878443944026,2.8459478336468864
2.2567760040661904,2.845540504692204
2.26196216001543,2.8451270254272107
2.267299755793526,2.8446377528042013
2.272588223750458,2.8441099639556815
2.277799407378099,2.8435712939342936
2.2829598157971898,2.8429758005811743
2.2881350883736804,2.842395391443741
2.2933104217919436,2.841798342017008
2.2985125994717333,2.841161035595035
2.3036927368240225,2.8405648111304598
2.308840173288239,2.8399976106978952
2.31397586714459,2.8394225330284972
2.3191063891315906,2.838803673469975
2.3240921806911334,2.838230229820038
2.329141745716218,2.837610920043145
2.334127018503123,2.8369406835075273
2.3389551889159352,2.836323667287099
2.3438889560844616,2.8356646450610734
2.34869785242178,2.8349611267068324
2.3535607214083885,2.8342986552692575
2.3584390666171737,2.8336238443668025
2.3634492553646953,2.8328654718919317
2.3682460532610867,2.832128874463393
2.373044270633109,2.8313962828448878
2.3774199478555675,2.8308192428574417
2.3818806037987894,2.8302035250044346
2.3863700957135423,2.829563636471865
2.390876944043589,2.8289141847967576
2.3954247072170665,2.8282698049545387
2.4000226548776054,2.8275895881529096
2.404640568321284,2.8268864488122993
2.4092737554709034,2.8261963549677778
2.413947990395191,2.8254857087006204
2.418975447801137,2.8247391549467187
2.4238064336581067,2.823996635275453
2.4285772713641,2.8232370917769543
2.4335131467985502,2.8224104699292893
2.438683615713301,2.821523378729438
2.4438194789014513,2.8207084910695066
2.449184163493901,2.8197906582067414
2.454300908527546,2.8189104904387596
2.459248068344512,2.818068184989782
2.464225399245996,2.8171736237247407
2.4691849753728485,2.816311096217445
2.4741350740523247,2.815500893105313
2.4792049559375924,2.8145969440605723
2.4841081339094364,2.8136968785707768
2.488953523973975,2.8127460918205593
2.4938230137530017,2.811798857715065
2.4987245448581676,2.8108849303930157
2.50401920464674,2.809686685501468
2.509275236142032,2.8084960011735673
2.51462997316196,2.8072674059781084
2.520072523393567,2.806056067585166
2.52556021813613,2.804774148385311
2.5311706458044405,2.803441807727956
2.5368154582769717,2.8021372111667326
2.5423375645909396,2.8008618605601074
2.5480752608890818,2.7995510732060493
2.553779350330419,2.7982732887123243
2.5594983281546506,2.7969813193864215
2.565260873123647,2.7956821551281643
2.5710090355080513,2.79439570168021
2.5766794115003764,2.793102196357059
2.5823163623826333,2.7918282023542846
2.5878593685682176,2.7905876320692755
2.5934939115290794,2.789378364398706
2.599301524021136,2.788045123347506
2.6051845153508575,2.786759374798895
2.6110832112955533,2.785442341362013
2.617055915551274,2.7841255059189316
2.62288596727859,2.782813698917145
2.6287010690592143,2.7815562040070168
2.6342434606848273,2.78033712413391
2.6396690429278173,2.7791624511175343
2.6450456315488156,2.7779870282998256
2.6500139474708666,2.7763855464899496
2.6552487691335873,2.7746495636302773
2.6605142836610804,2.772902080277734
2.6657022720153725,2.7711726258287324
2.675727595460295,2.767821978542883
2.680341778067125,2.7663181799766647
2.68491706818024,2.764835811728103
2.689510792902274,2.763357019317619
2.6942243591270705,2.7618344202675926
2.6989270682613418,2.760342936606464
2.703696107933048,2.7587388180979926
2.7083985891006135,2.757136253765359
2.7131302825665666,2.7554898660041163
2.7178440662664114,2.7539061981805344
2.7226709308907466,2.7522821574668983
2.7273667970026785,2.750651063069286
2.732159143640109,2.7489936758473883
2.7370202116823856,2.7472189797869118
2.7418513949316266,2.7454431250555205
2.7464711437162217,2.7437265100487362
2.751253890143066,2.741983348388968
2.7560354847001394,2.7401847243079898
2.7608548955254353,2.738311628418988
2.7652974026949306,2.736407926240591
2.7701277788587086,2.7342685248295058
2.7749022635796976,2.732057908612835
2.7795425705826204,2.729763755255661
2.784134675275281,2.727441409572936
2.788764870616015,2.7250814484530723
2.793302137131413,2.722690164560112
2.797897620840325,2.7202411181872197
2.802500133294801,2.7177423412016504
2.807039529692722,2.7151617052062123
2.8116364020958233,2.7126193195383013
2.815956116183745,2.710185745578619
2.8203940399017,2.7077320028069316
2.8247903588760126,2.70526618469355
2.8290350614999933,2.7027587680554017
2.833170717818004,2.7002769004424736
2.837361946270492,2.697857253926253
2.8415327544646423,2.6954439677961815
2.84553209844894,2.6930132638503403
2.849515902634874,2.690530702574238
2.8535678192421554,2.6880580864110404
2.8576384691733003,2.6855591902524374
2.861724350467271,2.6830491383815755
2.8657578816072458,2.680583085983868
2.869677570057537,2.678065302597334
2.8735287360135624,2.675461199527051
2.877477300792216,2.672839616534702
2.8816205680325324,2.669740623612814
2.885785124007082,2.6665902760252687
2.889811601390665,2.663453335307797
2.8939542631003916,2.6602708183366484
2.8981391105515537,2.6570393285014653
2.902323370008742,2.6537300556607377
2.9064182790754307,2.6504372451012617
2.910411657739148,2.6471561536850103
2.914446565531564,2.643923667402043
2.9184484865540554,2.640602552412078
2.9223239789999145,2.637317434372714
2.9262923295480596,2.6339830502187667
2.9302662468747034,2.6305600785511554
2.934277536099016,2.6271037273046898
2.9382721648475734,2.6236754532999775
2.9422422774655566,2.620257552765619
2.9460210013472654,2.6167752437207
2.949946996293938,2.6132768739464978
2.9538586250118026,2.6097785708178036
2.9577511532309426,2.6062446067303626
2.9615355525930758,2.6027129175801202
2.9652156016332176,2.599238797073644
2.9689810222361452,2.595705161223032
2.9727634817145585,2.5921872666824184
2.9763762634215665,2.5886440154214503
2.9800905099480053,2.5850701489857943
2.9840327997455898,2.5817977071963187
2.987972077861473,2.578489521252924
2.9919220368907915,2.575202416363925
2.9959615806870996,2.5718439081161955
3.000073069045788,2.568439663514261
3.00420697256844,2.565032722008528
3.008363965198312,2.5616132181517495
3.0125245502907125,2.5582059768594663
3.0166886194770606,2.5547516866947295
3.020684516217157,2.551322601751764
3.0247722034013798,2.547831909533395
3.0288798873657035,2.5443189071633685
3.0330117193140085,2.5408589468367033
3.037105489700466,2.537414871208341
3.0411681648383104,2.5339869511901627
3.045307959554467,2.5304706476997474
3.049445376311932,2.5277728705540787
3.0535777142615212,2.525183319013795
3.0576431458612663,2.5227367173169615
3.061472478574034,2.520432378208586
3.0654814306042555,2.5177722028656015
3.069429275755223,2.514856366885724
3.0734847281920805,2.5116967554505933
3.0776453298567916,2.5085202047132045
3.0818324806770607,2.5052624265861083
3.0860254124283477,2.5019342826973894
3.090203997063565,2.498508265923652
3.0943014320348468,2.4946344934320117
3.098593883473562,2.4906667495851353
3.10270117002237,2.4875666402047054
3.106710032069515,2.48420887691133
3.11054085676337,2.481009193682966
3.1145025322413784,2.477885001472388
3.118448740146632,2.474642827671503
3.122394069291194,2.471265602053357
3.126357789336968,2.467733845131361
3.1303131273824647,2.464044655016208
3.1342794822558266,2.460273500098415
3.1384014991416493,2.456422743131434
3.142429624145066,2.452921315137821
3.1463504914991014,2.4493897960463444
3.1503063427344036,2.44613106775346
3.1543228269499144,2.4428841063097546
3.158107587949424,2.439504950671974
3.1619267054472546,2.4360241332713772
3.165785510886757,2.4324210739174945
3.169639918686839,2.428766114042334
3.1735690828529997,2.425058880308388
3.1773778180296635,2.4216224892215026
3.1811767920256715,2.417976495336739
3.1849541613187213,2.4143482278534742
3.18869551605457,2.410763601070248
3.192430739798254,2.4075397488153527
3.1961611135023715,2.404057545383125
3.1999150980579283,2.4003760414002793
3.203328901451108,2.3966453829714283
3.2069585154838363,2.3933440235175176
3.210594983691043,2.3898587027926332
3.2142628856842665,2.3864033410592804
3.218036041142385,2.3829027711019806
3.22146950328007,2.379759796360128
3.2250022072961184,2.3764213741323217
3.228533494277528,2.3730918325699073
3.232070596079182,2.36969911642961
3.235618554545659,2.3662332235326375
3.239125192933741,2.362691277598266
3.242568433762391,2.3592539616944865
3.2459761809568284,2.3559606735560568
3.2494549359217393,2.352681726961102
3.2529859465264477,2.3493935970470536
3.256543308580943,2.346005155678345
3.260154094660322,2.3425180216774106
3.26378588349647,2.3392700912686966
3.2674007086189207,2.3358670909607424
3.271074960468915,2.33257144650089
3.274871836924729,2.3292758622992986
3.2787448130947734,2.3259985078957515
3.282608385588387,2.322740551839543
3.286100411120114,2.318961013827241
3.2894954880447944,2.3149614480445533
3.292737775505664,2.3111968158515905
3.2958372190254774,2.3073593209534184
3.299184066869853,2.303462749592396
3.3025394590502106,2.2995044762847607
3.3058760361669224,2.2954470680843206
3.30923247601702,2.2913404345756505
3.312592133419802,2.287240764011024
3.3157854383617678,2.2832313380211025
3.318986476954475,2.279476067314204
3.3221108918387405,2.2756625519187623
3.325500065371362,2.2718315394498485
3.328945182984345,2.267935854801879
3.3324140431947464,2.263947302440197
3.3359358272038597,2.260071126431593
3.3393970293544704,2.2560365311001127
3.3428506421189446,2.252111433651609
3.3463390818319896,2.24794270519296
3.350012175588289,2.243689282480723
3.3537777003983034,2.239311456999131
3.357534885854517,2.2351183637571355
3.3611945428182333,2.230770278827646
3.3647450013460896,2.2266927306124664
3.3681758897751415,2.2225893036279767
3.3715613103962423,2.2184771591690517
3.3749319243328877,2.214309795938893
3.378298880064451,2.2100709278124056
3.381674893859716,2.205900606860677
3.3850492141742734,2.201661191242873
3.3884347575104856,2.197369523961728
3.391780961594783,2.193131056008455
3.395142808068931,2.188842625925086
3.3986117425579137,2.18440864317716
3.4020616325236013,2.1800149815805665
3.4055617405342327,2.1755571535981253
3.4089692087082786,2.1709504612616177
3.4124231465408448,2.166465271445097
3.415797672194936,2.161866341546326
3.4195070663220677,2.1572335090739796
3.4232448570157397,2.152558346979304
3.4269943872016806,2.1478091681846396
3.430733550059278,2.143021217963411
3.4345023858583614,2.138371775903993
3.4381631784819007,2.133534659940963
3.4417329658735927,2.1290401730669637
3.445121478725664,2.1245346714954865
3.4488170502558146,2.1200335631024396
3.4525015699819264,2.1155394476113254
3.456205205432598,2.1110513184303237
3.45991527107045,2.1065423556195597
3.4634509502831183,2.1013219609504676
3.46686255052906,2.0964106014897914
3.4700548903298527,2.0915322756632904
3.4733007501749555,2.0865993265830127
3.4766282390767462,2.0817745333955147
3.4800701376555945,2.0769132549874256
3.483506415645359,2.0720648280033305
3.486928422616202,2.0672407752286253
3.490419805159772,2.0623788399493597
3.493870653418873,2.0575881163854373
3.4973189660480073,2.052798962310084
3.500455452801453,2.047992548271738
3.503776384094588,2.0430968732429005
3.50726009651049,2.038230535564095
3.510893222459039,2.033329351984318
3.5145631093052585,2.028432499903796
3.5182642636967376,2.0234848677841337
3.5220245084062674,2.0183648384297084
3.5258241735259492,2.013278520652157
3.529591843243906,2.0082359096295344
3.5334737502421354,2.003069224539624
3.5369569536283056,1.998011529515553
3.5403842922692057,1.9929390485515506
3.54386429463705,1.9880586743839452
3.5473291073683035,1.9831007700278014
3.550952794449411,1.9784107278452612
3.5545400747847498,1.9737178736368264
3.557970486915496,1.9689252544604026
3.5614338349443875,1.9644139707990238
3.564621110500548,1.9598909146662657
3.568259904896623,1.9553881027243374
3.5719434444337517,1.9509078279901217
3.5756377392045575,1.9463940319683317
3.5792477723925478,1.941688392420694
3.582914399793539,1.9372319789469477
3.5863881377651134,1.932562693173169
3.589960358597695,1.9277583860718523
3.5937602992470445,1.9230479778473082
3.597355655104029,1.9181607280682766
3.6010753911259057,1.9131614331034974
3.6049572295501893,1.9083689860238162
3.60857933301628,1.9035143100712388
3.612491031289482,1.8987802518837666
3.6163733804597884,1.8941537995618654
3.6202384881555023,1.8895941117005977
3.6240475869809865,1.8850528664856308
3.6279836867997464,1.8804392380398693
3.6319204162937235,1.8758976865566364
3.635896251270495,1.8714076841182523
3.6397497593667025,1.8670157296521817
3.643506488483043,1.862465407206901
3.6472514645408842,1.8578795279110412
3.650982513769073,1.853346489008953
3.654661246510367,1.8488462288822904
3.658290559675235,1.8443777244479662
3.661856446517657,1.8399121396048246
3.6648220362493893,1.834601148988335
3.66755915865198,1.8284960097373428
3.6704642737667985,1.8225758009027448
3.673498445701675,1.8167740937741854
3.6765017553926227,1.8109122925437093
3.6795807392547477,1.805038522218371
3.6827270111211377,1.7989834446444486
3.685845642529586,1.7928272153055462
3.689054076373366,1.7866760853841208
3.6922835952670314,1.780453031462326
3.6956585803740856,1.7742158975108127
3.699139045205685,1.7679032905572647
3.702563287317232,1.7614151557646478
3.7059743569196235,1.755009522550075
3.7093298824755836,1.748597789442591
3.7126943590838932,1.7422677120288395
3.7160569190784534,1.736041296667584
3.7193799394182587,1.7299128582090804
3.722662777940946,1.723878252493471
3.725985066410618,1.7179325899128481
3.72911064887483,1.7117819485868058
3.7322908919863074,1.7056767146147176
3.735444103073707,1.699557036234464
3.7385850214261405,1.6934291148874157
3.7417681510876566,1.6873132384905538
3.7449722427387124,1.681129656958499
3.748147573370037,1.674779538487163
3.751386014540828,1.6683711962984882
3.754679224847676,1.6618510340239776
3.758009025943919,1.655255800801116
3.7613306802667394,1.648564212496031
3.7646979469756396,1.6419337314146265
3.7680684265588793,1.6352798186446817
3.771426142489591,1.628627509210333
3.774786827803837,1.6219969222572073
3.778097879262095,1.615441449765803
3.7813649054137404,1.6089348400618366
3.7845686740731757,1.6025494253144923
3.7877590969501,1.5962452708596038
3.790883201485322,1.590012743590702
3.793951655017368,1.5838493509951912
3.797005731081097,1.5778299133583147
3.8000076329970893,1.5718348172510601
3.8029984548903184,1.5658414982817959
3.80600447401914,1.5598458970065563
3.8090423357006085,1.5537553308016014
3.811931935597273,1.547625603182647
3.814875303001117,1.5414208999111718
3.817868955679762,1.5351249868615144
3.820909262823777,1.5287365230783618
3.823973702159422,1.5222553780858747
3.8270379942745367,1.5156833344195237
3.8301243537114615,1.5091381756059294
3.833180789698019,1.5025587043763757
3.8362500170343283,1.4960119729393222
3.839204682607159,1.4895253018119285
3.8421468013576314,1.4831785495118859
3.8449773708521806,1.4768286940263646
3.847797546934912,1.4706270458404647
3.850573649504182,1.4644872272735072
3.853253075873868,1.4582964448061602
3.855959134263319,1.4521038269837585
3.858660440440842,1.4458961571361666
3.8613429241131256,1.4396831861580197
3.864018397895485,1.433433023658384
3.866724916247637,1.4270630676000002
3.869407590281877,1.4206301310368887
3.872147588023534,1.4141296345668686
3.87489973806867,1.4075225951288952
3.877668556369542,1.4008005106553307
3.8804972552970343,1.3939897081048027
3.8833267719703075,1.3871317825865137
3.8865516667385336,1.3804874150740378
3.8897607571663864,1.3738203911013076
3.892983880690261,1.3671744891205462
3.896072658923338,1.36059630826718
3.899167802775698,1.3541002887787714
3.90222517899689,1.3476652789969088
3.905245697536321,1.341316290564382
3.9082258158552903,1.3349851001876676
3.9111113779942035,1.3286634426093202
3.9140440656016002,1.3223542200453757
3.916949426295841,1.3160501711448402
3.919898739856247,1.3096902928037804
3.9228695351068255,1.3033533209530992
3.9259368560848076,1.2969365488173723
3.9289947693217906,1.290418184650276
3.9320747674871384,1.2838149229482305
3.935195973945431,1.2770940740047816
3.938399659242641,1.2701925668760623
3.941629536321048,1.2632698146097254
3.9448359561757673,1.2563417406198454
3.947958435662301,1.2494793724548903
3.9510320925304776,1.2427408999400789
3.954116338342162,1.2359933882689558
3.9571538954006433,1.2292909096011568
3.9601948056932312,1.2226227285657996
3.96316971204247,1.2160424575208726
3.9663202539147506,1.2097168399770148
3.969486375945892,1.203415555767729
3.972468187595629,1.1972132457304068
3.9755852439465826,1.1909367547473495
3.978694789114811,1.1846640059261517
3.981701503874075,1.178531679332764
3.9848153302833826,1.172283495610544
3.988022453791171,1.1659658438572529
3.9913252168127618,1.1595535971449697
3.9946295726759953,1.153047667153047
3.9978875071115665,1.1464802200762143
4.001308682313419,1.139729203878005
4.004686925490663,1.1330254776202948
4.008154317682815,1.1262823647774172
4.0114136960595665,1.119709156378692
4.014844889927531,1.1130610861927441
4.018251567801693,1.106387392950428
4.021593569149745,1.0998316856542028
4.024842801383542,1.0933615200281324
4.028149667157624,1.086886704089942
4.031433618561073,1.0805318918243243
4.034644607436908,1.074317835439247
4.037903910076489,1.0680491430166752
4.041138518552469,1.0618106419272941
4.044426140988965,1.0556100570421532
4.047681430489505,1.0494297011798346
4.050740490222771,1.043295602418837
4.053735126033033,1.0372344745097783
4.056695397306561,1.0312557782003406
4.0596361996357615,1.025306839842797
4.062530480881573,1.0194276395664996
4.065391824166866,1.0136136815783143
4.068244176776328,1.007844785143365
4.071039782596748,1.002106709346343
4.073817831761835,0.9963688173116322
4.076588189254832,0.9906319267885713
4.079326757732689,0.9848964878424655
4.082059155455462,0.9791708260951327
4.084759993208851,0.9735245986113523
4.087401548307003,0.9679351430959209
4.090009606729062,0.962392924001729
4.092588198678311,0.956934034928375
4.09511126929937,0.9515644906727009
4.0976104761979615,0.9462503575347374
4.100073695854921,0.940958263175155
4.102557977726964,0.9356671261495408
4.105023126893804,0.9303591772878812
4.107472542204814,0.9251097700693178
4.109870123547146,0.9199506806217395
4.112244568810277,0.9148456697741463
4.1145547430718175,0.9097887236646867
4.116851404525043,0.9048196313744648
4.119257139319779,0.9000507824781259
4.121664349413196,0.8952733302707557
4.124064159549783,0.8905045746794202
4.126456914835264,0.8857298964958147
4.12882246602089,0.8809670604390474
4.131159997812205,0.8763098610002428
4.13344562069429,0.8717284923235837
4.135689636027623,0.8672090883784687
4.137889949389329,0.8627659255929458
4.140057537413288,0.8583637282771053
4.142189191964934,0.8539460438294678
4.144297059096573,0.8495296952180184
4.146444082524562,0.8450971504315796
4.1485893316848355,0.8406742661876903
4.150722965940678,0.8362711608757221
4.152813716358626,0.831948437382544
4.15483881152159,0.8277068834916356
4.156857148319068,0.8235483013917506
4.15881166613376,0.8194552719872503
4.160715051855508,0.8154276862197034
4.16259602714251,0.8114100018091082
4.164486424705885,0.8074043025365422
4.166381972128778,0.8034217880419247
4.168264275904362,0.7994052011477438
4.170154013291304,0.7953965425804262
4.1720098328072925,0.7914844524269011
4.173839988639859,0.7876451751630937
4.175582918120459,0.7837648131679882
4.177295796200839,0.7799607051961751
4.178951260088809,0.7762137876366126
4.180594974068009,0.7724540490513452
4.182243047441558,0.7687038766248245
4.183858307110969,0.7649731407824563
4.1854842422436125,0.7612205069940148
4.187060359341364,0.7575024546877491
4.1885823342297455,0.753863735910793
4.19005991008754,0.7502974777139054
4.19150356267079,0.7467994361663028
4.192887975405366,0.743381308620682
4.194291447751608,0.7399483763484959
4.195685937698377,0.7364936472526884
4.19708659905432,0.7330241826416162
4.198492211813169,0.7295715516991715
4.199854077699927,0.7260916768062808
4.201218386704545,0.7226291365526523
4.202578243768539,0.7192224665921723
4.203849878508218,0.715884058638887
4.2050882732835575,0.712647871557883
4.206289064017284,0.7094710195343616
4.207494701905075,0.7063070872998247
4.208679971132348,0.7031377136922125
4.209844860575926,0.6999545301028902
4.21142049251875,0.6969110546366226
4.21298138306048,0.6938746444139691
4.214531623742631,0.6908684962656504
4.216035335560038,0.6879646365134615
4.217519294325733,0.685134185734621
4.218955286737936,0.6823911370606688
4.220387738694723,0.6796569598362476
4.221814627984519,0.6769138237514929
4.223233249749559,0.6741662881428001
4.224646582904677,0.6714374840751771
4.226046658395388,0.6687334105590725
4.227471182485082,0.66604295980682
4.2288914816386285,0.6633612829983928
4.230356920540642,0.6606107941026763
4.2318275080745655,0.6578281121650851
4.2332991317355,0.6550515513335716
4.234752479055403,0.6523080115601794
4.236152308917915,0.6496278537217945
4.237539884592674,0.6470270667741795
4.238890593666257,0.6444438326917445
4.240210987929328,0.6419118073423182
4.241618633125356,0.6393363840572643
4.2429728974067995,0.636767180650142
4.244274995865526,0.6342327810561712
4.2455722723584515,0.6316822532752647
4.2467270550859535,0.6293376766515535
4.247948510084386,0.6267213459479708
4.249215680714455,0.6241688423383869
4.250487982133715,0.6216105931827447
4.251647608188227,0.6190279936934955
4.252781573918619,0.6164586301427339
4.25388952807173,0.6139028431003364
4.254992835309669,0.6112571756919358
4.255999806113747,0.6087172283356432
4.256972617438792,0.6062614403068902
4.257993200421701,0.6038205167961908
4.2590009264429725,0.6013890906525815
4.25999400199223,0.5988948799719259
4.2610300159542245,0.5965870212584021
4.2619472190868555,0.5942047389760297
4.262905131181318,0.59181532008607
4.263818228016419,0.5894675624497343
4.26476502531775,0.5870827894108803
4.265617077699085,0.5848156328557461
4.2663964017828055,0.5825795571073196
4.267219885883609,0.580319292441897
4.268012788060601,0.5781572123511496
4.268832719134301,0.5759855204566179
4.269641098352149,0.5737987130731568
4.270381762084608,0.5715779346323195
4.271154098331592,0.569354378429091
4.271904436684249,0.5671614739939332
4.272796673062402,0.5649959867860963
4.273702647175425,0.5629769574550887
4.274601569879152,0.5609540473932764
4.275472093621383,0.5589361844016627
4.276353339297805,0.5568533238142764
4.2772071031289745,0.554841176391397
4.27807953037017,0.5529238713193563
4.278971019653323,0.5507879963212242
4.279866779431326,0.5487401971288981
4.280695861972349,0.5467197356686168
4.281515781452367,0.5448302419019542
4.282291657227611,0.5430168157690745
4.282987365914876,0.5412981418799339
4.283643492324978,0.5396257259795154
4.28429935501154,0.5381894104919183
4.284919931831043,0.536600647601816
4.285515163800599,0.5352103880422439
4.286020080240636,0.5338035075717771
4.286502449814215,0.5325743865687276
4.286903680941559,0.5313181833954259
4.287256891343301,0.5302926499037937
4.287576759804557,0.5293325610427598
4.287911929588386,0.5284040241460968
4.288140393150648,0.5276085466067271
4.2883136421823655,0.5269367882270373
4.288762513807436,0.5264733664892426
4.289150806304162,0.5260705457105832
4.289509559203879,0.525806645163702


==> figures/paths/sim_ramp_virtual/actual_path_1.csv <==
x,y
-0.3465006630287175,0.003870221711198278
-0.3463965338648357,0.0039492766397895085
-0.3463882652971815,0.003938017472537039
-0.34642292234133487,0.003923236074439954
-0.34647838969326333,0.003864141701114094
-0.3465538023695264,0.0038272716940872965
-0.34664357828757764,0.0037790352313468063
-0.3467350613031914,0.003711354383331979
-0.3468430039438851,0.003612747566877395
-0.34696417994138673,0.0035132357705905466
-0.3471010605541021,0.00340594435584035
-0.3472324250443451,0.003267927663858021
-0.3473905016669931,0.003110577630305688
-0.34755389039734913,0.0029413060859968397
-0.34770012377701104,0.002770110213390835
-0.3478950888239689,0.0025997740688516744
-0.34811917752118804,0.002429382296838997
-0.34834725714553155,0.0022259566296259654
-0.3486170069745391,0.0020162764767652575
-0.348911614248163,0.0017861031555925838
-0.34920728206927604,0.0015180813268847613
-0.34950038195740424,0.001251155445542782
-0.34980758932382877,0.0009552672078960937
-0.35014679570310286,0.0006507331135432125
-0.35049687666604834,0.0003255318791346487
-0.35086927339005736,-1.7533374822560654e-05
-0.3512418739242909,-0.00034920991973619
-0.3516545005563893,-0.0007004926259202605
-0.35164173813858174,-0.0007157473183120649
-0.35162808425954833,-0.0007314872272478245
-0.35160714469569787,-0.0007252729202777018
-0.35156963628751076,-0.0007362253823525146
-0.3515187433710098,-0.0006994627869102554
-0.35144331208854707,-0.0006716156008729921
-0.3513751990347977,-0.0006233881544307487
-0.35128377271082706,-0.00057878691781782
-0.35116062432624706,-0.0005300297256835387
-0.35106145132195343,-0.00046835979133842524
-0.35094894321730113,-0.0003968603470827433
-0.350827119902736,-0.0003107797029722777
-0.350685168356768,-0.0002065049962062072
-0.3505607617043701,-0.00012754973235180436
-0.3504106319170532,-3.7342295371943534e-05
-0.35025386312508683,6.890011656796746e-05
-0.35011909597985813,0.0001988839753417986
-0.34997344079944986,0.0003404458084907942
-0.3498448308216643,0.0004946009863213234
-0.349706969081493,0.0006797064628675603
-0.34956012570218015,0.000855887579707957
-0.3494026393688915,0.001045560414649393
-0.3492358398857194,0.001264291622003664
-0.3490919675157448,0.0014714820454920828
-0.34891268880207804,0.001680317123639114
-0.3487132320227085,0.0019036039160620606
-0.34872921149975683,0.0019265834231869377
-0.3487336444142204,0.001943421362634234
-0.348745651753563,0.0019445057815724576
-0.3487871380015627,0.0019405400406484108
-0.34882572440482235,0.0019738184272822795
-0.34887264835155496,0.0019828707951701904
-0.34892273612285474,0.001985261291892818
-0.3489884293583732,0.0019762229092300716
-0.3490561738484656,0.0019606399044315784
-0.34914492208792336,0.001950545974184678
-0.3492272328461261,0.0019544794297895237
-0.3493270733550666,0.0019818955523620164
-0.34939326664323517,0.0019998433940973206
-0.3494548763214905,0.0020155942583458663
-0.3495271806030091,0.0020397772950253618
-0.3496018044588265,0.0020742335877029366
-0.34967661566415914,0.0021186468931435193
-0.3497702281484287,0.002190312743622297
-0.34987233626147485,0.0022412086460237715
-0.3499860085920436,0.0022836360555985396
-0.3501245401773015,0.0023632142989531554
-0.35025791636501064,0.0024186447930069316
-0.3503921007173173,0.002474239352932061
-0.3505347209855968,0.002535736932010215
-0.35067532462924117,0.002598173503694775
-0.35081022315604987,0.00269422515077892
-0.3508433860296406,0.0026942582876842286
-0.3508809716985888,0.002710337705115724
-0.3509263929727669,0.0027175522836899637
-0.35094337910641005,0.0027336677091998243
-0.3509702599041063,0.002733175754069985
-0.3509802034210668,0.002739872069775952
-0.350982578173069,0.002740442140897816
-0.3509784168379227,0.002746846549396863
-0.3509539324640573,0.0027848003022028227
-0.35092621314648215,0.0028116095838775263
-0.3508624311129592,0.0028472330274100155
-0.3507696037123993,0.002864085517908825
-0.35066998251087395,0.0028945281178455766
-0.3505746525058389,0.0028975607382569404
-0.3504760697315381,0.002878187662120124
-0.35035802962634977,0.0028932941924761507
-0.3502203966459005,0.002884372652447299
-0.35009598961735006,0.002859441899767523
-0.349932102575851,0.002827159695216266
-0.34975086296518865,0.0027872765187464867
-0.3495468645256081,0.0027351253908248483
-0.34935487397566245,0.0026609956966881514
-0.349143847232535,0.0026111466595870225
-0.34890854904752633,0.002580524997958933
-0.34866509838559284,0.002548742663643275
-0.3484188624965881,0.0025066669848270097
-0.34837008633339306,0.002527234684227739
-0.34833544635941893,0.002528668723372399
-0.34829408048819016,0.0025638225655914247
-0.34824875369353797,0.0025815951373927325
-0.34820344792981783,0.0026323237531609626
-0.34814438624019534,0.0026789872673900796
-0.34807208172841203,0.002745479704677811
-0.34801154921930966,0.0027798131639584674
-0.34794576832621765,0.0028318513625413665
-0.3478448899251271,0.002865772821339047
-0.34774116631981045,0.002905620759872468
-0.3476648194721067,0.0029425019518563504
-0.34756652256498105,0.0029997190202526313
-0.34744499131046336,0.0030436501401613103
-0.34732692797947,0.0030743070273464147
-0.3471615652599484,0.003103985844227643
-0.3470031756454112,0.003115786011385811
-0.3468276404431333,0.00313080412159747
-0.34661626786757094,0.00313501238136176
-0.34636932190315706,0.0031347088246525185
-0.34613837162081906,0.0031382091960962836
-0.3459124276052065,0.0031590241400991834
-0.34567177603936344,0.0031661903912205795
-0.3454188730010145,0.003176983143170474
-0.34518157485181766,0.003222270510176532
-0.34492119707293833,0.003244167299418432
-0.3446793497627135,0.0031757696000129744
-0.3444540950978871,0.003072633171176361
-0.34420925162661253,0.0029638125850408575
-0.3439565780175132,0.0028710479474650845
-0.3437105954163827,0.002791052116557423
-0.3434530400253639,0.0027214416868739807
-0.3431814513289859,0.0026266478728594568
-0.342909391749102,0.0025138662415570864
-0.3426434517803063,0.0023963646434269153
-0.34237006149433913,0.0022489094010558486
-0.3420958379069995,0.002098663659038687
-0.3418135472555154,0.0019736412479416914
-0.3415292616872596,0.0018303513185099667
-0.3412431586492937,0.001708569687703148
-0.3409524124343598,0.0016178866958745678
-0.34066832651725204,0.0015014673215034055
-0.34037506447232446,0.001416124226123031
-0.34008289757378485,0.0012942716058773002
-0.3398024029036209,0.001188767876050182
-0.3395158460315404,0.001069693466221069
-0.3392242901587369,0.0009799291864963419
-0.3389505082999295,0.0008718695308744545
-0.3386738970312092,0.000755917234304483
-0.33839687562915083,0.0006878470672304801
-0.3381144013012628,0.0006279051907217989
-0.3378206151608334,0.000582440810361995
-0.33774775079104574,0.0008757564582169187
-0.3377001746645278,0.0011765183452152918
-0.3376347235949603,0.0015011202483723443
-0.3375690861280722,0.0018223407632834182
-0.3375532997336169,0.0021651176629699045
-0.337548951766584,0.002527172809368865
-0.33755471885723604,0.002889567521417638
-0.3375535915404631,0.003261355466702631
-0.3375617953197025,0.003665276828339937
-0.33757362817758585,0.004088952356671519
-0.3375742762103253,0.0045259025256402866
-0.33758839121943857,0.004965762851287995
-0.337601525604048,0.005418917987375696
-0.3376026536462393,0.0059165664920002815
-0.33762179652388785,0.006397324838563037
-0.3376477470219517,0.0069070940635298375
-0.33768673217679346,0.007408453259287881
-0.3377420389280546,0.007905416799575831
-0.3377991288550994,0.008418243639294103
-0.33785702537324425,0.008932286836939618
-0.3379154727362298,0.009462710372369766
-0.3379674068654243,0.010014127288226243
-0.33801917767233886,0.010608394631785504
-0.33808308197625475,0.011222715714632518
-0.33815986728829783,0.011843525890866909
-0.3382363015020617,0.01245817505064439
-0.33810109353572476,0.012402802420582839
-0.33800186102912244,0.012344300218174517
-0.3379181001150149,0.012302513915724978
-0.3377995488253389,0.012270135586255048
-0.33770593447686853,0.012195179117254932
-0.3376449429341531,0.01213470426524147
-0.3375780359332894,0.01208416389625787
-0.33751478483937597,0.012043126933604159
-0.3374617778947571,0.011999917438488095
-0.3374278548649015,0.011926763375832684
-0.337406598509332,0.011860676806567156
-0.3373998011286174,0.011779023868993809
-0.33740560004894476,0.011687056269100203
-0.3374359670401735,0.011602410162023645
-0.33750573625652575,0.01151425917655938
-0.33757953066777285,0.011384477917914406
-0.33767757936053194,0.011265060511778828
-0.33779958701395013,0.011130476842733213
-0.3379325650283445,0.01102063749586289
-0.3380620904282779,0.010889295021533048
-0.3382236435791763,0.010750609583237562
-0.33839867561943016,0.010603231725174609
-0.3385901370919347,0.010440672038437357
-0.33879613232593364,0.01026580428345978
-0.33902619868582534,0.010111693088446875
-0.33925786871239844,0.009966431090101254
-0.3394435765438725,0.01007123844757846
-0.3396500277760529,0.010172762837271516
-0.33984098515110855,0.010280187723926464
-0.3400176800315328,0.010389657906276982
-0.3402400958868432,0.010505742952220523
-0.3404866310407729,0.010635876288053679
-0.34074115277583467,0.01073591163242715
-0.34101623130244674,0.010834650994464243
-0.3412942181631751,0.010942004366214298
-0.34159633137930884,0.01102313425309534
-0.3419022510574541,0.011114363862410392
-0.3422299304935142,0.011246684436751224
-0.3425697723399612,0.01134758240317112
-0.3429327625499084,0.011465993083098714
-0.3433267073399278,0.011590205159370277
-0.34372911074391926,0.01169768206850573
-0.34413742009289344,0.011810728093174893
-0.34457865030165136,0.011913944139796212
-0.3450359545361923,0.012028214978024499
-0.34549539260667056,0.012145718809203402
-0.3459675465320737,0.012251390264235619
-0.3464472343996212,0.012359532795836946
-0.346934960501694,0.012482826646672888
-0.347457319247215,0.01261513070637457
-0.34797682201096397,0.012735059388507415
-0.3485136051288962,0.012849541614256095
-0.3485387999229703,0.012932947863619919
-0.3485476768456692,0.01304315613754508
-0.34853561584879345,0.01315400164470068
-0.3485317683798484,0.01322183373782854
-0.34850980318667973,0.013315830167014167
-0.34845601909666485,0.013406646507718358
-0.34842258361650374,0.01350377398270348
-0.34838966762444634,0.013585300004198345
-0.34835678870144227,0.013676650361020625
-0.34828794847157174,0.01377753229916227
-0.3482137085613784,0.013857303636310358
-0.34813112345086367,0.01394455938314145
-0.3480045958440777,0.014004420135669974
-0.34789439388284066,0.014106660241199581
-0.3477635980045142,0.014217862300694446
-0.34761108880062536,0.014333183414522256
-0.3474512332414363,0.014445870864921174
-0.347283662589633,0.014573855191906071
-0.3471053827369485,0.014689864470719658
-0.3469234631251674,0.014797862720990144
-0.3467271229668966,0.01493391362940766
-0.34653602997323896,0.015069378317321675
-0.34630675622552365,0.015195094161560056
-0.34606934270941175,0.015335297697346265
-0.34580963811958126,0.015424361083105966
-0.3455405804917963,0.015506268061416584
-0.345651823000759,0.01562072912897967
-0.34575964265828224,0.015736615018721107
-0.3458558602845619,0.01587492201785625
-0.34599093677887904,0.01600395627638124
-0.34611788362338275,0.016130815719001153
-0.34624221808925215,0.016237910556660348
-0.34639077131359586,0.01637565480869991
-0.3465501921199989,0.016504590103000226
-0.34672687108875483,0.016623810075954485
-0.34692207738157504,0.0167541128755014
-0.347105624390336,0.016868945137587327
-0.34732290292264856,0.016978474299931125
-0.3475260753989607,0.017071715460759324
-0.3477186530186362,0.01714463910244726
-0.34790975253416545,0.0172217604864754
-0.34811329427231114,0.01728814779397928
-0.3483274331907049,0.017360631918899964
-0.3485416333453579,0.017411371352527977
-0.34877496241288414,0.017472880267145555
-0.34900883507525604,0.017515550233017117
-0.3492329700810748,0.017611197212684723
-0.34944684338515103,0.01768459269342514
-0.3496696326259555,0.01776689575853354
-0.34989213513217154,0.01784029528606287
-0.3501497126645973,0.017912350593559608
-0.35038283086270566,0.017991041440888506
-0.35045476349661736,0.01778570749991886
-0.35051732783062023,0.017556346642423153
-0.3505699317612385,0.017333137852718197
-0.3506121066239963,0.017088124542346216
-0.350658742516132,0.0168137065631376
-0.350693135786348,0.01655277531434084
-0.3507127442845953,0.016297015674307035
-0.3507361241326785,0.016019080597378412
-0.3507597431805792,0.01574524932229794
-0.3507815441748471,0.015468177462441552
-0.35081438535678666,0.015193845763372396
-0.35083125248372515,0.014888672735152934
-0.35082891152667234,0.014574735634482168
-0.3508565083430661,0.01426240996809442
-0.35086189306036536,0.013903864658545402
-0.3508618584707112,0.013544033956078245
-0.3508667889193225,0.01319178679692512
-0.35087596109923846,0.01282146979528681
-0.35089316168145346,0.012418657495316511
-0.35088811279703835,0.01200996502221682
-0.35086375890094124,0.011566010874449025
-0.35083466897691923,0.011108518461677604
-0.3507786825156031,0.010644543057629362
-0.3507314167897973,0.010148192678898701
-0.3506628177626469,0.009678535738830062
-0.35059758333598967,0.009184847789874441
-0.3505906681066628,0.009178972690800973
-0.3505639222499453,0.009139193287544105
-0.3505617158022076,0.00910870692734785
-0.3505223717847645,0.009127070721704955
-0.350478356030324,0.009126101591005135
-0.3504578781948492,0.009141528200369434
-0.35043346711825524,0.009141169915765931
-0.3504159043586592,0.009160738666597595
-0.35038306090928795,0.009166884036717848
-0.3503733506311232,0.009174853119351947
-0.350342038330247,0.009193618301493489
-0.3502941732693913,0.009210027055387572
-0.3502452122841511,0.009241548230701916
-0.35017546425034457,0.009292110592175537
-0.3501019005971142,0.009315178594222857
-0.35001432740612637,0.009365225808786222
-0.34992243345693214,0.009415055694859691
-0.34981979702519395,0.009471968640920795
-0.3496959403691253,0.00954093100326315
-0.3495914766269908,0.009602902902945645
-0.3494570674797532,0.009676559273298132
-0.3493296274918075,0.009760422126721381
-0.34920011866672374,0.009830993326274412
-0.3490700391904028,0.009920765979329404
-0.34891878793802744,0.009985749167008444
-0.3487439509915304,0.010071526019513565
-0.34857306225818085,0.010145250266841654
-0.3485156443208618,0.010202134446732736
-0.34845963983916806,0.010289067275410315
-0.3483944948056257,0.010376367935816323
-0.3483209823457415,0.010461512553362765
-0.3482520415206365,0.01052199355606848
-0.3481578163274622,0.010588206414280496
-0.3480727616323679,0.010666631204624926
-0.34798062547773584,0.010740240985475907
-0.3478950842709828,0.01084191352266391
-0.3478207635307483,0.01090193360618363
-0.347756973889326,0.010980550561095105
-0.34768279835640664,0.011056928358398863
-0.3476168181841394,0.011155466579427717
-0.3475546996050643,0.011261078492697292
-0.34747353136826015,0.011345937100291718
-0.3473695602720194,0.011454819756360732
-0.3472615817991604,0.011545070980939544
-0.34714130645702185,0.011637641543455327
-0.3470217108875944,0.011748804684922228
-0.346890867983634,0.011858660658477191
-0.3467537594537377,0.011972590754416753
-0.34659616581032743,0.012092479552663191
-0.34645963923621537,0.01222935302422184
-0.34632487189866623,0.012350284900791299
-0.34619499616701754,0.012516143965533466
-0.346109752998271,0.01252283817439309
-0.34603114029403287,0.012515759131617964
-0.34593414891019847,0.012478914033332738
-0.3458161066054479,0.012463005839722301
-0.345690396466191,0.012413678108726968
-0.3455709098128802,0.012374771859132905
-0.3454444029739221,0.01233147215165888
-0.3453216222664651,0.012287595284513323
-0.34517579457768505,0.012225094534375596
-0.34505914435913043,0.012168277092578082
-0.3449241432503816,0.012101736410381557
-0.34478659934615763,0.012052475498735877
-0.344645845784667,0.012020647063215881
-0.3445059444837013,0.011977933150307065
-0.3443659395339919,0.011942321195056555
-0.34420308523832,0.011892360404730339
-0.34404886027025083,0.011825493322699644
-0.3438851271806138,0.011730889907562577
-0.34372820359177264,0.011652127620039792
-0.3435617450578852,0.011559154722400256
-0.3433978880265426,0.01146143146561169
-0.343233827513612,0.011333977423618595
-0.34307428617669805,0.011225275590449137
-0.3429059880432423,0.01109081118866256
-0.342732094962492,0.010934028891116034
-0.34256733651789395,0.010786258565762919
-0.34257861057540906,0.010692943124119262
-0.34256647691194936,0.010595951300389057
-0.3425824160366885,0.010485160442329881
-0.3425729129624896,0.010346626581608056
-0.34257830752246593,0.010248767728251238
-0.3425647253889175,0.010172447194821545
-0.3425568680045956,0.01007247741294891
-0.3425341658007493,0.009985116559195858
-0.3425252796590867,0.009893919178601555
-0.34251537795754605,0.009803011383734756
-0.3425141417323765,0.009685635013718484
-0.3425098895241075,0.00956114465100993
-0.342501786226466,0.00947385008273552
-0.3425035865932236,0.00939467779444889
-0.3425068094766855,0.009298481917277437
-0.3425116817891746,0.009224541231123526
-0.3425257380659448,0.009125036719963096
-0.34254462773785627,0.00904601690073662
-0.34255314435109785,0.008959500443719072
-0.3425616199884645,0.008869484132291654
-0.34257689676331876,0.008764383472345146
-0.34259730682959716,0.008688124341272183
-0.34262597315381127,0.008611308591660297
-0.3426367519012436,0.00852765247570494
-0.34265452197349544,0.008448120506438218
-0.34268282243702297,0.008379339992108142
-0.34263007479487906,0.008465862866279622
-0.3425815718536488,0.0085674340800117
-0.3425418121499175,0.00868928343465321
-0.34250169390580903,0.008823789829948204
-0.34246372755240134,0.00894942109813182
-0.34242724316391715,0.009060352992508007
-0.3423810018073335,0.009182087503248653
-0.34234109740816576,0.009290975505895846
-0.34229114462472393,0.00940657747079012
-0.3422377291834675,0.009526718376051724
-0.34222110357897506,0.00963403992157562
-0.34219825980627433,0.009739993672300665
-0.3421948432442153,0.009826395759013675
-0.3422085680415872,0.009935934380298382
-0.34225041908551473,0.0100090616269689
-0.34228640601924193,0.010071161645339617
-0.3423194704423871,0.010116408100140318
-0.3423325710143574,0.01018586213181152
-0.34236637099641626,0.01026513941885604
-0.3424052344854378,0.01032677428255344
-0.34244454649917694,0.010405000365064183
-0.3424894704280303,0.01046186131411166
-0.3425441612785789,0.010523386410454685
-0.3425968035883404,0.010587957784015013
-0.34264327576416453,0.010653207153831478
-0.3426721985030774,0.010677149014550682
-0.3426934686653334,0.010690357111311787
-0.34271538298380233,0.010691763920787464
-0.34274255858817787,0.010699143077753335
-0.3427754615276364,0.010697098609679299
-0.3428193631730412,0.010692285315188265
-0.34285842404946487,0.01068301640654142
-0.3428964917171864,0.010671066771430829
-0.3429594037044539,0.010633864218976741
-0.34303789105112353,0.010624853629835024
-0.34312893979026954,0.010608741202382845
-0.343233748512641,0.010599155843774091
-0.3433459494819701,0.010586533179547457
-0.34344897319478457,0.010563299324856027
-0.3435496514829155,0.010555251548341218
-0.343652500320547,0.010544133500513692
-0.3437430025963785,0.010534927603930648
-0.3438533422051066,0.010504271906286158
-0.34396616252299905,0.010481900445541521
-0.3440551532753041,0.010459921182628297
-0.34416081225986245,0.010420706098369828
-0.3442975154459539,0.01042285888224275
-0.3444240314522349,0.010406735994575509
-0.3445434418508658,0.010375842377835509
-0.34466788923893127,0.01036915629069836
-0.3447962811992549,0.010341820025974904
-0.3449741445342781,0.010374651037316256
-0.34515341354042833,0.010433891490349336
-0.3453007149461961,0.010481998528244447
-0.34544408367068036,0.010490749934059875
-0.34558914051400313,0.01051020391796087
-0.34573861403426537,0.01051911619992908
-0.34586850542343345,0.01057406588893099
-0.3460026663913092,0.010600001058294435
-0.3461187255281901,0.010603618431239421
-0.3462304590632481,0.010608257123782551
-0.34635959827028173,0.010611253131145295
-0.3464883079677476,0.010634697865560986
-0.346615919668435,0.010643081099429515
-0.3467133495751498,0.01062892028553072
-0.3468395242244382,0.01059704339623199
-0.34695185554691926,0.010567363736949697
-0.34704894746860765,0.010512828282719683
-0.34713850649798483,0.010467705955169455
-0.34723881800603246,0.010406734941250568
-0.3473400297894222,0.010349348583587669
-0.3474437511447217,0.010278700412176003
-0.3475037265228092,0.010215841140930881
-0.3475648156908412,0.010133043522682225
-0.34761695725813285,0.010075501795363814
-0.34765569265268376,0.010020014605290999
-0.347687627866268,0.009968907317034119
-0.34768587198774675,0.00984456229548677
-0.3476731630182462,0.009740289494177524
-0.34767353025774733,0.009624813202118741
-0.34764924977216655,0.009485828278981362
-0.34760793484335817,0.00935995297166094
-0.3475528399866455,0.009209053469465706
-0.3474789838847665,0.009088264677689844
-0.34741044291076495,0.008964734280839128
-0.34732007206117516,0.008835503563762821
-0.3471936130750381,0.008717020661916796
-0.3470619849688145,0.00861441887422722
-0.34691624838268376,0.008503666883484121
-0.34676997563027845,0.008408288639108674
-0.3466174115309062,0.00831861483723086
-0.34646626515329537,0.008214257891290017
-0.3463077750087766,0.008102008885815427
-0.34610285382167555,0.007985601859301665
-0.3458901660578535,0.007846465035419917
-0.3456636883372755,0.007735147846097382
-0.34544234864501805,0.007646675741272112
-0.3452030805946781,0.007555080459951331
-0.34497072075435875,0.007459896501150921
-0.3447520857511005,0.007345827628773354
-0.3445245882308008,0.007219598183781602
-0.34428877646565936,0.007112450935522652
-0.34401219581640996,0.006984026561894336
-0.34374784176284184,0.006839998426691154
-0.3434626412598786,0.006695490583916733
-0.3431700530649586,0.006549537573574151
-0.3428789214763784,0.0063999443776730025
-0.34258736434057707,0.0062774580979523134
-0.3422757736308243,0.00616737611527794
-0.34194167696067673,0.006050287086757396
-0.34158916743441364,0.005903756864470339
-0.3412370618843727,0.005776706835876877
-0.3408939996276044,0.005637613480057715
-0.340548480320643,0.005483898644113497
-0.3401954177427633,0.005367912421008148
-0.33980470064945945,0.005204756039295928
-0.3394379335291787,0.005068345627956596
-0.33903117400761806,0.0049424453265351775
-0.33861715927764935,0.004785284748815857
-0.3381824762994916,0.004673232587760606
-0.33773660936870376,0.004582117438871211
-0.33727680014422023,0.004473003542335997
-0.33678378550848564,0.004363576889089824
-0.3363317302344688,0.004251672568143917
-0.3358701230823807,0.004185909284343793
-0.3354205442094257,0.004114150812141348
-0.3349592697414716,0.004053212955114129
-0.334467259383519,0.004009053920914034
-0.33398943703862655,0.003959660479416629
-0.3340351275687387,0.00406542484211074
-0.3340931848296764,0.004193414578145965
-0.33414452043488574,0.004318945344577177
-0.3342338035932312,0.00444261717725699
-0.3343315954332779,0.004563575965148102
-0.33446041521657294,0.004683977352057053
-0.33462681513959214,0.004825032576156218
-0.33480256384977797,0.004962098873644527
-0.3349753723392057,0.005077128009001082
-0.3351521964346248,0.0052072099353178015
-0.33536244973939444,0.00535746493805879
-0.3355704187418815,0.00549472322184517
-0.3357990990764319,0.0056284304580070145
-0.3360371581722485,0.0057563714962037445
-0.3362736563200791,0.005927083008041739
-0.3364929964539395,0.006078846303294592
-0.33673706934361614,0.006241054426981312
-0.336996639141838,0.006418118778502896
-0.3372694115591001,0.006610702152116783
-0.33756923410156536,0.006810851681283503
-0.33785984642445577,0.007012560747404533
-0.3381861149643394,0.0072252249977418845
-0.3385117068035222,0.007435591446546179
-0.3388270989543192,0.007658236543393229
-0.3391743469185679,0.007881089032003089
-0.3395277619551017,0.008121025683057056
-0.3396389517004592,0.008283012807215837
-0.33976424045948894,0.008461332687586033
-0.33990190026304723,0.008649858886615005
-0.34005520000338285,0.008838163754378587
-0.34022127395706375,0.009043745186855185
-0.3403914876138082,0.009277993529168447
-0.3405629248788445,0.009488924943472046
-0.3407350200481367,0.00972220304177204
-0.3409379264584848,0.009991399939422248
-0.34114888741752103,0.010265390075312162
-0.34136624448719627,0.010527202979009302
-0.34160427722275777,0.010801709049434435
-0.3418344181155752,0.011093185958951408
-0.3420774418376356,0.011417353189104066
-0.34233544098137286,0.011761376183578724
-0.34259140766693147,0.012125123639593855
-0.3428596314482928,0.012476240178303252
-0.3431353963886489,0.012817364880769606
-0.34341284823745466,0.013148650690541101
-0.34368206855764233,0.01351678487043111
-0.3439742299641796,0.013911081564942269
-0.344290102690458,0.014301505730053711
-0.3445916219636807,0.014708195206784751
-0.3449008228533906,0.015117416386933251
-0.34522931306998333,0.015501441872111301
-0.3455336848061119,0.015916354384902347
-0.34549635947065105,0.015960940672219846
-0.3454417612548748,0.016011978029537632
-0.3453784315284206,0.016074446064233812
-0.3453209356746037,0.01611755517268348
-0.3452758798946335,0.01614454518817418
-0.3452412966308238,0.01616178408015403
-0.3451743887557174,0.016174549595445384
-0.34510164884093336,0.01614761529654928
-0.34503970650693216,0.01611571264194932
-0.3449729465509892,0.016082908734858955
-0.3448910098997223,0.01604908829861753
-0.34483486573389016,0.01600361220694568
-0.344759496057684,0.015916563895972437
-0.3446887279650691,0.015826360740973097
-0.3446398527089056,0.01571899430350963
-0.34457710391784246,0.01564202314154362
-0.3445030982305937,0.015532283417422799
-0.344441660207632,0.015426435852866339
-0.34438930040956334,0.015310908880162144
-0.3443326482039699,0.015189847390445767
-0.34427288946831086,0.015038803051061764
-0.34422293774195,0.014880665276574853
-0.3441751071345892,0.0147061447060097
-0.34413869388752716,0.01454686539472098
-0.34409078457598824,0.014375022501440371
-0.34403770966798886,0.014197517153366236
-0.34407349013525534,0.01429897446453077
-0.34408309902271067,0.01441716384197568
-0.34411378068393694,0.014516393970658728
-0.344135847334565,0.014626808893141321
-0.3441411305202753,0.014712224758113571
-0.3441448661311127,0.014787863001914836
-0.34415456602624694,0.01486095270167502
-0.3441578261876669,0.014932969037482655
-0.3441460973632204,0.015007560108899488
-0.3441460943816806,0.015064361214697116
-0.34413751561221956,0.015081566352684341
-0.34413098979696505,0.01510856401695676
-0.3441090636257714,0.015119207888967404
-0.3440859254956895,0.015139457728757588
-0.3440473559047515,0.01512980889440927
-0.3440287208829684,0.015117131964381253
-0.3439997594371789,0.01509742020566344
-0.34398561103854,0.01506593194686651
-0.34395615680514147,0.015008336806316478
-0.34393109651031667,0.0149522945226045
-0.34389809863224574,0.014914052428352413
-0.3438798410933452,0.014851202083506628
-0.3438516997003411,0.014769608591555114
-0.34384224425839766,0.01470466897773323
-0.3438067230780955,0.014607803673316112
-0.3437622359372161,0.01450714975302275
-0.3437271783899942,0.014376697673442684
-0.34366477826491004,0.014259279413933915
-0.34360300917330566,0.014125656479628507
-0.34354263487063297,0.01397706898469083
-0.3434924242567716,0.013810535279182093
-0.343426703135616,0.013610783834040203
-0.3433644669644148,0.01343851358002173
-0.3433013789291366,0.013278363300557818
-0.3432426920336058,0.013090638502367007
-0.34319428274067104,0.012906200364881245
-0.3431442267893171,0.01272622084097076
-0.34309868716486797,0.012528610369884414
-0.3430711844842123,0.012325999517076469
-0.34301953245906963,0.012124931956167638
-0.3429702559236649,0.01191968377371711
-0.3429159942957151,0.011713802834050704
-0.34287716617180963,0.011504627096356685
-0.3428259002208393,0.011280028004896903
-0.342812234814709,0.011049430548479757
-0.34276921351358197,0.010804765704259667
-0.34272003211203206,0.01057993364002516
-0.3426700878008749,0.010348271410416924
-0.3426101391871035,0.010096313086731683
-0.34257130495945376,0.009839609951197831
-0.3425528977535482,0.009587559841737125
-0.34252144823046593,0.009326915973771997
-0.3425370013032269,0.009330377270431617
-0.34252712338360436,0.009335156284678691
-0.3425135941118102,0.009356939674597654
-0.3425323207258117,0.009349207445802707
-0.34255500234159464,0.009349378554604361
-0.34258573383165636,0.009357578196797455
-0.3426035632740602,0.009359402598701072
-0.3426383339186654,0.009363758757546206
-0.3426730502318308,0.009391012402621787
-0.3426903744772017,0.009392608739707474
-0.3427081585430962,0.009419619180604952
-0.34277335011957305,0.009447910652633727
-0.3428543921855146,0.009485565719179917
-0.34294636660476063,0.009533104299639375
-0.34305060821489636,0.009570580460845402
-0.34314810635820103,0.009598015039669335
-0.34325020129346295,0.009642297478155443
-0.3433302928378765,0.009685068293077123
-0.34340782798451885,0.009719572765957696
-0.3435027973165548,0.00977792215439857
-0.34356609123899495,0.009828114183598555
-0.34365665381464766,0.009878782319178901
-0.343737420636547,0.009932397000955167
-0.34382226219855094,0.010007761721862974
-0.34392498053937137,0.01009013411507512
-0.3440117714433601,0.010194178631314485
-0.3441096921723226,0.010256817319515202
-0.34419689516105156,0.010290113894354667
-0.34429336895922424,0.010335112109854237
-0.3444010649157333,0.010400585133173252
-0.3445019903605636,0.0104400054717643
-0.3446016183275119,0.010501124226803544
-0.34469541699363293,0.010540863622795028
-0.34480352476233156,0.010602582428588749
-0.34489638203782,0.010638305215930332
-0.34496481984715166,0.010679349253530953
-0.34506424515055045,0.010710775658613156
-0.34515947992073315,0.01074804810165041
-0.3452625937574959,0.010756268758425093
-0.34533245200521706,0.01077958317645692
-0.3454175922628694,0.01080575599275179
-0.34550889428411885,0.010844468779724477
-0.34559011637112985,0.01087306218476005
-0.3456693141945692,0.010906199116896453
-0.3457565405154178,0.010946356715330162
-0.3458421139700762,0.01098651948676168
-0.3459417885370481,0.011001994359667061
-0.3460527932548053,0.011018415203981322
-0.34614959196113126,0.011030756182883447
-0.34625000288406416,0.011084048264901631
-0.34633538970283,0.011135675954314373
-0.3464343160679067,0.011177520936334963
-0.3463225770618669,0.011283007258423756
-0.3461948897397721,0.011396826594129859
-0.34606823621081567,0.011498104182855896
-0.3459600018488082,0.011624664633690924
-0.34582879877022776,0.011764595457102468
-0.345715258725788,0.011882007253551347
-0.3455918215784355,0.011974671936992962
-0.3454560111141868,0.01207971727291949
-0.345339498616865,0.012159137795147433
-0.34523603814931747,0.012255834208801284
-0.34513197981639493,0.012371920587239847
-0.3450510063178934,0.012470839012920395
-0.34496826349208404,0.0125657569298197
-0.3448703955047186,0.01268979626150751
-0.34476601344506463,0.012839505841912962
-0.3446564400447877,0.012994903411286438
-0.3445570877803506,0.013147900990619932
-0.34444330957245894,0.013304316205671313
-0.34434357743485444,0.013477690420133547
-0.3442482397763225,0.013651333108534128
-0.34417299438835214,0.013840575853792432
-0.3440697623304167,0.01399682988824887
-0.34395480989408667,0.01416120808283205
-0.3438344361215218,0.014330842087199133
-0.3437044566361144,0.014522415212094407
-0.34357353218731007,0.014735087346960423
-0.34356920167987853,0.014708082073985216
-0.34357260017873875,0.014683671323978638
-0.34358394843379353,0.014689066302679977
-0.34358617799415003,0.014668106887490982
-0.343587875050277,0.014666478807778759
-0.34359717089959885,0.014658320939493909
-0.3435967900890087,0.014621699600040233
-0.34359808615859294,0.014613716589957249
-0.3435853811112296,0.014604931169898647
-0.3435768838150565,0.014573255391202381
-0.3435685317528485,0.014555423630944324
-0.3435589692829967,0.014542973517444876
-0.34353170916041004,0.01452573778243352
-0.3435239783900841,0.01451121726870614
-0.34350625247274763,0.014485828920247624
-0.34349362064971833,0.014453029127631094
-0.3434719260373286,0.01442419167013059
-0.34347858804035447,0.014382033168788041
-0.3434984237421024,0.014348937530068086
-0.34353679262304593,0.014319501326234359
-0.34356047236635134,0.014270020540208345
-0.3435925197633226,0.01423313349218313
-0.3436447087032735,0.014166764215425091
-0.34367344831089963,0.014112524726432894
-0.34367841513854686,0.014092128360387935
-0.3436914394273447,0.014053897368849771
-0.34357807895868914,0.013866475171862257
-0.34348313473522496,0.01368698166934262
-0.34337948589715117,0.013465453496927631
-0.34328624744563907,0.013237098992260596
-0.34320011668080397,0.013001458653023166
-0.3431081155568377,0.012743439791564644
-0.3430230595279043,0.012463894661118937
-0.34294396306602093,0.012173213568312342
-0.34286595047636675,0.01189273635915016
-0.3428034344877799,0.011605773096429057
-0.3427061764343153,0.011323890821081331
-0.34261084769268074,0.01103740409989684
-0.3425692649354949,0.01075892694857418
-0.3425330340132096,0.010456400411094928
-0.3424864948511366,0.01013431407042914
-0.3424377531264332,0.009811991456579518
-0.3424014395265442,0.009466984146199571
-0.3423641463540222,0.009119075467883795
-0.3423197008320475,0.008777119051626365
-0.342256685394368,0.008438164165476018
-0.34219179729146143,0.008099411884853532
-0.34212582909292966,0.00776496432556056
-0.34205787796273796,0.007410103575543761
-0.3419957826208878,0.007051893281042966
-0.3419331195211157,0.006654774616348231
-0.34187643603764434,0.006281612631564541
-0.3420543240706548,0.006464859599176452
-0.34222485142051584,0.006664628017492512
-0.34241109136593617,0.006858592679781114
-0.34261166248703345,0.0070478604590566655
-0.34284366028766616,0.0072408416860660595
-0.3430807550128872,0.007458288214594186
-0.343330325960933,0.007669665985165368
-0.34359076253498766,0.007865838273341296
-0.343850899390389,0.008070873808383337
-0.3440975163833735,0.00830701754521496
-0.34435277721005675,0.008555741324144125
-0.3446230781799237,0.008817802574208505
-0.34490763865874147,0.00911045753759767
-0.34521086233195775,0.009408926279841374
-0.34553140623567785,0.009715909845331869
-0.3458574576430738,0.010006728365204113
-0.34620349253323024,0.010317773942292035
-0.34655708026702475,0.010621209823014408
-0.3469163613769835,0.010950197983959232
-0.3472967754370211,0.01126808648265703
-0.3476806731260855,0.011633477849021637
-0.3480722356376341,0.011998928082776875
-0.34847147706116616,0.012368006291838322
-0.3488715894602785,0.012738289845311028
-0.3492945697100018,0.01311682703700197
-0.3497630871092321,0.013487655860466642
-0.3498562666756995,0.01359150079875204
-0.34995540461362795,0.01370147077177501
-0.3500341420984271,0.01379033530312334
-0.350097436218151,0.013876089759633324
-0.3501555333167689,0.01395550665431107
-0.35019421957571767,0.01402176584422618
-0.350239430486979,0.014065944520202033
-0.3502795846047126,0.014102021078450901
-0.35033109373756977,0.014152850664542643
-0.3503951269144058,0.014195651595881775
-0.3504232561182741,0.014253545113903417
-0.3504574623833083,0.014302087550959923
-0.35047814256159465,0.01435043578177568
-0.3505012997592775,0.014386926290665934
-0.35052578555867975,0.01442988910824415
-0.35056796765053694,0.014439088381889675
-0.35059740506368686,0.014447868652867367
-0.35062194489819,0.01446165376677991
-0.3506557466277783,0.014452638931865481
-0.3506867858969222,0.014417963881289641
-0.350692856189199,0.014374607901283448
-0.3507143820130543,0.014340684611197344
-0.3507368253844482,0.014285925110893336
-0.3507722698686217,0.01425123290392772
-0.3507996505626549,0.01421467079253461
-0.35082229810521165,0.014172411331213964
-0.35081866212013996,0.013951165853787905
-0.35081387799127145,0.013741220094234714
-0.35079588880530854,0.013524421943486794
-0.3507823599380207,0.013264626660980576
-0.35073994107409356,0.013005791378100467
-0.3506841312151039,0.012740238074279769
-0.3506174353398157,0.012469763702341293
-0.3505405002725091,0.012214200014396033
-0.35046346651866567,0.011939431321596479
-0.35037078023374807,0.01165797620996189
-0.3502604510161356,0.011355849945638681
-0.3501335365731722,0.011069218648711372
-0.3500075096748898,0.010774030420985247
-0.3498669488729757,0.010478686460900256
-0.3497210096362693,0.010162282213782119
-0.3495558005331648,0.009808679403163859
-0.3493845322258751,0.009466960925563137
-0.34921667772490705,0.009123999822442727
-0.34901289515657935,0.008749600993107846
-0.3487819890142511,0.008383546459324855
-0.34854911655816173,0.007985687611693153
-0.34833312828448215,0.007594624067246188
-0.3480930323627584,0.007180446260976598
-0.347844110543152,0.006734875388166287
-0.34760799987079805,0.006258260655317761
-0.3473464279537749,0.005791189127959189
-0.34738681822383094,0.005782127331331363
-0.3474414438901755,0.005748831336042822
-0.34749125107159307,0.005738894464899313
-0.3475539275350464,0.005756746652345319
-0.3476014772118784,0.005742862887025825
-0.3476605339443868,0.005736975523119234
-0.3477203120862982,0.005736412623859301
-0.34777037211408557,0.0057410034007050635
-0.34779890904338506,0.005733411211376961
-0.34779496169565516,0.005742459938531184
-0.347790643178438,0.005746715782446609
-0.34777345466517373,0.0057211407712747485
-0.3477512176122808,0.005742783111674733
-0.34773324952592294,0.005781529478928991
-0.34771581199075796,0.005811641287119322
-0.34769667086216993,0.005867965016951607
-0.34766894093763945,0.005953537092773562
-0.34767306186222713,0.00602600213311411
-0.3476698750574719,0.006113444350124949
-0.3476695869171354,0.006189007631164392
-0.3476604409941679,0.006282997951946991
-0.3476579383453517,0.0063865658076934844
-0.34764322359295025,0.0065267841120258754
-0.34761140504183274,0.006637491503459714
-0.3475808730357303,0.006737313780205672
-0.3475632017707453,0.006874448418763249
-0.34754264893951614,0.006903018954060885
-0.3474840379337442,0.006918080024187905
-0.3474401908361596,0.0069357680328461044
-0.34738407509893743,0.006958830844208604
-0.3473350161343151,0.006998770698280393
-0.3472844660608758,0.007011150548811503
-0.34724273182999,0.007031606340812965
-0.3472086771940192,0.007067300329752308
-0.34717065771620925,0.007094752341201762
-0.3471211215679452,0.007112774639769032
-0.34705756960964607,0.007131269852265524
-0.34701930535812153,0.0071136912061786
-0.3469958003263619,0.007104257188516258
-0.3469741591247768,0.007084754738779139
-0.34694646760399794,0.007075565757465133
-0.3469030410856085,0.007061554938324541
-0.34685086972921847,0.007049485021595515
-0.3468003756610853,0.007018158362172611
-0.3467498657465847,0.007017033749987984
-0.34665499944778055,0.007030937081205675
-0.3465560994599969,0.007053269307860956
-0.3464460012958495,0.007076815753910435
-0.34632769330001606,0.007078033395928793
-0.34619057457458585,0.007104791895432249
-0.3460454989663372,0.007123120876226035
-0.34588187148566557,0.0071678810025899925
-0.34574156700686315,0.007153614772446884
-0.34559603479888357,0.007134561403364167
-0.34545587132522204,0.007116877917514431
-0.3452903655983793,0.007083213134024428
-0.3451538726400407,0.0070494838238509975
-0.3449822544052366,0.0070584959483635905
-0.34482252046962014,0.007072323751236644
-0.3446489135132002,0.0071131275709924325
-0.34447960443985165,0.007149166418008843
-0.34430461954004743,0.007189401508054215
-0.34412978310197273,0.007244884295364829
-0.3439391059132878,0.007312396738128248
-0.3437501179956083,0.007374375919094997
-0.3435487946786385,0.0074364506513081964
-0.3433841945027965,0.007524654532633139
-0.34318807024194786,0.0076116419405325274
-0.3429981221069079,0.007709645498356625
-0.3428279978970678,0.007846943037554854
-0.3426603747564635,0.007973561591476249
-0.34249543331357,0.008086190750092325
-0.34232506461958034,0.008203353851691249
-0.3421440429438464,0.008330434285863149
-0.34198518653148785,0.008474305242194962
-0.34182979696764076,0.008627351160562438
-0.3416787237918648,0.008779147600454796
-0.3415178041720821,0.008947270520543152
-0.34161133985736275,0.009206377433891003
-0.341729409979219,0.009480188684663039
-0.3418556430774935,0.00974117983794582
-0.34197953842773815,0.010018410315479388
-0.3421113986054642,0.010296286220356164
-0.34223913452094284,0.010605715735976478
-0.3423818704610498,0.010935597422133526
-0.3425321489067956,0.011290542469852406
-0.3427116328528358,0.011651811597413594
-0.342884072746192,0.012029810767978993
-0.34304835312192183,0.01239521329005131
-0.34321363164703766,0.01277194520450617
-0.34338224029499936,0.013145071268287121
-0.3435566729835952,0.013476198072263251
-0.3437519988007712,0.013851123879974434
-0.343960867935318,0.01423857419657464
-0.34419882285570313,0.014620932892431568
-0.34440986450568917,0.014983433470536857
-0.3446309039661374,0.015369423332830104
-0.3448355012304268,0.01576916261608939
-0.34503132507439666,0.016198263640255214
-0.345238267139537,0.01663684677869898
-0.34543200510875605,0.017086084652433425
-0.34566014224911695,0.017547330966000377
-0.3458696876954991,0.018013432128859377
-0.3460841734090166,0.018473871886481648
-0.34611916648743957,0.018483128059047033
-0.34614931586585773,0.018466721401080556
-0.34619855895612,0.018417029768973657
-0.3462141478581236,0.018354464943424735
-0.34619443850260984,0.01829880952362191
-0.34617428765631225,0.01824066991587702
-0.3462129587197162,0.018098827831375116
-0.3462221940229828,0.017938279878744415
-0.34621736661802993,0.017784359720491076
-0.3462680032240577,0.01770575902590787
-0.3462735363623241,0.017650138324752266
-0.34635390673167465,0.017581651310092015
-0.3461034481151974,0.017617372487784944
-0.3460701792085248,0.017521043250968347
-0.34601365348752516,0.017399214138504343
-0.3459399028200653,0.01728290584112674
-0.34588358486795,0.01718790011783811
-0.3458285061866293,0.01706528119165335
-0.34575330269951005,0.016933449301624073
-0.34567434070420505,0.01680322784521855
-0.34554947737742375,0.01678930687198335
-0.34542347020506714,0.01667478921509898
-0.34530709647022945,0.016494619359771
-0.3452436950766286,0.016341120752186092
-0.3451001635620503,0.01627547924637121
-0.34497979409440743,0.016183576017893348
-0.34505977799333887,0.016235844728317187
-0.34515854241139,0.016176264704337966
-0.3451461395085629,0.0160092695085696
-0.34520995014148215,0.01593961343747419
-0.34511351474512664,0.015889330477326564
-0.3450835122264095,0.0158611120811501
-0.3448006021653376,0.015980004682013348
-0.3448365512011088,0.016092491380021424
-0.3446836906863755,0.016275966390371426
-0.3444079732386457,0.01633162575965233
-0.3445550904923086,0.016291106016873825
-0.34461239873348287,0.01636251810657082
-0.3447620555564331,0.01627476196951862
-0.34512241440091307,0.016232141123755726
-0.345060410552443,0.015992596898568707
-0.34492144275913084,0.015881709772961432
-0.3448526654195849,0.015622130226699674
-0.34487796475744836,0.015544814179303843
-0.3449660724228072,0.015512113487000951
-0.3450152303949022,0.015483075606928146
-0.34515962036124775,0.015409406596671102
-0.3451708313039626,0.01543385957764782
-0.34515437014673894,0.015478959093652774
-0.345206504444571,0.015555161436892617
-0.3454398626926838,0.015685622498951918
-0.3455444018128834,0.015916903288234606
-0.3455603549514027,0.016354632146585668
-0.3456579014604831,0.016637950032287206
-0.345017473406298,0.016748536969781694
-0.34428040321987313,0.017030775599267738
-0.3436336482604306,0.01763446967527664
-0.3429004443273111,0.018098464440673562
-0.34209560314428084,0.018586767285691475
-0.34129089440753263,0.018978648832329727
-0.34019219269511597,0.019358879735491892
-0.33938146007783665,0.01988363018073118
-0.3386216792801661,0.020396457859961623
-0.3378334517507472,0.020671418227193386
-0.3368449184401195,0.020954694385673392
-0.335793309456221,0.021242141396333486
-0.33453777534115775,0.02123260008920104
-0.3333199502564847,0.021352356620073412
-0.33205913992227665,0.021437279410983598
-0.3306973649525701,0.02167294517537928
-0.3291704148303069,0.021897101388874643
-0.32761622367541415,0.022492670105269383
-0.32629900070051276,0.022975082608446995
-0.32514027678665314,0.023220910306302356
-0.3239186015658705,0.02362468996516298
-0.3226067245688229,0.023868059927118462
-0.32132782303279256,0.024059491341816272
-0.31994688817570877,0.02464231043450306
-0.31876060446922827,0.025421238145491354
-0.31766631601630235,0.026086561055578245
-0.3164440611686955,0.026638542334169332
-0.31519148197518676,0.02728992323927501
-0.31388103269999135,0.02791168607460956
-0.31222942624067584,0.02819141935541758
-0.31067053993147886,0.02819894699812965
-0.30912129430029106,0.028587647866398364
-0.30740921474503946,0.029171290234885558
-0.30557174678116444,0.029763766536625713
-0.3038512852129901,0.03067983952900158
-0.302372582231622,0.031195195146854995
-0.3006897695233453,0.03216731196991944
-0.2992482222168779,0.0331388195454638
-0.29764179911357835,0.033752716130790436
-0.2960863322640769,0.03472933612379071
-0.2942717338193945,0.0358610906354119
-0.29232330392115696,0.036865207028934116
-0.2903161718734966,0.03824504597748238
-0.2883881492752787,0.03926981096583934
-0.28634247232862775,0.040359391290290814
-0.28453856969210795,0.0412939196502603
-0.28267966649436466,0.04180590351850738
-0.2805238027999828,0.04255923154804847
-0.2785909620456428,0.04364778125146501
-0.2768428080125287,0.04486085355436048
-0.2749130747550397,0.04624605287732711
-0.2731454490619901,0.04756012727183542
-0.2713663644456198,0.04869567730212501
-0.26940843937687575,0.05012903124356932
-0.26734598671255033,0.05154788418419268
-0.2653010405658037,0.052808728906526714
-0.26337677620187705,0.0540432937867171
-0.2614048787469143,0.05517516001688466
-0.2596663618380965,0.05640116935059328
-0.2578982627788485,0.057592291505564525
-0.25600184982942714,0.05865877856525778
-0.2540383339790233,0.059725029662020285
-0.2524208987351385,0.06043758553116019
-0.2503411637218428,0.06165934000816492
-0.24850063807918546,0.06284797070026057
-0.24657964252712708,0.0641114926498208
-0.2447204476084428,0.06544892961959148
-0.24298555588364712,0.06618504261010758
-0.24138993821060306,0.06638534713860081
-0.23989385744493477,0.06671478708200948
-0.23830866544591908,0.06751725406139694
-0.2366706087130695,0.06844617092763111
-0.23472210374767322,0.0696513021031567
-0.23244812230815154,0.07145547227892718
-0.23047107328039065,0.07292450453459776
-0.22844320157604747,0.07443480926632762
-0.22636717100024778,0.07639002619213747
-0.22410253966514163,0.07816913759547123
-0.22204300040067737,0.07973906046033624
-0.2197117714877774,0.08159139912286881
-0.21775131129496034,0.0833579958393757
-0.21582618153035696,0.08534142917449661
-0.21378664241143255,0.08733091997035622
-0.211649409153618,0.08954353609215518
-0.20936971003904886,0.09201557061980195
-0.20724625324569376,0.09440818540391166
-0.20484921514192453,0.09707733618429898
-0.20255107116193125,0.0996817770168309
-0.20028387391005675,0.10182103191737946
-0.19797297154535404,0.10402839746042694
-0.19556688259938887,0.10646886530337243
-0.1931040827832125,0.10920039094734083
-0.19080015871901665,0.11167905472458431
-0.1883607837460515,0.11419051113165118
-0.18624125058790786,0.11644274430367926
-0.18368229759088256,0.11879294107288269
-0.18121500187174971,0.1212046506323089
-0.17871529594648805,0.12412820669724459
-0.17637246686436014,0.12710814086047972
-0.1739138184386077,0.1302125858673777
-0.1715102646047581,0.1332046018814082
-0.16901506909335673,0.13616101323602636
-0.16640703017134312,0.1392936105093669
-0.16375112839002953,0.14248226435670447
-0.16114255523335472,0.14546427860172562
-0.1584629075074351,0.1487505005012102
-0.15588784064963127,0.15195100311085563
-0.1533765368587276,0.15513623435644897
-0.1507346164624435,0.15864310645377605
-0.1481381727402761,0.16168049901075449
-0.14550691910242974,0.16500842001542132
-0.14289573750622273,0.16826491748174588
-0.1402515275306494,0.17159131123768928
-0.13757416271261608,0.1751663981006269
-0.13494768335471602,0.1785398024896479
-0.13233813830129537,0.18173065152126433
-0.12961641640671848,0.18531331676661766
-0.12690409433404864,0.18905637114047996
-0.12427438501574563,0.19275167092235634
-0.12159865920560492,0.1967123661777564
-0.11903683795654446,0.20059103285269475
-0.11652981791754245,0.2042341856630801
-0.11399498599360945,0.20819747025058633
-0.11135943426998214,0.21230417238293703
-0.10847022798277295,0.21698545730159569
-0.1058142066852189,0.22127181676557356
-0.1033050311621848,0.22518754113679135
-0.10081253176076299,0.22928782943905063
-0.09833641435627195,0.23390959720845161
-0.09576283721156521,0.23884038597258322
-0.09330125150182246,0.24335160296103503
-0.09105311692053002,0.2475445709256438
-0.08861843333590648,0.25180728634314636
-0.08633165196677206,0.2561119992811595
-0.08395412956052231,0.26075895018574036
-0.08168762978841332,0.26543844112441417
-0.0796011484918107,0.26941801093938134
-0.07738079968926054,0.2739908087495066
-0.07516627122878249,0.2785865260905215
-0.07298848035810857,0.2832540147569773
-0.07082290138075456,0.28786409714664785
-0.06867248036969699,0.29251487309865953
-0.06660535280409025,0.297230071227229
-0.06451160174219385,0.301958716770833
-0.06234049961902094,0.30678052343258283
-0.06035677875262055,0.31132098624565696
-0.05829261387794997,0.31600289419630795
-0.056240178468815974,0.32093665831278106
-0.05420371883448177,0.3256477892034683
-0.05226331619286265,0.3305595360636345
-0.05028124552033318,0.33544925396089564
-0.04832633196465255,0.3402748564072848
-0.046226709945901515,0.34561760658801255
-0.04417402211940266,0.35096171994164255
-0.042082383841077625,0.35612028127508827
-0.03994737334718253,0.3616571022296166
-0.03784992677891533,0.3671129620865308
-0.035718869775458226,0.3726630351646463
-0.03370336664404652,0.3777935993926413
-0.03178243817580133,0.38314957234156954
-0.029835410342246987,0.38834027704809704
-0.02789130075383213,0.39312988166171764
-0.02575861848799288,0.3977241451666674
-0.023757491412708914,0.40218082938604666
-0.021835661931765088,0.4067483375462874
-0.020013418405325792,0.4116692721915084
-0.0183596889566794,0.4167731512680772
-0.01653868592298191,0.4215283986346507
-0.014807057342471758,0.42620925231906714
-0.013184321115111572,0.43086539813191055
-0.011465846730437629,0.43567121081126575
-0.009805074748974005,0.44056581082696833
-0.008104698443312172,0.44562361202146455
-0.0064495905920356755,0.45050537484835146
-0.004807722511320542,0.4556546418115974
-0.0032051761023402237,0.46082140935661986
-0.0016631088284871365,0.46595458762290126
-0.00015682862564007916,0.4710721938015739
0.0013268956439721064,0.47614999763288174
0.0027790457411028258,0.48127755958180374
0.004425403569665962,0.48656279314489637
0.006056474400976938,0.49196220621530407
0.007732045153072228,0.49746866822656505
0.009432816038048644,0.5029899708589893
0.011166923657465466,0.5089629270243019
0.012980790508748397,0.514827106324247
0.014762350698285395,0.5208870521226121
0.016500477560873264,0.5268801211319298
0.01822737703761207,0.5327791433393714
0.019933506477355242,0.5385938393829633
0.021595953168644946,0.5443847185085495
0.023234990216819712,0.5501418063099107
0.024856150008031277,0.5558845358665385
0.02645209232029068,0.561234219430231
0.02795996657912221,0.5671448678633763
0.02953882763963049,0.5728172726965463
0.031050737934080225,0.5784979495094975
0.032562323367915286,0.5841677169106498
0.03415871915512535,0.5899873292924194
0.035680400475362195,0.595857943993046
0.03715928580990237,0.6015882500178535
0.03851061531532031,0.6072916125729086
0.03990335954764518,0.6129179927891216
0.041344786909891545,0.6182369537402621
0.04281787205463036,0.6235811620678435
0.044306293928893875,0.6290680602913519
0.04576547446215791,0.6346257869859548
0.047163884988817545,0.640155262462245
0.04850103140832274,0.6453764956432322
0.049840749645553295,0.650666473781448
0.05119416928605744,0.6560103030930746
0.052580700282701606,0.6616531341880885
0.05410193343434473,0.667471863887397
0.05558479981579885,0.6735704039661193
0.05711895094988266,0.679457180866059
0.058643871373290496,0.6851580215802223
0.06012082952789008,0.6911536650611737
0.061622822936230545,0.6971484614837004
0.06315009348606707,0.7031701205566976
0.06453367697151623,0.7091899608661802
0.0660238031940566,0.7150011591236489
0.06752786751756713,0.720810206307394
0.06904270718723989,0.7265607224830384
0.07046438746962821,0.7324156474563328
0.07188002038292006,0.738160219087562
0.07327918412205048,0.7439979414581195
0.07463426719239996,0.7497501808510625
0.07593323076581387,0.7554028990293764
0.07724586353187005,0.7609350564159936
0.07859254319063144,0.7667843560939605
0.07999016641157874,0.7727831487025325
0.08140813038657624,0.7787652436461147
0.08239811010951634,0.7851663565829294
0.08338942159814952,0.7917570053264753
0.08434847464170872,0.7985043592773716
0.08537839133084514,0.8052162750467404
0.0863829753752702,0.8119818756539221
0.08737384339235443,0.8187561117698062
0.08833214473906234,0.8252215225135291
0.08916025810775385,0.8320484813262734
0.09006625113772315,0.8387226820953133
0.09100889865340181,0.8452437319741257
0.09186765133078942,0.8521179835814328
0.09272410907081421,0.8590930353667185
0.09351895665763924,0.865899037236247
0.09426633509286025,0.8723562350258681
0.09502544381996382,0.8792901495336891
0.0958147337522434,0.8859527418114543
0.09650427782142715,0.8925592387321997
0.0972108496897213,0.8989607368035607
0.0979007504240111,0.9055212935659163
0.0985806318842953,0.9123905707994651
0.09932890776769285,0.9191771123163804
0.10002570834856567,0.9264754144806598
0.10071581125434581,0.9334612302217999
0.10146502576055405,0.940540367044119
0.10219468244286062,0.9478682035475055
0.10293424102818297,0.9552414171828099
0.1038772362527399,0.9624325105761222
0.104768611944315,0.9695022884171254
0.10569939654280369,0.9765699763267984
0.10663186160221844,0.9836182519636485
0.1074702075696206,0.9906549432102845
0.10833720792541321,0.997654519770816
0.10924851605245595,1.004596733638056
0.11015054921535036,1.0115391556040287
0.11102290660339992,1.0182942893313618
0.11185941465091369,1.0250633305153094
0.11267251072865815,1.031731891976519
0.11345693418216232,1.0385721835067407
0.1141941447790308,1.0451741108077202
0.11499494822315498,1.0516444273392893
0.11575557198855092,1.058291179727552
0.11655888169972456,1.0646841476721178
0.11728848201714481,1.0711312018264376
0.118016481060175,1.0774894494366578
0.1187164738390015,1.0841124470280952
0.11943390235983838,1.090622788705772
0.12017402232271329,1.097162038318383
0.12088435677102391,1.1038122161584725
0.12158881458408621,1.1103611838528429
0.12230318495034732,1.1170497940088056
0.12301848686793719,1.123932598542289
0.1236372185251336,1.1309903346440975
0.12409017257864996,1.137796616035891
0.12450216626782412,1.1446854062788072
0.12489033612659048,1.1515996746355188
0.12530236432361352,1.1583836832629977
0.12555465741202765,1.165353435603738
0.12586126295050185,1.1721395247298876
0.12616352392844515,1.178822076563119
0.12648101532533285,1.1854484502496276
0.1267369569079299,1.1920194393117547
0.12699520608184794,1.1985944403177273
0.12723467594422846,1.2049663255234706
0.1274700050951917,1.2114828350072624
0.12768608494733413,1.2178430950482013
0.12787180812363869,1.224427924830855
0.1280234043643296,1.2309202243417192
0.12813667546001087,1.2375091486870051
0.1282565482341959,1.2441818575441104
0.12834888613422046,1.2509630223385222
0.12844125518396027,1.2578368604540195
0.12853186820107504,1.2647667232696826
0.12873852467394292,1.2717071739424088
0.12880784348201404,1.2788454589857614
0.12897257909773632,1.2858446726738317
0.12918625627740382,1.2927700981132513
0.12939616648574767,1.2997278356066235
0.12955556068752705,1.3067614815390702
0.1299334317630983,1.3139693623826096
0.13030055449689515,1.3213000032308582
0.13058558796184003,1.3287286330195776
0.13093253263030086,1.336165088990259
0.1312436305418686,1.3436676783205743
0.1315560428508863,1.351239094291213
0.13183507984935303,1.358796697233764
0.13211201621709426,1.3663976515422995
0.13238108139069607,1.37404551363904
0.1326405499072527,1.3817159656728815
0.13288027584067638,1.389396679996994
0.13310286614656539,1.3970701963390806
0.13333312558149876,1.4047564499675493
0.13355495488953795,1.4124584063688723
0.13387202817241448,1.4199558981309188
0.13418074003882938,1.4273935872092156
0.1345023127254793,1.4348075451156945
0.13486578936273239,1.4421935303114406
0.13522685689408293,1.4495429122463246
0.13563212294307433,1.4569375351449319
0.1360480061904471,1.4643345889284025
0.13649984939997847,1.471746086096668
0.13699626580459812,1.4791704825018661
0.13750153346402766,1.4866007326498674
0.13805275342458312,1.4940070920578006
0.13861670210405894,1.5014034368570508
0.1395637384205133,1.5085647744681632
0.14055681994231417,1.5156468444643414
0.1415795796422898,1.5226663340195314
0.142633751818014,1.529566988139892
0.1437127750516945,1.5363529048197768
0.1448398938765671,1.543030745341891
0.14598272786902944,1.54956792754921
0.14713247518030537,1.556034281883913
0.14834465004925057,1.562418103428205
0.14958599121253469,1.5687254265950104
0.15086024885499982,1.5749796952072377
0.15215325925503714,1.5811300006958795
0.15352469191023313,1.5872040303679684
0.1549305992368074,1.5932095139234377
0.15641291496626686,1.5992246252987197
0.15796258632420263,1.6051751125779306
0.15954353288404013,1.6110863299182312
0.16118602886431696,1.6169131940270358
0.1628540388127865,1.6226363326044737
0.16458451971580548,1.6283775346094558
0.16631800912131942,1.6339413650912717
0.16809680165821173,1.6394000690572454
0.16987410708742215,1.6448545759454616
0.1717208443092239,1.650397520034829
0.1735073324568227,1.6558127305300308
0.1753349832837377,1.6611288687529762
0.17709457881378166,1.6666109189543266
0.17893387724491394,1.6721687931530946
0.18078587435299837,1.6776608184671074
0.18269298803207315,1.68308297919303
0.1846996419560558,1.6886750202044123
0.18654855955951513,1.693824117174648
0.18836616486721924,1.6989091555685683
0.18985232544531605,1.7033289950483361
0.19153256539301552,1.708139558562133
0.19324289294776936,1.7129591484039972
0.19504166163310627,1.7178559104618945
0.19703380325367678,1.7230826076199253
0.19896894602082738,1.727958042792551
0.20104261317912242,1.7331299001465779
0.20308736520123477,1.7383205431914535
0.20515728144558296,1.7435519166086042
0.207258601181971,1.748846331323048
0.2093048403802952,1.7538753362101305
0.2113961752912809,1.758986511892821
0.21352245346782073,1.764219165466931
0.21562137739015882,1.7694111945983453
0.21787248874961695,1.7746386788210606
0.22015957873719394,1.7798206538867194
0.22234478812225833,1.784827489504733
0.2246603413731532,1.7900368012967844
0.22702074959364216,1.7952517161665809
0.22923605292421925,1.8008425123566318
0.23154620147316585,1.8063785729202853
0.23375569638818577,1.8118012385974902
0.23598289530348998,1.8172592203399107
0.23811044506512966,1.8225038337722361
0.24037644745365072,1.8279663672179034
0.24282818846818552,1.8337354941575876
0.24531923446779053,1.8396670826240245
0.24770921088959685,1.8452094860297827
0.2501798859912685,1.8509081742920963
0.252475773207965,1.8564689355761594
0.2549428920759696,1.8620238515059369
0.25740416073120487,1.8675355670680118
0.2598651554352893,1.8731380576250327
0.2623955892474157,1.8788404862818682
0.2650985965805643,1.8847033036953715
0.26779274036365164,1.8905340678992397
0.2707197259613698,1.896659915086873
0.2736496441734215,1.9027238063347824
0.27665004108947217,1.9087993989296255
0.27945480645249265,1.914534585089648
0.2824229209038036,1.9204465749021078
0.2852859016496211,1.9262678759530025
0.28825813883552875,1.9320924325293247
0.29108506585884997,1.9377064144358056
0.294006648799511,1.943437808376806
0.2970637789307865,1.94906991724165
0.3001650154048743,1.954762920602134
0.30324705618655834,1.9603310037129273
0.3063422649637054,1.9658626328614068
0.3094413722332898,1.9712884476263284
0.31248474845408647,1.976585897608777
0.31571165715955807,1.9821275380283376
0.31886043932263897,1.9875822484325658
0.3222045118930865,1.99322401216949
0.32566914937258207,1.9988301147952643
0.32903215306902533,2.0042687905990517
0.3320687386790466,2.0095096468827904
0.3350140141266229,2.014797188174836
0.3378495513940786,2.0198898934395633
0.3409202556017392,2.0249700616066026
0.34410225366100866,2.030126129300591
0.347397365801683,2.035303836958185
0.35066325400248954,2.040523422055831
0.35394724485290796,2.045746857882381
0.35722307426283895,2.0509939529603085
0.36060578906035623,2.056395773468978
0.36410525552269557,2.0619199585865777
0.36761645817316346,2.067429689186021
0.3714106638678676,2.0732227033750585
0.3750978472323764,2.079017492696618
0.37892415543682745,2.0849691007038045
0.3826821029873668,2.0904801236551407
0.386426428345879,2.0959345743454905
0.39006159290599407,2.101214050140722
0.39379087863866125,2.1065447875901313
0.3972261915307932,2.111360056021715
0.4006945230185137,2.1162558757487986
0.4041732278796028,2.121082963804972
0.40762024895337856,2.125875858773141
0.4112289054637348,2.1307880549887632
0.4149803661533613,2.1358447198005126
0.418647929849951,2.140944883312677
0.4223037251694214,2.145886834630689
0.4259683306338334,2.1509169979180554
0.42981423551238584,2.1559538384241757
0.4336362797480575,2.1609326779036286
0.43732219966721153,2.1658503214479765
0.4410824395258569,2.1708266329241033
0.4449187462189513,2.175896949850841
0.4489963342867457,2.1810620318520706
0.45303969994728244,2.1862066683547816
0.4570385570793986,2.1912420264736725
0.46090153350120044,2.1960534575773623
0.46477648245629,2.2008366507981214
0.4687487377443777,2.2057297109181735
0.47268765768760357,2.2105339864246054
0.4766787808105374,2.2153608522553734
0.48069436852585445,2.2207946638729106
0.48451529593014786,2.2259771068878087
0.4881421349054271,2.2310713927759314
0.4918563752171933,2.236148656497348
0.49577988619400903,2.2414042041162503
0.499566303307476,2.2465761323066906
0.5032813785319704,2.251670958410417
0.5074514240725959,2.257024522195063
0.5112733136872787,2.262188084833236
0.5154122980420608,2.2676189150430095
0.5193684022055667,2.272854009514397
0.523577263495997,2.278267180060711
0.527724608178763,2.283645622710356
0.5318257951313595,2.2890268078186966
0.5356707803913306,2.2941502499063766
0.5397712477071527,2.2995464525900267
0.5440319511046409,2.305035974775661
0.5482942630199001,2.3104948281103823
0.5525967535870383,2.316104643880414
0.5568818438938069,2.3217172716352135
0.5611784845785315,2.3273088755306084
0.5654891809195959,2.3328893139816635
0.5697977853661668,2.338432375124153
0.5741398182666673,2.3440099661166256
0.5785666304930547,2.3496663688938373
0.5830734081199115,2.355392000465886
0.5878174318763756,2.3608440933520742
0.592646313579125,2.3663393490168123
0.5975448891493275,2.3718621812074354
0.6024157763476738,2.3774284936165806
0.607334235882737,2.383022052618338
0.6123014476511414,2.388639916462983
0.61722855554296,2.39419758749662
0.6221023502135626,2.3996548690247232
0.6269296389603224,2.40502384404282
0.6317064194103181,2.410310688452614
0.6364657823000601,2.4155002590769863
0.6412022346251509,2.4205989770269576
0.6459286003711806,2.4256619040926313
0.6506824970983697,2.4306742973844044
0.6554317828963668,2.4356697375630527
0.6601614091326385,2.4406402751775955
0.6649281686119815,2.445619955688789
0.6697610672582621,2.4506802353693353
0.6746888400529105,2.4557997379957
0.6796407384668306,2.4609382068479446
0.6846437679817775,2.4660790931600416
0.6896908372257056,2.4711993856043444
0.6947561635378053,2.476324147476558
0.6998176485865839,2.4814395787561905
0.7048907554858741,2.486524060908892
0.7099899722052672,2.4916106555820536
0.7152570162366039,2.496402951713715
0.7204534705711237,2.5010879481733035
0.7256016810005448,2.5056756954112434
0.730717796964753,2.510151968595069
0.735779256335487,2.5145206824349415
0.7408303348066672,2.5188033081788923
0.7458449155720576,2.523036283624681
0.7508762320686185,2.527236177877434
0.7559035379885602,2.531420013728013
0.7609620982361238,2.5355834151119896
0.7660305395127471,2.5396996395521865
0.7711084523478758,2.5437537803826635
0.7762080492632435,2.5477364532906663
0.7813415331047399,2.5516720328040305
0.7864582073002393,2.555537309932007
0.7915652456217805,2.5593234447646727
0.7966625421978197,2.563027352673411
0.8017132770439293,2.56664899545616
0.8067667701135124,2.570230157041266
0.8118547604349617,2.5737613181958183
0.8169521896202745,2.577266839732798
0.8219314364729764,2.5806531244449604
0.826865091392541,2.5839293661656115
0.831748038608798,2.5871147637303955
0.8366022797029765,2.5902634854902264
0.8414891756766738,2.593364336391236
0.8461825681776489,2.596668858219863
0.8508669688600075,2.5999445848581964
0.8555675898900836,2.6031824726677213
0.8602844434652354,2.606372749199016
0.8650117881138516,2.6095575755851583
0.8696699748087986,2.612665288851797
0.8742781081407768,2.615685702074594
0.8788612562743214,2.6186612050639124
0.8832676272917172,2.6214803485082108
0.8875186415303247,2.6241048395464293
0.8916709103101698,2.6266588646687072
0.8954004854063792,2.628948687121053
0.8993947860454296,2.6313187072059887
0.9031006235899155,2.6335049071136782
0.9065941961532901,2.635497590753058
0.9103362902628633,2.637512854120818
0.9138288321391441,2.639439472442
0.9173295390504606,2.641280715339189
0.9204116597597678,2.6428558176358363
0.9235866602754549,2.6444936701912405
0.9267982793146745,2.646111857476026
0.929884055832095,2.6476672679074134
0.9330687605203482,2.649203577741989
0.9364053731406585,2.6508194371513047
0.9394532223107322,2.6521653797714286
0.9425864052038493,2.653557302734194
0.9457026501723018,2.6551194471277038
0.9488916428121779,2.656671154110925
0.9519829596864229,2.6581749772555305
0.9546544064983028,2.6594375788311724
0.9572226456441053,2.660562009968314
0.9599673150644443,2.661774848650163
0.962780079823173,2.663026977418087
0.9654592778323667,2.6641956851060433
0.967960600004987,2.665239244250714
0.9706446472803429,2.666366987000245
0.9730977676721738,2.6673371400690384
0.9754764348159711,2.6683105852546434
0.9777658415193746,2.669135287570081
0.9802122690387416,2.670102465244584
0.9823783231084571,2.6708692137618177
0.9843936546407515,2.6715283825752993
0.9862321334314823,2.6721164899914314
0.9882013839374648,2.672769401728519
0.9898977352730303,2.6733342910895974
0.991610713438899,2.673787567882228
0.9933875181051433,2.674273672088247
0.9948739734113727,2.6747208117254724
0.9963938222945186,2.675042461961131
0.9975139384067906,2.6753548813423107
0.9988591575449401,2.6756530859861205
0.9999559534397258,2.6758298726746723
1.0009369796571788,2.6760484045703747
1.0018669771662503,2.6762408241890228
1.0030633806201161,2.676379432696063
1.0039892177480338,2.6764678332357894
1.0048057274893327,2.67632751097105
1.0056553380326576,2.6763697802374153
1.0064897413917326,2.676499472055871
1.0073293212037349,2.676588696422116
1.0083202527008552,2.6767680771144478
1.009388345460366,2.676856651024314
1.0103557959857312,2.677056779839835
1.011472824160106,2.6772387271902796
1.0124498912421778,2.6773859864624034
1.013500683465523,2.677409324271323
1.0144603606356204,2.6773504392404504
1.0153181856205753,2.677516993262871
1.0158874065694312,2.677826292889303
1.016267813804963,2.677794541573042
1.0163933395620208,2.6773485393875247
1.0166816454666758,2.6768929428927972
1.0169625628435277,2.676562097371599
1.0172190950362479,2.676378147464841
1.0176058218120867,2.6763137446635072
1.018251583186811,2.67604676922161
1.018760063502109,2.675738985230596
1.0190659330289091,2.6753130362231854
1.0192311109023038,2.6748527522274674
1.019545473364237,2.674523631643297
1.0198307022811581,2.6741268008141708
1.020073333148245,2.6737045258599488
1.0202150552041227,2.6733230817070086
1.0204611907273033,2.6729085186487573
1.0207967505912312,2.6724344321324645
1.0209317235926627,2.672080440641996
1.020939313300352,2.6718957293271104
1.021191004857853,2.671444212052616
1.0213729047326625,2.6710296165051415
1.021598550981173,2.6706471155899663
1.021431412446006,2.6705974600620483
1.0215072100878877,2.6702301764465424
1.0214982494177254,2.6698630917517447
1.021651198322376,2.6694429309260235
1.0216870738433275,2.66925588025589
1.0221222478057628,2.6693744142449356
1.0226604911939745,2.6695008174107104
1.02322426514307,2.6696251877140496
1.0237894637300287,2.6697634521223605
1.0242251732115404,2.6698436495312627
1.0247895545025418,2.670029526244592
1.025069479725995,2.670200085725777
1.0256107015120577,2.6703815531154826
1.0261573184518253,2.6705087882357597
1.026854038028179,2.670881880462866
1.0276469992584865,2.6712648228403744
1.0283359181176457,2.671619657561401
1.029134927606756,2.6719838608987505
1.0298244515929245,2.672325398447089
1.03055229719113,2.672669447027208
1.0312831263489775,2.673064541153154
1.0320382854382155,2.6734816019740673
1.03276096112041,2.6738776370314303
1.0335983368440425,2.6743078738820336
1.0342966972917094,2.67470471419299
1.0351970442520892,2.675127676566922
1.035953786536463,2.6756611486504274
1.0368047431934884,2.676116349667379
1.037590837456357,2.6765091446263938
1.0384351709148716,2.6769851764404455
1.0392816899013075,2.6774892284952743
1.0401086847170304,2.678006458296231
1.0409506008215632,2.678577068363917
1.0418957299155767,2.6790991390809418
1.0428890090115992,2.6797248969328367
1.0438550027416194,2.680365053663988
1.0447593834892126,2.6809732091673806
1.0456599008962124,2.6815515496722924
1.0465452925808671,2.682146395381481
1.0474326238245428,2.6827424687403734
1.0483661913805993,2.683125231270281
1.0491941640101832,2.683446049215001
1.0500911753423028,2.683809115461145
1.0510101240427328,2.684212198540599
1.0520118557590261,2.684623257410666
1.0531284456195138,2.685067738862185
1.0543276949803675,2.6855572678197674
1.0554013736041394,2.685955564836412
1.0565274318459708,2.6863909054674804
1.0577791847716054,2.6869117681702095
1.0591870774988803,2.6874493368851273
1.0606560392956754,2.687983033537362
1.0622016261175011,2.6885148516712367
1.0638006414237222,2.6891055888363606
1.0654193431098393,2.689720007198259
1.0670148724661415,2.690324937327327
1.0686151877631163,2.6909552063411675
1.0702740367079289,2.6915981590181906
1.0718592190411318,2.692178265960053
1.0732312536727053,2.692729477066532
1.0745045763920058,2.6932468539582604
1.0756217262873686,2.6937725415469855
1.0766662631906028,2.6941583089035146
1.077709996919798,2.694614748879695
1.0787789113860429,2.6949645844371544
1.0796305236132004,2.6953263715389966
1.0806947154739488,2.695530837335357
1.081324829732658,2.695749541135674
1.082379191753712,2.695890156896986
1.0834984387553785,2.6961231068435954
1.084294704607164,2.6963909366842387
1.0851526012464068,2.6966893575098836
1.086035872389389,2.696927830834264
1.0868043929113573,2.6971589655657895
1.0878023740261655,2.6973863309743766
1.08862824283828,2.6975733933797525
1.0897674288023251,2.6978091003320994
1.0905331772622988,2.6979200111675565
1.0914045257503764,2.6980888405168306
1.0923420974911267,2.6982911510291085
1.0933585991184982,2.6984684707912185
1.0944606153611267,2.6987132432666074
1.095404458724057,2.6989237202477874
1.0963660590786157,2.699089161592445
1.0972291847754891,2.699326839782162
1.0981358710423907,2.699564467698995
1.0993137899062082,2.699814120683122
1.1001879497153995,2.6999804639529397
1.1012945752098884,2.70009074213741
1.1024151328991105,2.700312455304962
1.1035686765907144,2.7005946813971633
1.1046113490312883,2.7008061944037665
1.1052841858281472,2.7011946053734737
1.1059517679186024,2.701628273467627
1.106884727844614,2.7021397494497243
1.107548237583,2.7026174628215203
1.108265453135589,2.7031877151832346
1.109005229069046,2.703668322489232
1.1097532376000885,2.704131416771842
1.1104949905113628,2.704615423257526
1.1110484360076136,2.705117503835068
1.1118423049030206,2.7056638809816875
1.1127257694062855,2.7061893236756283
1.1130656042100169,2.706574910285766
1.113886160503652,2.707050050825883
1.1145193461639433,2.707504340679301
1.1152097670476473,2.707935371417024
1.1156012105419484,2.708388546668772
1.1162001289114993,2.7088779704627077
1.1166705322468338,2.7094263572131543
1.1171483850074595,2.7099196859703674
1.1178756562788301,2.710534331018827
1.1184050530715437,2.711159763897051
1.1191059900258296,2.711791487474671
1.1195932301493943,2.712349027381973
1.120118690924144,2.7128460839477304
1.1205308163025098,2.713429739398791
1.1208808119242897,2.713943077959071
1.1213483795371293,2.7142737290651207
1.1217429956531442,2.7145598489276686
1.1221323958392873,2.714899360502879
1.1224722238913887,2.715175765239316
1.1228070509745998,2.7154981170999513
1.1231131874258602,2.7157626475625762
1.123483889750225,2.716095679810641
1.1238779425102596,2.7164341054775494
1.124379582460322,2.716841147328118
1.124957821019088,2.7172235527053026
1.125615621237956,2.7176790689114747
1.1262459452896303,2.718071652583991
1.126905000772932,2.718507801488522
1.127548315171898,2.7188838008040968
1.1282259953963147,2.7193087467528336
1.1288280341563661,2.719667420477442
1.1294344443608169,2.7200567513281406
1.130006064664594,2.720373290668943
1.1306065372674683,2.7207520465257073
1.1311854771561114,2.7210968312670856
1.1317697760405807,2.7214746153152722
1.1323186788828825,2.7218353563767215
1.1328971767469798,2.722213632516277
1.133446628216127,2.7225426282897565
1.1340162869101331,2.722896755891651
1.1345910652867948,2.7232461742657033
1.1352706192270292,2.7235212326749294
1.1359311614113985,2.72377473642379
1.1366054359964821,2.7240263675530647
1.1373192269420538,2.7242532224973948
1.1380230569023104,2.7244498911263184
1.138705082355338,2.724652236981425
1.1394425699551218,2.724812221245573
1.1402336340184809,2.7249952231780297
1.1410148560349336,2.725178718498656
1.1417766421709379,2.7253227788432195
1.1424417833686387,2.725470395598783
1.1431667038772517,2.7255568893611213
1.143951203002222,2.7256461579073434
1.1448329501213355,2.725615642216902
1.1455364644939636,2.725616793707564
1.146305599124935,2.725626029873517
1.1470430304491073,2.7255839516323204
1.147684972759035,2.72548663323398
1.1483295446309612,2.7254392945324835
1.1489752212407787,2.725337268511199
1.1492583185029264,2.725369748968513
1.1501116384619825,2.725286156834177
1.1508475972670724,2.725148940373478
1.1513426021323752,2.7250462153540638
1.1514717449163603,2.7250208111739966
1.152270882711448,2.725072452176926
1.1528074674216922,2.725098264080757
1.1535648440302513,2.7249950553244524
1.1540303338479192,2.7248970390186598
1.1546535656841779,2.7248686097001507
1.15551738007424,2.72496880382247
1.156315572440291,2.7249948232834917
1.1571461918294017,2.724932870148443
1.158301522000035,2.7248241952269217
1.1594883433636507,2.7246460877595116
1.1606864517431563,2.7245229911466256
1.1618526099303639,2.724370127013987
1.1630101643179214,2.7241874319075343
1.1640938329581147,2.7239799376308387
1.1651374325705963,2.7238474432090056
1.1661061048215942,2.723582848589775
1.1669183303274246,2.7234320048602827
1.1679175307251302,2.723177476598445
1.1689449524536653,2.7227961937867398
1.1698195994351184,2.7224318458755343
1.1707420873167687,2.722145200494851
1.1713195869270296,2.7218950422839145
1.171941511846566,2.7214839306941476
1.1723002001578124,2.7212034568116685
1.172840435858951,2.7207935364376654
1.1737649731866577,2.720284848431447
1.1746868715701024,2.7198185333239246
1.1754430133573517,2.7199099112321767
1.1763358973446243,2.7198363788990543
1.1771319531918931,2.720048269634334
1.1777442839750283,2.720177962258724
1.1783917227399612,2.7202541438990875
1.1786905810189154,2.7204468394363763
1.1790678126265548,2.720471842974953
1.179170927228998,2.7204908602961977
1.1795162496389364,2.7205076604962692
1.1799007547133467,2.720607215435219
1.180527763587121,2.7207690208867827
1.1813132647761333,2.7208725110887646
1.1823880875601123,2.72080949107644
1.183239430565788,2.7209773092083545
1.1840162675335104,2.7211897068417437
1.184892657876468,2.7213702087967104
1.18555753992205,2.72134455397262
1.1863701434349179,2.7214746188049994
1.1871378230022094,2.7216584302514546
1.1876961514857534,2.722139169825351
1.1885617464022613,2.7223079357813913
1.1895284840282854,2.7223769711121784
1.1904372093092688,2.7225905525067113
1.191026171170329,2.7230667497199104
1.1915412183635021,2.723431314886862
1.1919269452262446,2.72331184877474
1.1922999445532496,2.7233253289624577
1.1925774150668524,2.7234452241529756
1.192885208653648,2.723376160705302
1.1934985461825796,2.723286399648873
1.1937562071742351,2.723444691580594
1.1942516224255166,2.7233827789231038
1.1947240821100158,2.7234903787219813
1.195113107849783,2.723460992345947
1.1953582326410284,2.723473426162178
1.1954706771301458,2.723596847583014
1.195707844509745,2.723719922964911
1.196053610952997,2.7238444720593935
1.1963015419288858,2.723836999455338
1.1966699571907433,2.7238275778514893
1.1970539653032455,2.72399266297093
1.197529611991597,2.72390150556875
1.1980573958199103,2.723908930397427
1.1985396276621887,2.724113696666958
1.1989355803386283,2.724296203433445
1.1996387605126964,2.724338048097151
1.2002004765506606,2.7246250848867977
1.2006715447151897,2.7248148194260686
1.2011588602906103,2.72492898382423
1.2017605438805814,2.7250057216818586
1.202393865255973,2.725188567663868
1.2032666103254532,2.7253795494396895
1.2038550751575259,2.725223499980631
1.204071189153347,2.7252819254982006
1.2042809367067446,2.725330854805997
1.2046990679674028,2.7252638874286905
1.2053133568917596,2.725142486711434
1.2061683683517712,2.7250982556163446
1.2073270165069228,2.7250448072308657
1.2082840713312775,2.7252389646127
1.209000504952578,2.7254404328353266
1.2098787452365705,2.7255014039340946
1.2103970649244626,2.7256023629588793
1.2109882997727224,2.7257506580063167
1.2112598984531047,2.7258464496426993
1.2115458410056417,2.725771228144638
1.2117662482582605,2.726142613613438
1.2119222523905464,2.726427978026721
1.2123240427405035,2.7264285407249456
1.21324697284405,2.726607412573371
1.2142690229076616,2.7267079568465964
1.2153740753940112,2.7268540104068046
1.2164470280806952,2.727060680340349
1.2174075909268733,2.727276032529061
1.2184017273951837,2.727495647404042
1.2193453102739318,2.7277787787839354
1.220251572541815,2.7279650488744878
1.2210046401544772,2.7282764592679247
1.2217320568418764,2.7286932171748073
1.2224763121847235,2.7290986771596724
1.2231520634943123,2.729524826996411
1.2238970991488025,2.7299307946781752
1.2246362738691143,2.7303370740760906
1.225154842534249,2.7307970258205825
1.2258960124706055,2.731203016493364
1.2265799628180658,2.7316171255150175
1.227308937460164,2.732003254326597
1.2280796569927408,2.7323640019619457
1.2288218594660356,2.732819126481861
1.2295220737243255,2.733267462282425
1.230118108056372,2.7337741105691866
1.2306000721864891,2.734266514958659
1.2310921441465292,2.7347897177057865
1.2316824200373477,2.735287000535029
1.232281159731503,2.735789057237159
1.2328780790437102,2.7362502178959978
1.2334886041625768,2.7366905100639234
1.234007364076041,2.737056889642321
1.2345890188391377,2.7374554385758842
1.2354253624672824,2.7378283149010043
1.2359055990604702,2.738440101934428
1.2366440586668621,2.7389154149852097
1.2371740562946298,2.7395848590111314
1.237835673836635,2.740166119876838
1.2387420424605875,2.7403632839546526
1.239627262206515,2.7404815481329345
1.2404745117685974,2.740662527792439
1.2415758776881138,2.7408379675588344
1.2425152674373692,2.7410580635360056
1.2434327285772833,2.741244449619596
1.244679159650461,2.7414642667180162
1.2458620320675424,2.741642446541143
1.2471274595575066,2.741747994744532
1.2481516342464294,2.741919531152002
1.2493805786539496,2.742079226123307
1.2507638015836169,2.7423374748345837
1.2519480884967984,2.7425174753844064
1.2531808920163183,2.742610829586977
1.2543331805602589,2.7427306945264633
1.2553867534128207,2.742819034875848
1.2563082358931108,2.7429981531480028
1.2574068645085696,2.743126123067033
1.25854863164354,2.7432084349456662
1.259697494191251,2.743315674601088
1.260794015863468,2.74344976553764
1.2618546862647504,2.7434961204448087
1.2630909222947477,2.7435808856758275
1.2642893992216,2.743697345662405
1.2654919013641148,2.743693456049194
1.2665463185136299,2.7437937440399214
1.2678184869591698,2.7441061390011825
1.268972313922596,2.7444310281527873
1.2701537545126267,2.7447270559663255
1.2713170272803085,2.744988064714065
1.2725309971367413,2.7452175965254715
1.2735595145660752,2.7455022331955985
1.27481507608001,2.7457253589549877
1.276060114972816,2.7460340516825665
1.277399452490252,2.74626801852669
1.2786048423643432,2.7465542618552434
1.2799255652532442,2.746817749925953
1.2811822406225903,2.747077469990036
1.2824039935139155,2.7473059968438553
1.2836576356890959,2.7475152494608976
1.2848574110173472,2.74770342949481
1.2861094156454023,2.7479540223674817
1.2873115721294328,2.748169663099883
1.2885740296944606,2.74839290054503
1.2897460255419015,2.7486093586936535
1.290935215063863,2.7488469306531584
1.2919667679390356,2.7490507202163466
1.292995213083657,2.7492187673297037
1.2939808237932842,2.749353599423108
1.294961917671201,2.7494807868012034
1.2959348228650798,2.749634420476983
1.296908981655712,2.749705870528462
1.2975623718379534,2.7498273209640924
1.2982551583083133,2.749930635856921
1.2989057261151697,2.7500371488710584
1.2995692358617248,2.7501482867306635
1.3002348739478764,2.7502192555317877
1.3008608384334088,2.7503362532412243
1.30149525716919,2.750449305878373
1.3020557766088987,2.7505964521816013
1.3026550996389894,2.750685814483237
1.3032402384677526,2.7507829040262126
1.303796519239904,2.7509104259857824
1.3043360395417931,2.7510312948569084
1.3048486047926446,2.751160792775838
1.305328977276422,2.751314702473893
1.3058067715097212,2.751431119789816
1.3062719770744693,2.751554424583098
1.3067292384822413,2.7516863760007544
1.3071729836226298,2.751829445167469
1.3076149702297164,2.7519360460046167
1.308019304442629,2.752067816140274
1.308420788223573,2.752175626510496
1.3088093784244257,2.7523048674707775
1.309211025748854,2.7524142312051088
1.3096105346498597,2.752513191157546
1.309991448139644,2.7526122515322036
1.3103420032260085,2.7526817170768396
1.3110251026945956,2.752920046360462
1.3117356755537455,2.753148125019909
1.3124426157668454,2.7533995614246165
1.3131586860843818,2.753643868101079
1.3138805570394962,2.7538739985046106
1.3146156719102284,2.754103222251213
1.315331694305544,2.754382090032945
1.3160601744240732,2.7546369597521405
1.3167912529545789,2.7548739099426145
1.317529005332818,2.7551248546090203
1.3182686487168678,2.7553894408757023
1.3189910687035793,2.755619091415695
1.3196986215399191,2.755859852707387
1.320425189706217,2.756104412153998
1.3211531443137008,2.7563315661175896
1.3218301571987787,2.756605593816357
1.3225261245958835,2.756816731287136
1.3232087289858196,2.7570411572131666
1.3239086753410976,2.7572503309820355
1.3246115699352554,2.7574785624035547
1.3252980339533047,2.757690089864937
1.3260175231035733,2.7578847867811485
1.3267438714257027,2.7580854833252144
1.327468093429784,2.758282345234349
1.328193419363937,2.758485201593003
1.3289280848575684,2.7586695647142987
1.3296853320499546,2.7588754436942
1.3304428351922342,2.7590337325696024
1.3311932419407715,2.7592755905284854
1.3319543740306725,2.759466118655854
1.3327496459486559,2.7596857973789786
1.3335193401822099,2.759913932273491
1.3343259050312961,2.7601107497028385
1.3351252798851752,2.76033649750532
1.3359101970176868,2.7605508159102823
1.3367018607065795,2.760777939472993
1.3374914064804884,2.760994760123227
1.3382871633660476,2.7612380145986384
1.3390888992680856,2.7614539970326555
1.339879862756262,2.7617091106663976
1.3407083284737893,2.7619415111631613
1.341557907938292,2.7621109360539586
1.342405082160342,2.762294603806245
1.343189393675591,2.7625386349392325
1.3439929175907142,2.7627648872081396
1.3448420670768868,2.7630158083218688
1.3456993582762717,2.763248553052924
1.346582627568584,2.763460804487333
1.3474484310207266,2.7637126189539174
1.348309748331393,2.763955150514848
1.3491698494747895,2.764181642095377
1.3500543800013243,2.7644249575152067
1.3508764220840566,2.7643999127487446
1.3516930470509485,2.7644316244715155
1.3524875326082322,2.764431131390637
1.3532694198190574,2.7644215524914095
1.3540720456728845,2.7643752789210443
1.3548801241553778,2.7643417368227525
1.355627638843679,2.764320264341558
1.3563995183122672,2.7642932666883135
1.3571493821351326,2.764267319527242
1.357900805253654,2.7642398972255187
1.3586287531639458,2.7642534914636108
1.3593886836522047,2.764267075071294
1.360146123228829,2.764266964214058
1.3608952172013864,2.7642442023342535
1.361637590466751,2.7642360573763667
1.3623666870459068,2.764253844496876
1.3631174803732704,2.7642456865137834
1.3638721867169281,2.764246123911549
1.3646386506917783,2.764278405643454
1.365361129747278,2.7642976216924775
1.3661239992039969,2.764255690496813
1.3668884277418603,2.764210159198149
1.3676605064506728,2.7641758827522698
1.368397031526505,2.764197383313115
1.3691876654401822,2.764151799849773
1.3699742480582633,2.7641245919716835
1.3707191141844017,2.764234514486713
1.3714682983612363,2.7643377790460897
1.3722575362482834,2.7644460014057723
1.3730301751900376,2.764572805778879
1.3737917824330457,2.764697591753398
1.3745355098926835,2.7648267276743326
1.375284020831481,2.764939343118897
1.3760570906409475,2.7650835403725247
1.3767926244141242,2.765234863372014
1.377554936183071,2.7653661571630423
1.3783112904500643,2.765494614987182
1.379064849809053,2.765598437704401
1.3798440067584474,2.7657166184971715
1.3806110496679702,2.765823147793941
1.3813599478784577,2.7659205567756824
1.3821245953516117,2.7660242454222344
1.3829005043003983,2.766151572496764
1.3836753387213387,2.7663007946062814
1.3844581147332786,2.7664433127029047
1.385211563643665,2.7665954870129665
1.3859564411445864,2.76675584864311
1.386746088387407,2.7668935976977855
1.3875205821894214,2.7670403704134254
1.38830207958513,2.767168578871358
1.3890617190187284,2.7673207245105362
1.3898513190483375,2.767473516045858
1.3904561622662746,2.7676971915603907
1.3910558155317039,2.7679135642634742
1.3916535636250278,2.76813629482379
1.3922350489929332,2.7683644291406244
1.3928081221511683,2.7686053814425953
1.3933808907487868,2.768841524081804
1.393941344880145,2.769096380131198
1.3945118438170583,2.7693528525629936
1.3950895536429928,2.769595482172725
1.3956704485335383,2.7698623397463984
1.3962848714155731,2.770116300110165
1.3969001121605067,2.770361744749482
1.3975167554448737,2.770618100019273
1.3981184470191639,2.770878164774802
1.3987039638672503,2.7711692924163924
1.3993096871905064,2.7714701593571394
1.3999128393013467,2.7717975066356644
1.4005137860675383,2.772139648818937
1.4011104076776233,2.772476927130453
1.4016842293820915,2.7727902280288617
1.4022606968559033,2.773116517697418
1.4028534484293305,2.773476487842107
1.4034282074994016,2.773837469629149
1.4039753590598107,2.7742188380461283
1.4045185544231134,2.774602771411544
1.405047589080101,2.7750171783478725
1.4057549551981476,2.7752022852430835
1.406472718073517,2.77538200776276
1.40717700120004,2.7755322096160135
1.4078882523298946,2.7756934467597185
1.4086008955505884,2.77586220586904
1.4093197934399788,2.776023886493934
1.4100375659423623,2.7761922398761256
1.4107042854148206,2.776332154371225
1.4113530964477037,2.776471548128795
1.4120031243598827,2.7765642001431483
1.4126728008844436,2.7767238133334917
1.4133209752763451,2.776858685458165
1.4139655942060638,2.7770302292866273
1.4146191669751103,2.7771741477228344
1.4152625145648536,2.77735496488116
1.4159165921015044,2.7775333026357223
1.4166038699845518,2.7777082501161106
1.417247860432254,2.777890539862903
1.4179179267541173,2.778031364402896
1.4185720993221378,2.7782423291210523
1.4192611733494085,2.778407011550409
1.4199417754407602,2.7786287925805864
1.4206289208284932,2.7788446402244444
1.4212985167342325,2.779087168508301
1.4219528528961989,2.7792717459162057
1.4226059142044267,2.779521614508097
1.4232569035126306,2.779699219989973
1.42391916600218,2.7799062489214474
1.424586042707049,2.7801036250311277
1.4252477104201324,2.7803461212669127
1.4259173680114845,2.780534806343365
1.4265566385745738,2.7807681262357833
1.4272372337036021,2.7809898805149915
1.4279477838831682,2.781165734481213
1.4285929129366013,2.7813496751847024
1.4292497413015468,2.7815404779659803
1.4298984172398939,2.781745540007993
1.4305699934283074,2.7819364373329685
1.4312061830815037,2.782102574741716
1.4318659376349223,2.7822555141721867
1.4325145481333375,2.7824189972851308
1.4331616721280835,2.7825752232041365
1.4338343461421568,2.782742166649749
1.4344617461352391,2.7829028983387603
1.4351207215895694,2.783016487587478
1.4358157213860636,2.783175409549709
1.4364630242879497,2.783301179389988
1.4371040785175733,2.783446525182201
1.4377235132510575,2.7836033692031963
1.4383534665421893,2.783767227308709
1.439011749230895,2.7838816159590385
1.4396599090266748,2.784028653280062
1.4403927422418308,2.7843453526377546
1.4411671173515077,2.7846301042162453
1.441899907757844,2.7849082276221155
1.4426659787861664,2.7851961702383137
1.4434490389442094,2.7854739133730257
1.444216936344091,2.7857687752130293
1.4449877582340311,2.7860349686632127
1.4457639032336225,2.786335198611004
1.4465652827116928,2.7866022469585983
1.4472835143453393,2.7868929863697756
1.4480900061844753,2.787129597159684
1.4488794016996431,2.7873467149423403
1.4496597272301577,2.787607553910576
1.4505055084410814,2.787834501023182
1.4512294744590593,2.788114889504788
1.452060475865204,2.7883106459865927
1.452880379582282,2.788555391621845
1.4537869154387937,2.7887340969267225
1.4546481142058425,2.7889675264579803
1.4554969590564575,2.789132523587665
1.4562794002878445,2.789375892936086
1.4572419975233262,2.789486260247511
1.4581310876518323,2.789653547014212
1.4590129253053505,2.7898389234826944
1.459929355878483,2.790030125763233
1.4608277073122298,2.7902305412742576
1.4615192029377604,2.790319344339409
1.462205904059915,2.7904071622255535
1.4628875234299332,2.790488177070003
1.463567810583188,2.7905438332172
1.4642817179259149,2.790646268899228
1.4650112285047405,2.7907457733478713
1.465726367554419,2.7908038607337806
1.4664497028317216,2.79086681720185
1.4671243602496968,2.790939219530305
1.4678175237411242,2.7910155755813024
1.4684956594960257,2.7910875168339944
1.4691731290954562,2.7911422353347546
1.4698526598914188,2.791223761371626
1.4705673746017858,2.7912907777126534
1.4712470694133377,2.791359928038193
1.4719344212718941,2.7914263483335895
1.4726394815268176,2.791473461545832
1.4733534406467816,2.791505830681377
1.4739824515226783,2.7915648751382474
1.474674341789048,2.7915935448770317
1.4753808063121396,2.7916167412369766
1.4760640333434243,2.791647331581957
1.476775605567664,2.7916765695760595
1.4774860630626927,2.7917185102743582
1.4781861709719144,2.79173762643215
1.4789160159153583,2.7917400254847125
1.4795317303084137,2.791815182439704
1.480169590127204,2.7918901284028776
1.4807889527741158,2.7919361810456875
1.481427118576245,2.792005628373162
1.4820629271722647,2.7920616756797707
1.4826899923116994,2.792112506326535
1.4832921351418245,2.792173031851105
1.4839004825573703,2.7922624679373147
1.4845042467632212,2.792332402456879
1.4850966162902746,2.79240817689216
1.4857239156899469,2.7924695898580314
1.4863196702977748,2.7925755086096853
1.486957197370085,2.7925993176610584
1.4875328292998466,2.79269600694916
1.4881565583496665,2.792726631769972
1.4887613990853885,2.7928053373159507
1.4893670073762941,2.792868731779623
1.4899694283657339,2.7929370924514365
1.4905694173163981,2.7930098035012483
1.4911842563353261,2.7930878210245944
1.4917965862342448,2.79317407019091
1.4924074293180296,2.793245210250919
1.4930236531238363,2.7933222627036765
1.4936395050143365,2.7934012736706837
1.4942727448646997,2.793491088073685
1.4949120749148737,2.7935686619915274
1.4954487337644073,2.793747911463447
1.4959996249425784,2.7939239041075057
1.496544370697482,2.794079678456342
1.497075107224463,2.794237526550181
1.4975851199359402,2.7943594122823967
1.4981067780335322,2.7944850426923007
1.4985996982961605,2.794614696489461
1.4990824682587744,2.7947952718458424
1.499665967874994,2.7949392309788244
1.5002290756976708,2.7951262837108795
1.500570931857919,2.795238422044927
1.5008378787495258,2.7951442124473793
1.501202329205108,2.795037546276625
1.5015498676185222,2.7948905582750476
1.50176133972295,2.7946683047923986
1.5020006123285345,2.7944705175770035
1.502195382465369,2.794144123173109
1.5021866336676057,2.794092812490116
1.5021945384400035,2.793982722609773
1.502426568372223,2.793682530498559
1.5027488637351973,2.7934627551983677
1.5027900328050927,2.7933206468358973
1.5028784977011322,2.7931189812583064
1.502866447491342,2.792770526141708
1.502999260610919,2.792326350658209
1.5029799288253776,2.7920833155031284
1.502999790446664,2.7918560712265172
1.5029889126200606,2.791617654510227
1.5028639621184134,2.791230953380446
1.5027059853325622,2.790831988289349
1.5024524539070523,2.790258331804433
1.5021469467904036,2.789756319915316
1.5020905907655981,2.7892673197038738
1.501882945001623,2.7888999462747153
1.5015624884847156,2.7883620337704236
1.501275682430597,2.7878671474632175
1.5009282290696166,2.787466807547139
1.5006601252983631,2.7871572592011247
1.5004508186821917,2.7868658725111497
1.5002523488314,2.786607776202226
1.500057841462298,2.786380774002711
1.4997756065985295,2.786017999064466
1.4994845585308902,2.785559089550776
1.4991326744555158,2.7851412968258016
1.498922585972852,2.784700830144323
1.4985593342745656,2.7843419736359776
1.4982276028838886,2.783972708640831
1.4978908969324012,2.7836552573936255
1.4975618396240247,2.783318085426766
1.4972559219540205,2.782943910726592
1.496936459267807,2.7825819051602734
1.4965989566965785,2.782308240958347
1.496661098327088,2.7818793012290453
1.4966355418297137,2.781441042075758
1.496594590341632,2.7810511414712944
1.496555042302583,2.7806972550325466
1.4965130069733645,2.7803620178609294
1.496413197876492,2.7800969544286542
1.4964246239051744,2.7798174040861956
1.4963601872811196,2.7796318956175843
1.496311093388956,2.7793881519947403
1.496297950726674,2.779068600958797
1.4963457249804089,2.7787340529372195
1.496425513460717,2.778376464904689
1.4965872657775383,2.7779941094248013
1.4967372704850046,2.77765610036837
1.4969772946203332,2.77741810157638
1.4971966475517526,2.7769716743926045
1.4974640907163501,2.7766683157684935
1.4977493266130377,2.7766003942764335
1.4980079744572712,2.776534664615305
1.4983386825924185,2.776573214363474
1.4987159329369093,2.7766072359801215
1.49914336853798,2.7766751693225116
1.4995916705455752,2.7768075396457133
1.5000458572311695,2.776846094097146
1.5005298931613091,2.7768565413043227
1.5010685351920332,2.7769809329970703
1.5016727128432796,2.777420594296602
1.5020313602112634,2.7780208054646853
1.5025128425852279,2.778277278184686
1.502820901083768,2.778720133460433
1.5032474171845893,2.7793928563472123
1.5037414448167685,2.7798048189454994
1.5042906077641387,2.7801168275639623
1.5048268283374875,2.7806935324763544
1.5053444441701496,2.781100088249942
1.50575607363536,2.7813570786225803
1.5060156289046436,2.781427781508984
1.5062779798223187,2.7818514376972656
1.506634081751864,2.7825140152893226
1.5070282355544502,2.7827946009178803
1.5074891788930178,2.7833359245261455
1.507995275949434,2.7838558163431353
1.5084458411489607,2.7841644924193414
1.5088994581595256,2.7847464706754024
1.509428042002558,2.785406326567813
1.509909583335402,2.7856524563758294
1.510413711193915,2.7860132083496776
1.510871766458257,2.786537245612122
1.5114317405131534,2.787075154792736
1.5120736667026797,2.7876210393311207
1.512781584669372,2.788139622989523
1.5132922245866458,2.788657262437416
1.513825302549404,2.7887844589474455
1.5143049629591392,2.7888714848303504
1.5147165904884403,2.788926861911812
1.5150068657277218,2.788919465945532
1.5155381525841234,2.789105119937027
1.5161547670573308,2.7894256408872984
1.516669770724813,2.7896533936500987
1.5171317266021793,2.7896959830380843
1.5176623811232641,2.7897432439306744
1.5182926881172922,2.7901362385468467
1.5189746981573604,2.7904138159936553
1.5196053954470263,2.790623364545103
1.5202287063848599,2.7908973320888237
1.5207374280429795,2.7908988173145706
1.5214627519067823,2.790911427701655
1.5221624789046673,2.790980992326822
1.5228763839453177,2.791045219445158
1.523586065280893,2.79108866365317
1.5242617561231027,2.7912216199687285
1.52490659790416,2.7913628110655497
1.5255866281779324,2.7915435602630767
1.526318940131435,2.791746620001549
1.527074625492605,2.7917812598131695
1.52763503045836,2.7917443511724707
1.528203501157218,2.7913419331218283
1.5285895661659819,2.791253080704341
1.5290900804946421,2.7908435413131074
1.5296092547975464,2.7905546131834993
1.5301520513660793,2.7902836502100254
1.5305429895936284,2.7899763133984883
1.531025654334423,2.789564416913484
1.5314194266036862,2.7891406846876614
1.5318190841667116,2.7887403815635325
1.5321905133150167,2.7882523757209254
1.5323650582170323,2.7879213191337797
1.5324936729764473,2.7876236959087706
1.5328180529826592,2.7872606094772476
1.5330419655279,2.786942939726768
1.5332499380792086,2.7865970465294283
1.5335164560324184,2.786181916500133
1.5335879085902981,2.7858031998332464
1.5337365085649,2.785407863483374
1.5338796498670961,2.785094124283219
1.5339896811093083,2.7848107233233415
1.534199254981426,2.7845205548175795
1.534452726131811,2.784229916980356
1.5345973060928064,2.783902802507385
1.5346726771811394,2.7835821608072777
1.534823412535932,2.7832456541917385
1.5350295396470799,2.783069445624601
1.5352397888273368,2.7828888248696972
1.5354538790744603,2.7827174347377843
1.5354378257234758,2.782558880302868
1.5353517694292216,2.7825494726476707
1.535267004772734,2.782564139686168
1.535193610804349,2.78263315864044
1.5351695771264786,2.7826097272242505
1.535118492772531,2.7825582908529625
1.5351329387616917,2.7825799893571164
1.5351489513521273,2.782503245673707
1.535252777093185,2.7824217521498813
1.5353596188107506,2.782319814408475
1.535493854624964,2.7822678473618043
1.535658909851802,2.782349110340884
1.5358224024636102,2.782482487102665
1.5360489462231461,2.782622316248154
1.5363087480756066,2.7828243625209863
1.5366055293198033,2.7831133295233808
1.5369216029994115,2.783356432715262
1.5371109912477925,2.783505479922957
1.537450923713637,2.7837100838520814
1.5376770141782554,2.784071700084953
1.537994273983089,2.784275096882259
1.5384389460406749,2.7847140936185966
1.5390063950293562,2.7852765320121993
1.5395406893598156,2.7856657116370633
1.5401954058521823,2.786226882600251
1.5409120757897001,2.7867132504738876
1.5415915448847408,2.787069357730808
1.5422532014088468,2.7875462169166103
1.5427567004332563,2.7879548521413247
1.543475621873152,2.788592103731746
1.5441437844531936,2.7892402765118196
1.54477070466681,2.7899503685908584
1.5453440963175589,2.7905567474467174
1.5459305352617068,2.7910725193680053
1.5464731326489223,2.791542043499241
1.5470480637978605,2.792059499563051
1.5474853518949145,2.792553719909802
1.547918336550333,2.792860851455603
1.548412781011108,2.7932220758278126
1.5489324219092062,2.793554620160385
1.5494905264280314,2.793891851460596
1.5499899131829122,2.7941416433255766
1.550446846735031,2.7941561873312857
1.5509388633370564,2.7942920512340694
1.5513197642970002,2.7941282595265684
1.5519063825267436,2.7943884812781703
1.552508431020538,2.7946288869768505
1.5531510773570112,2.794849667862077
1.5537043985507117,2.7950547149986424
1.554356652805142,2.795475323544182
1.554974720526294,2.795701043854784
1.5555700887390993,2.795746306962895
1.5561082195546445,2.7958086954723873
1.5567871429969256,2.796086498302465
1.5575313068189947,2.7963832387397782
1.5582698715130698,2.7967398162098105
1.5589812340348868,2.7970123996687586
1.559677731900699,2.7973990220209304
1.5603897258771797,2.7977310184203574
1.5611205196723468,2.7980677561232397
1.561877685144577,2.7982887904204885
1.562630107455768,2.7983932415873474
1.5633774226641388,2.7984796515141155
1.564156268718747,2.798597838262488
1.5648642423234993,2.798711224667111
1.5656326150160167,2.7988037828965986
1.5664035547320607,2.7988864007280694
1.5671782016745095,2.799038652391796
1.567912412573662,2.7992139431732
1.5686555602346375,2.7993823744352486
1.569315663347556,2.799301606597508
1.5698293274894692,2.7991705644725773
1.5703653287659398,2.7989817299957855
1.5709688003169,2.7986681389152337
1.5714355836679412,2.798427559239641
1.5719876032760853,2.7980088413914714
1.572346925641762,2.7978317485546786
1.5727949170160263,2.797463275469819
1.572749587362743,2.7972271036056546
1.5728750319699427,2.796881153093377
1.5730624130842845,2.796398491225777
1.5730978562183908,2.7961473388043903
1.5731206342243187,2.7959524259187023
1.5730826935396727,2.7956877209416287
1.5727928792887904,2.7954268901833976
1.5727971199044672,2.7951181928611395
1.5726660861372737,2.7949048027353247
1.5723601757307686,2.7945834092172204
1.5723450240827224,2.794275898210956
1.5720467651341536,2.7939356623535767
1.571812818341987,2.7935709407294778
1.5716784654938298,2.793293357192686
1.5715704551941627,2.7931148634422565
1.5714110396831082,2.79296458763921
1.571098641385759,2.792847780206184
1.5708429190750497,2.7926872900039044
1.5705138021143323,2.7926879209564768
1.5702976918287677,2.792743886624279
1.5700920693789417,2.7927855978403002
1.5698563450988399,2.792888823057983
1.5696458111893508,2.7929676092549207
1.5694113183567928,2.7931328806985674
1.5691730090753389,2.793407220955043
1.5689353216317958,2.793688626745193
1.5689578210291573,2.7936533560819634
1.5689914002599668,2.7935988622478733
1.5690393133060803,2.7934761564089032
1.5690635496943492,2.7933370104536657
1.5690611154549154,2.7932070889724767
1.5691207097721787,2.793098068470398
1.5692331553018102,2.7930072136682185
1.5693564524990908,2.7930386779658125
1.5695016305803884,2.79307436362804
1.569663131325857,2.7931061863991444
1.569894168744083,2.793183404692103
1.570198719334911,2.793299964548957
1.5705818003735286,2.7934651937790203
1.5708699359597222,2.7936566393360085
1.571266959776017,2.7937719961719605
1.5716913610744503,2.793946613687443
1.5722301471594582,2.794110193858353
1.5726821187968887,2.7943030441209604
1.5730624432880296,2.7944496664509986
1.5736125869455178,2.794759272531387
1.5740591616072306,2.7948797970616863
1.574695951599859,2.7950553974389503
1.575169245242996,2.795129492724575
1.5756286392410894,2.795278246153435
1.5761133649352725,2.7951797804417815
1.576803651589665,2.7955040807860065
1.5775059208444866,2.7962807213487957
1.57814214403684,2.796778250355298
1.578696515231461,2.797185237810377
1.579174798966488,2.797506654328436
1.5797959562006898,2.7979645222954486
1.5803967356436617,2.7983990799270724
1.5808402805334427,2.7986892804541808
1.5814501312267861,2.799469768515327
1.5821151795324475,2.800097763317282
1.5827671890748003,2.800576620644366
1.5832151137695156,2.800905751341033
1.583724829399752,2.801283662502009
1.584231707204939,2.8016271284986796
1.584760980160671,2.8019719516952346
1.5852627630413656,2.802287835257782
1.5856677254136498,2.8025535165501214
1.5861884597397313,2.803101071989769
1.5866542060824775,2.8035096498815695
1.5871527188067098,2.8038189673273592
1.5876448683657043,2.804231447609111
1.5881736308665741,2.804805923924557
1.5887138933117875,2.8052134023524786
1.589216043272005,2.8055425025259453
1.5896955666387727,2.805866001703554
1.5902221864889345,2.8061609733013095
1.5910636690568598,2.806607341469186
1.5918972732167616,2.806940140878542
1.5927658683500163,2.807410642815629
1.5935798525096783,2.8079667159819874
1.5944094525871455,2.8086513633842793
1.5951597883271447,2.809097795940984
1.5959802650042176,2.8093908235501397
1.5968993036240233,2.809687551047493
1.5977423521045053,2.809911318617757
1.5985718377265978,2.8102207403117765
1.5994002434682633,2.8105047207820837
1.600300440277873,2.810783808889652
1.6012104531493592,2.8110915642097387
1.6020767886360752,2.8113671290293074
1.6027870130560977,2.8116938312258566
1.6034425745397198,2.8118450036959204
1.6040945461554572,2.8120388882247753
1.6047691096362167,2.8121177695137867
1.6056153248548144,2.8118280040698966
1.6065646453083717,2.8114514467921725
1.6074105138888,2.8111754619354277
1.6080954219916175,2.8108975437711132
1.6088533287465148,2.81054809002371
1.6094327745348016,2.8104153445500204
1.6100849666518404,2.8100566535713614
1.61063939980791,2.809418417887835
1.6109473115448187,2.8088910630546837
1.6109297297605139,2.8084922166164428
1.611067366092644,2.808017214845765
1.611089785910325,2.8075899224228853
1.611056516063117,2.807141962071244
1.6109748534967836,2.8066191473184454
1.6107163483337323,2.8060768933408644
1.6107156496476187,2.805502531480366
1.6104042288012845,2.8048928497015666
1.610030799339429,2.8042989481099383
1.61014279258139,2.8037627462081565
1.6100787528123157,2.803110507364235
1.6100508252345438,2.8026107521845636
1.6100525713596925,2.802154851699083
1.6100971591107813,2.8017225548956315
1.6099086728414793,2.8012392747848787
1.6098504107089062,2.80077375890468
1.6099050905014753,2.800374059812579
1.6099037899076036,2.8000090737553256
1.6099263667293546,2.799648928963855
1.609958065590113,2.799345148071337
1.6100419832586503,2.7989934914119723
1.6101148387512842,2.7986997731920282
1.6101351626258196,2.798333930793469
1.610180538486655,2.7979174538155815
1.6101774897213985,2.7976617872754352
1.6101655024017831,2.797452821155254
1.6101913709486437,2.7972434680042033
1.6102749605608284,2.7970697876608415
1.610482577713742,2.7970021035362644
1.6106869749017456,2.796959034087665
1.6109397863462074,2.7969740499894695
1.611242046342782,2.797003469444346
1.6115831333872257,2.797085223647622
1.6118543826266747,2.7970648787094605
1.612129082168314,2.7970350898965175
1.612533196038223,2.79696229552243
1.6129691387426637,2.7970615411558213
1.613482005812672,2.7971891756001614
1.6139164512331305,2.797232342766764
1.614203318898152,2.797229230262271
1.6147745251255938,2.79720636697377
1.61539884578071,2.7974380538176704
1.6160464212527044,2.7975436197247743
1.6164826873165659,2.797539812987742
1.6169243058359022,2.797395887766887
1.6173731257001194,2.797294857077799
1.61798949690965,2.7975982272885846
1.6187701492481579,2.798068403444876
1.619376229750777,2.7983649145356515
1.6203443011344107,2.7986421151187892
1.6211065791067,2.7990777137641567
1.6218670588570014,2.7992791444477167
1.6225617345293006,2.7996073999783992
1.6231327240057447,2.8000348802724506
1.6237511873399764,2.8003625733128583
1.6244833844835749,2.8006441079749074
1.62515663179818,2.8010492912278284
1.6258863159868702,2.8013624735139824
1.6267460746757127,2.8018994066370393
1.6276399761404392,2.8026301976312955
1.6283325344753097,2.8032249158622804
1.6290348303779716,2.8035755323629794
1.6297911076617455,2.8039273259987016
1.630583868024215,2.804507010150848
1.631277328131642,2.805040473945704
1.6319404817020329,2.805521988659863
1.6326912193770124,2.8059124521774397
1.633434107587624,2.8063576228691542
1.6342072659207103,2.807048048554408
1.6349447513717543,2.8076492071724495
1.6355944322275109,2.808089578375561
1.6363005913530202,2.8087987672839074
1.6371419209177067,2.8092070467132584
1.637947130324063,2.809669789527628
1.6387204202806314,2.8101618974635403
1.6395246763592968,2.810640522024254
1.640151848726625,2.810838923724494
1.640793328022744,2.8110342002829847
1.6414273954071066,2.8112149242580737
1.6420866562237881,2.811439300814749
1.6427236866341888,2.811623034375375
1.6432415029138718,2.8117326562161544
1.643819548685677,2.811607413755952
1.644462127844447,2.811390150573167
1.644969848639355,2.8111103164099567
1.645583566030987,2.810823040051645
1.645953993414935,2.810691040578493
1.6464185429600038,2.810644531959454
1.6468271998787871,2.810566609749952
1.6472886277640884,2.8102282747511627
1.6479180657867922,2.810003420123722
1.648525973279877,2.8098056890966494
1.649105509429231,2.809640633286389
1.6497258403096833,2.8095120031601115
1.6503922310877541,2.80968869140864
1.651012489234471,2.8098514259075005
1.6516635175753498,2.8100397180593832
1.6523350531150929,2.8102206211011347
1.6530174585493431,2.8104522203569067
1.6537118660100805,2.8106959271364773
1.6543832845350739,2.8109195680000205
1.6551356464656615,2.8111291928419186
1.655962798002916,2.811279962781375
1.6568681428779213,2.811383530587075
1.6578345641253933,2.8114979801007296
1.6588583264946428,2.8116072856729657
1.6599027363108625,2.81171781405322
1.6609813612758497,2.8118760426853884
1.6621071130225178,2.8120270589725727
1.6632945674764474,2.8121929322009858
1.664490337566022,2.812513923805277
1.6657552927643535,2.8128210678947827
1.6670359019871819,2.8131513234335346
1.6683385265994142,2.813478029689662
1.669588042119907,2.8136673292362935
1.6708253280366356,2.8137589043510034
1.6720976907764937,2.8138395265203924
1.67337001700677,2.813906808711345
1.6746585200362176,2.813944874956888
1.676071945476832,2.813971738941676
1.6775982642972305,2.814258233333131
1.6791876595997721,2.8145622020306287
1.680902146690461,2.8148483214378928
1.6826220960938103,2.81512758295249
1.6843859732572348,2.815422881310819
1.68618623923742,2.8156820816840957
1.6880369675998876,2.8159574253224458
1.689923712127515,2.816246109492186
1.69166619430949,2.8163991765886385
1.6934510924593518,2.8166606553410154
1.6953664425725061,2.81686856664713
1.6973275537801655,2.817075738966013
1.6993770996517554,2.817250929133175
1.7014718665024353,2.8174022071561997
1.70359750953634,2.817561081328871
1.705810232632817,2.817713413307287
1.7080423824547855,2.8178808286994497
1.7102767753326165,2.8180247565381777
1.7125911171034134,2.818210323385902
1.7149855491858454,2.818362124126868
1.7174649315810657,2.818557249176415
1.7200818627102237,2.818771887872079
1.7227818653217593,2.818986471905659
1.7255538411291427,2.8192216439607187
1.7284784839188556,2.819467467207938
1.7314390059337723,2.8197098299475303
1.7344198876463408,2.819933981718897
1.7375357560772313,2.820202871335161
1.740725323531538,2.820466237131249
1.7439751702277624,2.8207293312632546
1.7473659062843283,2.821025425902878
1.7509014121115574,2.8213492826176356
1.754503880517879,2.8216784046646617
1.7581854267666701,2.8220085756146753
1.761802220232378,2.822452172632101
1.7654820323210232,2.8228790885567068
1.7691835553391753,2.823301217830464
1.7729039419830581,2.823739616316666
1.7766303657077804,2.8242093929478638
1.780409219022283,2.824682321676297
1.7842466883472794,2.8251452214269985
1.788132699110549,2.8256926757343135
1.7920211159452388,2.826200012195619
1.7959473098743568,2.8267668190418607
1.799895305984342,2.827326000283386
1.8038535370172992,2.8278952185891653
1.8077936705526858,2.828451233954733
1.8116994747336006,2.8290081435926924
1.8155383784670984,2.8295374681158907
1.8194132731570636,2.830091178853266
1.823132248413611,2.830635396969622
1.8286323814917238,2.831261936992904
1.834958315440085,2.831760163692922
1.8412834041957202,2.832280562290287
1.8474980765333673,2.8327666208838265
1.8536566408775865,2.8332469775790865
1.8598150115402685,2.833766061257864
1.865916312119283,2.8342047514360105
1.871892036510611,2.8347527502934735
1.8778390943386534,2.8353179677027476
1.8832974146739663,2.8357287068018553
1.8886492034248739,2.8361414890598526
1.893980703698395,2.8365942435645493
1.8992041257938381,2.837063416868468
1.9043544179936323,2.837580086340214
1.9094199749700547,2.837997427214455
1.9144816102625084,2.838419438790227
1.919413069928184,2.83894833211451
1.9242897977885334,2.83935971098924
1.929048200577091,2.8397779051977667
1.9337887149179847,2.840231782063728
1.9384324691222963,2.8407738963922813
1.942890824795625,2.841166208156324
1.94725497244089,2.8416742274157887
1.9516010971070408,2.8422238210095196
1.9558371427265449,2.84269397950371
1.9599793607883722,2.843251604952625
1.9641347592466156,2.8439071282368404
1.9681955253272725,2.8446180366471694
1.9722037583205476,2.8449248512698784
1.976152309359868,2.8450314518144997
1.980092528922941,2.84506845874071
1.9838999862495594,2.844930380705313
1.9876181176886123,2.8447377051531
1.9912227185077334,2.844490485855908
1.9947055795126507,2.844666026619582
1.997979345199209,2.844803668269424
2.0011581457498124,2.8449311780659383
2.004145660724543,2.845038263335539
2.0069673987509176,2.845163606105418
2.009750120044701,2.8452723150890775
2.0124504397276355,2.845422233615869
2.0150417237259153,2.8456165395936996
2.0175137364733065,2.845766157725359
2.0198917573814725,2.8458334140644235
2.022147646848215,2.845820680817497
2.0243512771067937,2.8457720200988437
2.0264605639030546,2.8457158660294826
2.0284073621765506,2.845603150098966
2.0302330959739248,2.8455420014777326
2.0318686851736256,2.8454838892841834
2.033372439080286,2.84535868871079
2.03474789640172,2.8452142051725064
2.036012805001576,2.845056061140728
2.037129366097836,2.8448955537946574
2.0380918459418753,2.8446961413555947
2.0389633535385117,2.8445203645203563
2.039633208367012,2.844305166614329
2.0449418522799516,2.8448556178058686
2.048566909383727,2.8451769834674994
2.052815035967062,2.8458044683798462
2.0570466442890964,2.8465836630923254
2.0613472268527215,2.8471973544427596
2.065670958843735,2.847814708234399
2.0699619136757734,2.848418062189327
2.074250551646828,2.8489894159943328
2.078726289634546,2.849582536483919
2.0832015254263507,2.850154089983906
2.087630495314694,2.8507288568784674
2.0921600279962607,2.851313194375563
2.096598961074188,2.851852848672439
2.1009765611673377,2.8523722274907444
2.1052794361820006,2.8528708598229557
2.109415902342188,2.853381867140306
2.1135855185392334,2.8538227095780364
2.1176774242167102,2.8543097580171963
2.1219372638648863,2.854753476182227
2.126170344228306,2.8552264277184363
2.130498340730189,2.8556898015910024
2.1347281809976706,2.8561688479951712
2.139070471705687,2.8565969999148715
2.1433939313446224,2.8570083541401434
2.147969557907941,2.8575013166374004
2.152532893922124,2.857944629229056
2.1571651066589523,2.8583402692327575
2.1618634740535856,2.8587747970339605
2.1670712394850318,2.8594501345701104
2.1721621442439547,2.8601325566373434
2.1772700699482312,2.8607871552493958
2.1825552877896164,2.861476832430809
2.1878365658356778,2.862175842860499
2.1930343652239017,2.8628570082166385
2.198106406239326,2.8635428263218436
2.203071554754871,2.8642204466744707
2.20807180413048,2.8649151581082886
2.2130468492468403,2.865620619522477
2.218182013701071,2.8662740304158687
2.2232776453373395,2.8669707083905993
2.2284129450720793,2.867635170047375
2.2335374200006783,2.8683681961462963
2.238958624512896,2.8691014716757666
2.244220693541565,2.8698196005913017
2.249475384211135,2.870533667379213
2.2547613000640467,2.8712518785261505
2.26010715932617,2.8720016872335314
2.2655319863423413,2.872739502288712
2.2710393625504812,2.8734687215061023
2.276540309943502,2.874186085944896
2.2821223155201515,2.8748952616872834
2.287638648500825,2.8756169722064047
2.293468044132468,2.876337991336438
2.2988770739069,2.8766408886000545
2.3043003422252997,2.876937588203034
2.309678858965007,2.87733403379823
2.315096426100811,2.877638128496164
2.320373653047257,2.8779806814058864
2.3258573277811214,2.878326737804259
2.3311996555548347,2.8786576978593192
2.3365585173992516,2.8789771049416175
2.3419852539348645,2.8792880313008347
2.3472291934607217,2.8796020237921756
2.3525449231783147,2.879891776153766
2.3577335918824875,2.8802570556787566
2.3629181103215293,2.880609743850849
2.3680074638407054,2.8809670024528686
2.3730498023277016,2.8812971713501487
2.378057218115135,2.8816531613891216
2.3830759618154427,2.8820029771524625
2.3879575573012266,2.8823724829981687
2.393004911351986,2.8826955599798536
2.3982687375849587,2.8830965008173415
2.403515106903541,2.883523306787701
2.4087472246706416,2.883976156533419
2.4143549198525838,2.8843285005389676
2.4199312695525435,2.88475831620919
2.4253965928650487,2.8851982594194516
2.430377246604209,2.885272389072242
2.435301573356724,2.885295819248984
2.440163520308169,2.8852980162651476
2.4451006991439113,2.8853608256726853
2.4499479445489216,2.885393349448675
2.4547074656019294,2.8854125961049677
2.4595320850390774,2.885407652040111
2.464322392705771,2.8854169374800334
2.4689241899599823,2.88541949478791
2.473493228479256,2.8854277288380428
2.478055257235144,2.8854170377156905
2.4826000352685385,2.8853902825347912
2.487170736689597,2.885381121625413
2.49181252136169,2.8853499172289676
2.496561885733954,2.885307900990485
2.50140743196438,2.8852733480422894
2.5063271470497153,2.885208808205362
2.5113024557944628,2.8851330568104165
2.516302573225796,2.885045590832357
2.521304257548026,2.884945471797002
2.526306211407527,2.884833618999531
2.531315626111808,2.8847022529287085
2.5363161470534274,2.884564946738952
2.541180622542728,2.8844297778513712
2.545964160896558,2.884282661912607
2.550660774928203,2.8841229675711952
2.555558477792016,2.8835897827436727
2.560443367425102,2.883078283766133
2.5653155692643566,2.8825104465727396
2.570190451408137,2.8819441577464224
2.575055584229574,2.881378566660372
2.579909969027984,2.880788400251962
2.584790039409342,2.8801753363173703
2.5897577030314967,2.879537758673862
2.5947834032161987,2.8789047509176466
2.599848868521959,2.878214923576833
2.60495344884707,2.8774680080561907
2.6102123950568346,2.876764940712367
2.615607248906165,2.875938839105873
2.62117435531833,2.8750926773410654
2.6265734980596087,2.874270986596384
2.632052264570524,2.8734087560834056
2.637427647010315,2.8724894652661583
2.6429165971423165,2.871562570758309
2.648209776237003,2.870605551009487
2.6534730128410464,2.8695818514625366
2.658705405782153,2.868571259795326
2.6641655283140486,2.8674998424788063
2.6698037069491094,2.866354010364938
2.6754399354725207,2.8652247634204606
2.6812066551959886,2.864019431781977
2.6867666795849647,2.8627759663567125
2.6926540078247037,2.861502071870203
2.698483770719566,2.860184300954624
2.704073852977563,2.8588512902157777
2.709515953751872,2.8575878071980454
2.7147044574433328,2.856276955814962
2.719744218539143,2.854952620910112
2.724941289614133,2.853602884559628
2.730190504610578,2.8521528111160515
2.735535053270391,2.850728074453998
2.74075487987481,2.8492937093721737
2.7458380940891742,2.847861520353452
2.7508880128178435,2.846388165246794
2.755983662696043,2.844872599221872
2.7611044295162723,2.8433205624399784
2.7662763368076604,2.841760954950263
2.7715202823745306,2.8401073843324314
2.776729442739875,2.8383838098750642
2.7820110993829816,2.836585049127706
2.786648240244289,2.834718175651862
2.7915289977651545,2.83274303913926
2.796367512687368,2.8306812716850343
2.8011750929983883,2.8286012317304126
2.805925571356725,2.8264401455495993
2.810630494929228,2.824220434935796
2.815330570725913,2.8219153127935552
2.8198845778029673,2.819783167885057
2.8244398419009578,2.817615185604985
2.8290352488884247,2.815379371924618
2.833505298658811,2.813234835070711
2.837871022566411,2.8113128613443674
2.842016477672726,2.8091978178117913
2.8463679935602157,2.8070972285647877
2.8507792649062003,2.804973224825926
2.855193218211462,2.802786234368143
2.8596546207044553,2.8004954977136394
2.8639943044005625,2.7983315106045477
2.868405777365325,2.796147900652479
2.872787546937601,2.7939564576120186
2.8769699507603828,2.7916609622527417
2.8812637001117123,2.7894007568410175
2.885575574317298,2.7871070639795215
2.889881712241041,2.784764261305747
2.894065444249302,2.78240943917462
2.8981654110033865,2.780175052912176
2.902357711092211,2.7778802437321852
2.906558717148151,2.775543367979153
2.9106849512846935,2.7731687431029455
2.9146866874549047,2.770720683239019
2.9187849906212096,2.768379968525406
2.9229053726582555,2.765980027892957
2.926962979294656,2.7635975356475293
2.9314139733537976,2.760839992997956
2.9358455253458953,2.757934529448921
2.940203454347181,2.755095672594545
2.944556209009284,2.7521969904234163
2.948878342812,2.749324697496972
2.9532770665111996,2.7463782151031726
2.957597816682237,2.7434737607503803
2.961878512278517,2.7405037480918937
2.9662019788453438,2.7374992205837567
2.970503601627799,2.734534908945779
2.9748098821495033,2.731524219654648
2.978978106970351,2.7290336408281335
2.9830315864180035,2.7269846071029034
2.9869187124993157,2.725113771990679
2.9908313107610955,2.723271793189974
2.994943477159719,2.7211605200560967
2.999231028783856,2.7185919510517733
3.003593451257834,2.716002282574165
3.0079899722382972,2.7132790075189224
3.012391701610765,2.7104980026923258
3.0168023219538833,2.7076411171323853
3.0212228354026593,2.704709859385977
3.025641342858485,2.701709990572567
3.0300407969275867,2.698655768671665
3.034435492400079,2.695546937111941
3.0388081930412714,2.6923453766535332
3.042982216957068,2.689579339534392
3.0471412471305874,2.6867962974508393
3.051403193238053,2.684446771602745
3.0555125669559797,2.6827461109645783
3.0597889163222725,2.681027230443234
3.063795788596075,2.6790832882458195
3.067748352821299,2.676935623293737
3.0717152069536744,2.674764937841207
3.0755251509334105,2.6727915579279338
3.0792526614204117,2.671045777347418
3.082859893394809,2.6689696559322704
3.0866661171934147,2.6666995720394833
3.090575325442102,2.664407249456226
3.0944696025824574,2.662062144047951
3.0983922789904845,2.659663628652326
3.1023189881666298,2.6571882425688087
3.1064326021919344,2.654627553707983
3.110454772441922,2.6520578002741773
3.1141371134331113,2.6496699019971977
3.1180629620444864,2.6474408640768394
3.1220074421305046,2.6450385696521366
3.1259443841748062,2.6424844550651163
3.129878183038964,2.639938203998798
3.133818087945442,2.6373740035286235
3.1376938648997377,2.634833523615588
3.1414777400904628,2.6323856711192946
3.145505123981695,2.6292884301615347
3.1495607021982948,2.626016116054589
3.1536764292683426,2.6226507642844292
3.157839133173188,2.619270685153581
3.162026603151681,2.6158857754143847
3.165994877782163,2.612470872005229
3.16991854369628,2.6090874341175
3.173937989697808,2.6058843290066234
3.1779329513155568,2.602576006332308
3.1819123053307945,2.599230019045946
3.1858714858825206,2.5958432849100843
3.1898110484297475,2.59247477893199
3.193809135968599,2.5890180815730695
3.1976049126147554,2.5856335492001756
3.201401459102394,2.5824302776427253
3.205066565560205,2.5794419914453375
3.208597693432162,2.5767349775799033
3.2120098262051378,2.5737618459711324
3.215378541687127,2.570614827890747
3.2190980972321883,2.5673934194025523
3.2228549804345916,2.564141275349149
3.226591977133793,2.56090580224397
3.2303106144069993,2.55766208846606
3.2339852761445713,2.5543973500370685
3.23784719105804,2.5511927310338054
3.241485638356029,2.5481962294473828
3.2449395486228054,2.5447069727560105
3.248555657214407,2.5411260881411217
3.2522307389489993,2.53752637700533
3.255908047936143,2.5338841553865667
3.259572642180963,2.530202716583447
3.2633734206425595,2.526435629632379
3.267032525444522,2.523052734197264
3.2704717999164576,2.519745707198974
3.2740499875409252,2.5163065550021626
3.2776999540373564,2.512810224919252
3.281335338590321,2.5092809351048038
3.2849377475478403,2.5057046540571846
3.2885713401924987,2.502098768184419
3.2923754817284916,2.498405918237918
3.2959411434021035,2.494938691659576
3.2994338026757735,2.491456368772374
3.3031897071553753,2.4880924169273357
3.3069967959480593,2.484605179634287
3.310806872195456,2.4809822797117125
3.3146529750043423,2.477235481719054
3.3184895945557535,2.473400226971621
3.3223198958067837,2.4694962954026685
3.3261356068935113,2.4655533454682192
3.330115391892052,2.461518336966066
3.3338279771768606,2.45789995950928
3.3373518037700265,2.4544221677094633
3.3406671632492158,2.4505345173525486
3.3440754487416045,2.4464752362332063
3.3473552307737853,2.442446440655162
3.350792125438973,2.438269258218566
3.3543105866058127,2.4340754506823394
3.357808342569149,2.429855947222367
3.36129089333631,2.42563658986394
3.3647231173500765,2.4213690644687036
3.3681497435748575,2.417137971626908
3.371740154625714,2.413019807242211
3.3752064849918257,2.409143546024099
3.3786362910138696,2.4053003252120955
3.3820080603931437,2.401460641429206
3.385367657723721,2.397664290523135
3.38871574232404,2.393898684919935
3.391960390416618,2.3905062036568268
3.3953107895728323,2.386963972798217
3.398717018201081,2.3833372372061454
3.4021289824848084,2.379564110288082
3.405436981630447,2.3756432646362753
3.4087555371694984,2.3718162486260144
3.4119733768091454,2.3678183903438916
3.4152575693215783,2.3637822633042442
3.418772313482673,2.3596858856549243
3.422454041258491,2.355466934375867
3.426004726086476,2.3512152509387687
3.4294316218194885,2.3466338096208963
3.4333804692110395,2.341728651178561
3.4368626049973603,2.337245313443409
3.440433074744419,2.33274444912075
3.444022384151375,2.3282556054409547
3.447650251738814,2.3237678557940145
3.4512636754866572,2.319227553233329
3.4548791434388777,2.3146138871217667
3.4585342516575426,2.310009160258259
3.4621687576488744,2.305389627470023
3.465888066806506,2.300709238186591
3.4695956629655154,2.2960337450875823
3.4733276951293846,2.2913614445574613
3.4770679987201567,2.2866805276697053
3.480867859845993,2.2821253538804407
3.4847589869818667,2.277533105858743
3.4886753847591327,2.2729354223379747
3.4926022015636877,2.2682957431693804
3.4965448426275376,2.263602368466119
3.500502194725943,2.2588584448975624
3.504417204819135,2.254148448973204
3.508350458226521,2.249384490187447
3.5119001173775968,2.244646329313817
3.515452635299193,2.239905975975375
3.51913282384953,2.235312952636346
3.5229258061393756,2.2306922798796123
3.5266183442694747,2.2258433305418888
3.53032556503386,2.220922159996798
3.5339813855142994,2.2159782897274787
3.5377207780980284,2.210921448846101
3.541030446954582,2.2059073181320517
3.5443340181715715,2.2009640520245464
3.547746005816282,2.1961621039279065
3.5512925366466166,2.191329831072688
3.5548009909100715,2.186502611535843
3.5583689894793338,2.181576957480003
3.5619390318867703,2.17658741918181
3.565093860467032,2.171745590665793
3.5683247850062054,2.166841660476374
3.5716401312188273,2.16202978508739
3.5750982425857987,2.157147116099498
3.5785629785813597,2.1522789888390212
3.5820558868419687,2.1473847751521475
3.5856166024689267,2.142380714987333
3.588959831311967,2.1372468992520486
3.592306742694725,2.132038387306928
3.595835283211268,2.126975982819057
3.5995298833034286,2.1218974829943305
3.6032581770584455,2.1168938955675447
3.6070991736155986,2.111775516529734
3.6107882068413493,2.1067925783514454
3.6145079679767544,2.1016812029092704
3.6177469899158443,2.096886280212887
3.62113030305639,2.0920575173748093
3.624712210380968,2.087464349584204
3.6284126291491536,2.0828688857224114
3.632104077491382,2.078215428987486
3.635504466993634,2.073630315399504
3.638884429949533,2.068935429064712
3.6424841071541536,2.064452821932128
3.645693227072866,2.059873804315326
3.649175796573875,2.0553981954016325
3.6525603772822772,2.0511186181793883
3.6560210859938835,2.0467604255445755
3.6592387436656697,2.0421368057749922
3.662365824028795,2.0378694149997116
3.6655823186655185,2.033516931597033
3.6685261518865158,2.0283269383915137
3.6715892999026916,2.022520683780319
3.6747389094011687,2.016821555663835
3.6779785097087645,2.0110688772890826
3.681313574056016,2.005221159628775
3.6847035379959707,1.99941269175618
3.6881412599977845,1.9933862193255125
3.6916275392488354,1.987271628120784
3.6951963442654683,1.9811330453598202
3.69869858246024,1.974971272085984
3.702289221290005,1.9687712543055884
3.7056682270345425,1.9627599306916614
3.709060317379451,1.9567884941640914
3.7123650738244875,1.9508670629816693
3.7156341000225988,1.9450271828912467
3.7189014390962023,1.9393174609073904
3.7220820019545715,1.9336448953153411
3.7252082738835672,1.928000727477919
3.728349736354178,1.9223593531317862
3.7314842781432005,1.9167271857557238
3.7346143708407555,1.9110745458026335
3.737770859492854,1.905456742909906
3.740947599443741,1.899816069574047
3.7441364291165513,1.894089116394444
3.7473730395477496,1.8882597822904532
3.7506610661744157,1.882339181276326
3.7540194925820685,1.8763282293220613
3.7574317681034395,1.8702133796158291
3.760859322908398,1.864054406653853
3.7642743063255653,1.8578699312552849
3.7677252870437936,1.8516742548246863
3.771158331973926,1.8454670708979943
3.7746191397250852,1.8392639580302035
3.7780103714869244,1.833107867984504
3.7813994296784945,1.827045094352051
3.7847570338122924,1.8210864227739978
3.7880809170569925,1.8152135491410508
3.7912793111181564,1.808868051385267
3.794430163296634,1.8026640715886733
3.7975197615779552,1.7965101082418742
3.800605851315426,1.7903751669738142
3.8036786406859306,1.7842310431064912
3.806745283853744,1.778037406705862
3.809856648656728,1.7717080453437384
3.8129934244713617,1.7652630154005022
3.816198379372738,1.7586825682563663
3.8195035337693155,1.7520731652669235
3.8228151615426373,1.7452889440789867
3.826259405803076,1.7385473909572546
3.829729878021221,1.7316221160004748
3.833175421462509,1.7246024002340483
3.8366832147087844,1.717462333632294
3.840222772857315,1.7104698489031378
3.843725899851761,1.7034595842081566
3.847138003456835,1.6964962735196496
3.8505102974361405,1.6897154464895288
3.8538694008850403,1.6829060560935112
3.857232166043524,1.6761536459358624
3.8606164965319567,1.6694944560548497
3.8639585414246613,1.6628021000174196
3.867264476122025,1.6561033750675902
3.870592866575263,1.6493911412052946
3.8739428481848073,1.642677540810698
3.8772504756576303,1.6365566168747385
3.880568638764405,1.6303548031106112
3.8839789234980393,1.6241152772670533
3.8874912638191463,1.6178067718610876
3.891002090626183,1.6113416110318748
3.89451388412254,1.6049302198407271
3.898013243530319,1.5985657910047388
3.901550735527811,1.5921432187967919
3.9050667590661163,1.5858391251657498
3.9086190915473393,1.579368009951651
3.9121122567928137,1.57302814343062
3.9155892081451147,1.5667783627689504
3.9189857324688315,1.560577794471086
3.9223648132460527,1.5545186617152413
3.9257088876664645,1.5484990225455395
3.9290414829853515,1.5426151117149878
3.932353261317453,1.5367100971086676
3.9357344681635538,1.5307408037564987
3.939106549530578,1.5248055887995764
3.942481820440166,1.5188758571764747
3.945935902625304,1.5128889475858303
3.9494143050491206,1.5067535002484616
3.952957843656214,1.5005705979202522
3.9565773475113746,1.4943286820620665
3.960235504915417,1.4879568531803464
3.9639533598461587,1.4815578193618248
3.967371700297481,1.475119590977147
3.9707226319063467,1.4687269357275023
3.974069576300701,1.4623107693777673
3.9774496772532646,1.4559358624168481
3.980747869572707,1.4495799043073005
3.984016995222391,1.443330498065769
3.987247882324466,1.4372391961819067
3.990453123124466,1.4311741947091128
3.9936178391164394,1.4252260922960263
3.996745959373065,1.4193652916129325
3.999868109626832,1.4134711952814145
4.0030095081189625,1.4076394779127113
4.006175726542033,1.4018170763687454
4.009377247850632,1.3960364728276122
4.012598888906431,1.3899991076380542
4.015870196080768,1.3840042302639781
4.019168938005606,1.37796561931871
4.0224746210678175,1.3718868859576834
4.025856616208824,1.3657269222476212
4.0292681406610145,1.3595317512393814
4.032698864833646,1.3532365439345793
4.036195609076667,1.3469746413587724
4.03962337712034,1.3407265102572288
4.043057382038177,1.3345480397553136
4.046413560635879,1.3283956771995982
4.049813952453084,1.3223983569921354
4.053198684675853,1.3165440418261802
4.056455680324225,1.3107558857941217
4.059706172469051,1.3050751286784248
4.062982089118811,1.2993914228219887
4.066261505558025,1.2936523920394474
4.069553431498007,1.2880063270225446
4.072870174297115,1.2823543911546802
4.076166825522668,1.2765653259027745
4.079489843560508,1.2709027130401263
4.082872296348177,1.2650413719077114
4.086355491152106,1.2591530877160162
4.089810268284637,1.2530242033447256
4.09340919628381,1.2469661720345575
4.096948205723253,1.2407486760293396
4.100477597137137,1.2346092917961649
4.103948881362558,1.2284273555038117
4.10747512597705,1.222292071917446
4.110975402167427,1.2161421494173306
4.114404282021306,1.2100791112818259
4.117763548748955,1.2041021584736886
4.121129413353561,1.1982556124130836
4.124398277358521,1.1924090302399553
4.127700404928496,1.186607195302402
4.130959146371779,1.1807573942864928
4.134255723266579,1.174911081132755
4.137556085859302,1.169072909492959
4.140616382429844,1.1628585612595104
4.143718693414638,1.1566052680469048
4.146856872324566,1.1503362579843945
4.149914853760526,1.1441755685035158
4.15282947095625,1.1380179141730642
4.155777594806394,1.1318852062949671
4.158646354297593,1.1258349825437701
4.161415323394535,1.1198830080602715
4.164214067982728,1.1139085151986035
4.167010281030849,1.1079582020077527
4.169764560711596,1.1020265571469443
4.172430289956316,1.0960002072021209
4.175180114263131,1.0901253497041785
4.177835811423044,1.0842433928315613
4.1804306210923725,1.0784948708313484
4.183029061603114,1.072804219500755
4.185559073335671,1.067135038814282
4.188002500551158,1.0615538213488152
4.190458420537347,1.055986891751902
4.192845492809244,1.0503736828003032
4.19525374725796,1.0447414835027196
4.1976436558921115,1.0390936718887906
4.200006034545344,1.0335823173926861
4.202275995913183,1.028107297988522
4.204521535579943,1.0228004249866733
4.206716149303984,1.0173319606043687
4.209232118232261,1.0123895865013373
4.211726978035909,1.0074456870066477
4.214193396922062,1.0024731770271176
4.216679467883118,0.9974736510870301
4.2191947821547595,0.9924347976221168
4.221684825584803,0.9874246005341042
4.224106564591173,0.9824817762788904
4.226498111290191,0.9776125581350701
4.228822983424584,0.9728192478467093
4.231125747756568,0.9680645081587856
4.233431614058074,0.963329943960219
4.235663893284316,0.9585292942452306
4.237925364404835,0.953748116082144
4.240217416326623,0.9489373874685341
4.242511432419841,0.9441123376229503
4.244797714708235,0.9392765616302574
4.247022475542759,0.9345366609150845
4.249199326026442,0.9298674648659838
4.2513256812340146,0.9252848379729172
4.253455361365947,0.9207216159175842
4.255533326254904,0.916156290216685
4.257607122861775,0.9115456223501925
4.259685010543033,0.9068929840923625
4.261749270901892,0.9022533295261924
4.263807865027476,0.8975857379884884
4.265807528490425,0.8929534724231145
4.2677966842872035,0.8883636732755738
4.269730774083111,0.8843629410774827
4.271607534067621,0.8804353991940347
4.273450130810669,0.8765336681098924
4.2752887402017254,0.8726409716728596
4.277160822830222,0.8687540615684302
4.279049350715113,0.8648442999460045
4.280942787762383,0.8609455054795334
4.282801242354644,0.8570143821840823
4.284605269119651,0.8531199342308045
4.286442545728093,0.8493278961246404
4.288217172394374,0.8455747344066618
4.290001009093077,0.8418505576883044
4.2917494883666265,0.8381946343098654
4.293498950595798,0.8345745435664338
4.295191472336964,0.8309596670138447
4.297006392106587,0.8272462977484725
4.298723436451516,0.8235682514410777
4.300502064545435,0.8198104650945714
4.3022190872525545,0.8161439324355764
4.303894558756149,0.8124957309305771
4.305574817201772,0.808868143354955
4.307220323218319,0.8053182551108523
4.308813156336116,0.8018282212080614
4.3103704030544705,0.7983790231115938
4.311879446141932,0.7949735438261526
4.313423703714388,0.7919224791804341
4.314981188867515,0.7888893081058385
4.3165493544053,0.7858512313903028
4.318097152101479,0.7828065165771116
4.319620385602455,0.7798029377816995
4.321119544229626,0.7768595976949708
4.322588487472711,0.7739722880605295
4.323988339141709,0.7711485099753355
4.32537391572665,0.7683440642663381
4.326746754024606,0.7655183673351593
4.328132229200645,0.7626792714071335
4.329525782413057,0.7598629215159769
4.330924193948411,0.7570275962575178
4.332327623479318,0.7541974249091854
4.333688862569325,0.7514023592858246
4.335011313595,0.7486724566492049
4.336313964059083,0.7460161081801786
4.337556048140269,0.7433889500130055
4.338791221031336,0.7407902887775537
4.340053436637143,0.738187886897524
4.341301347283922,0.7355931928285933
4.342554773865121,0.7329819001288702
4.343830100743167,0.7303643389552179
4.345112172918879,0.7277593537398261
4.346371006668066,0.7252152716072222
4.347582964193411,0.7227550298355809
4.348749951067416,0.7202089178869411
4.34990425991245,0.7176427690955144
4.351090407815472,0.7150843760588292
4.352282930452259,0.7125154384581778
4.353490025744106,0.7099500076623875
4.3546653689410375,0.7073893380802665
4.355827973702747,0.7048433694439918
4.356982361206373,0.7022780964367421
4.358105495197013,0.6997770587223537
4.359182882792432,0.6973336644628574
4.36024447326684,0.6949405288676527
4.361300358474137,0.6925726448704677
4.362343005039303,0.6901894763339937
4.363403276820356,0.6878143050178537
4.3644717708230605,0.6854386822283918
4.365522283377419,0.6830469215821391
4.36657787978173,0.6806522440235043
4.36763021031098,0.6782561757307248
4.368662538398243,0.6759615100214242
4.3696282707850695,0.673706040212604
4.370586655394601,0.6714805079616655
4.371533961394999,0.669253006300603
4.372498672583546,0.6670292451954379
4.373480932949093,0.6648266620764138
4.374459083922217,0.6626169491490753
4.3754397025310015,0.66040648849011
4.376475221906874,0.6585114574140859
4.377528903594631,0.6566535785497838
4.378543378164159,0.6548338713849087
4.379545134988551,0.6530842202436431
4.380497078866147,0.651365670358243
4.381487510810214,0.6496625398795302
4.382480531206572,0.647955893229574
4.383445285851675,0.6462264548793443
4.384474564239449,0.6445296866253813
4.385506837063347,0.6428069747572196
4.386516094205161,0.6411612025158582
4.387511305269855,0.6395799753282404
4.388444364576254,0.6380477725935221
4.389357753537816,0.6365638415872037
4.390254401771203,0.6351231256494143
4.391128526434849,0.6337616113323516
4.391987198923192,0.6324689166559172
4.392811161907905,0.631226182532896
4.3936197448677525,0.6300381676407755
4.394403431802697,0.6288862537922872
4.395195500904235,0.6278238435618602
4.395952386738856,0.6268057694472113
4.396648509753029,0.6258805593490573
4.3973024197173745,0.6250436011839814
4.397903758104038,0.6242717186864881
4.398485673192285,0.6236032877840333
4.398900245311613,0.6229851633423076
4.399266672411366,0.6224698793919373
4.399602321512938,0.6220402316941129
4.399871570600727,0.6217009094278696
4.400112746516319,0.6214450876752389
4.4003177092383785,0.6212872987529521
4.400485454834785,0.6212096607873683
4.400593022107873,0.6212538029904275
4.400635671115862,0.621333560875652
4.400707814116097,0.6214075556991958
4.400767726350482,0.6214845281043015
4.400846277985241,0.6215759451620502
4.400919080653221,0.6216704620980502
4.400994805955664,0.6217703195960473
4.401061321042566,0.6218512370591338


==> figures/paths/sim_ramp_virtual/actual_path_10.csv <==
x,y
-0.35103110545678146,-0.00383415697917167
-0.3510904223962053,-0.003985323744820161
-0.35115049785520625,-0.004134637862992705
-0.35119936864334744,-0.004295060986290815
-0.35124274414711465,-0.004476830715548676
-0.35127214273906004,-0.004623605684046418
-0.35129273512721226,-0.004807035356527898
-0.351313701029917,-0.004971605830600836
-0.35134532456185785,-0.005138238665899753
-0.351381230513791,-0.005311200715302821
-0.35137158264961377,-0.005345295142596278
-0.3513729056377476,-0.005351641635811797
-0.3513511161841354,-0.0053232823165758865
-0.35132415226588515,-0.005280834343699213
-0.3513036972720007,-0.005222831612650051
-0.35126388132790226,-0.005150996478919054
-0.3512383390988574,-0.005054816550038345
-0.3512001982146972,-0.004963227266395717
-0.35115425010563156,-0.004864422431279725
-0.35110053492817644,-0.004714361901560124
-0.3510408783450628,-0.004568269094181973
-0.35097761572874914,-0.004396269861012313
-0.35092134423704846,-0.0042058830577402975
-0.35084931582132084,-0.0039786421186209595
-0.3507624712855406,-0.0037343297218424398
-0.3506681916101445,-0.003459657334375904
-0.3505584897065049,-0.0031353352255462565
-0.35045244590229974,-0.0028023161221434586
-0.3503505473478076,-0.002430870125910573
-0.3502372497605354,-0.0020206502272611957
-0.3501165310796677,-0.001574331520395248
-0.34999039923404157,-0.0011351660302610538
-0.3498572898756194,-0.0006689636594386455
-0.3497390664704345,-0.00017092423842197021
-0.34958830667634927,0.00035946845780485164
-0.3494345859581241,0.0009013503611659903
-0.3494517231769955,0.0008474608101564885
-0.3494609627464988,0.0007886631378815765
-0.3494602683708633,0.0007189522697366598
-0.3494559656427126,0.0006366295642180992
-0.3494581893667683,0.0005719540388207935
-0.3494873802633911,0.00046788998671200684
-0.34949954211539425,0.0003753795227295295
-0.34952119319800823,0.00029064676753059505
-0.3495243649867714,0.00019390661596520276
-0.3495448127115261,9.550682281530919e-05
-0.3495881636389938,2.6639334884372905e-06
-0.3496517701415822,-0.00010112475180764155
-0.34970409067850766,-0.00021081436010643797
-0.3497465504071793,-0.00033630677218014977
-0.34980239331890345,-0.0004869558774340944
-0.3498677282052368,-0.0006314695304015981
-0.3499583806331429,-0.0007783832127719288
-0.3500515025133145,-0.0009266374755238903
-0.3501678439547576,-0.001095329473632122
-0.3502820615004801,-0.0012686232211441971
-0.35041430725172484,-0.0014394264986511685
-0.350561225603097,-0.0016211348649716154
-0.35071305467704045,-0.001808419575923648
-0.3508434844987502,-0.00199851547017068
-0.35101172140079717,-0.00220669826400026
-0.35118114164782516,-0.002415606994753729
-0.35124036110739676,-0.0023927910041503233
-0.35131290136983223,-0.002394552114952299
-0.35138089837491826,-0.002402430286037097
-0.3514410317476991,-0.0024406969077275767
-0.35150763825109327,-0.0024638333756953883
-0.3515796242661749,-0.0024801645857185535
-0.35164566808902314,-0.002500691453325205
-0.3516802998477348,-0.0024959913479132177
-0.35172392798444807,-0.0025167494785247
-0.3517555080576765,-0.002520686219160503
-0.3517785478762515,-0.00253003669813729
-0.3517840988175369,-0.0025591842313849957
-0.35176133559037986,-0.0025848028278002556
-0.3517365119213209,-0.002618002815987379
-0.3516989155666293,-0.0026446504546700864
-0.35164166246307377,-0.002673214129354451
-0.3515654140959563,-0.002704872647695529
-0.35148475493244535,-0.0027363079626769983
-0.35139464825996053,-0.0027676405148319735
-0.3512701651453856,-0.002811818476038205
-0.3511717416547233,-0.0028815012121482316
-0.3510668920993354,-0.0029256542603732956
-0.350961106270013,-0.0029747673903658695
-0.3508442447490003,-0.0030398892775276984
-0.350727293145303,-0.003121450321360281
-0.3506033208313463,-0.0032162771051426216
-0.350505806453641,-0.003213383693775201
-0.35041640037431215,-0.003232891851809733
-0.35030838693676636,-0.0032568902452689333
-0.3502235916721806,-0.003287194760198402
-0.3501309674515359,-0.0033378694131873735
-0.35006607146397634,-0.0034057185017899853
-0.3500244464838655,-0.003474994412767846
-0.3499688276973008,-0.003540812186051643
-0.34993331375292835,-0.0036150969338508924
-0.34990051275418943,-0.003708007022435151
-0.3498714431325728,-0.0038005811913805238
-0.34981866990396965,-0.0038796561309111834
-0.34979224729979597,-0.003952877709061746
-0.34976260887697425,-0.004050771703371033
-0.34974588841430787,-0.0041453171574015795
-0.34975874054759754,-0.004221759148305176
-0.34977655198556457,-0.004317381841156457
-0.3497809972474311,-0.004417685280212863
-0.34980213551928535,-0.004531679372927998
-0.34984545072601836,-0.00464588909805859
-0.34988846597243545,-0.004761917292073101
-0.3499729449313102,-0.004897563391807397
-0.3500762119821367,-0.005006461189509168
-0.3501724893878681,-0.005098070172254344
-0.3502826014791452,-0.005182087475041576
-0.3503931603595918,-0.0053098250150968515
-0.3504291784115983,-0.0055453031113945755
-0.3504711725693562,-0.005791698262341958
-0.35048514328143726,-0.006025726044035561
-0.35051347155043217,-0.006285125366427146
-0.3505063438268125,-0.0065262490647737354
-0.35052451000683843,-0.006753438448734497
-0.3505251193995065,-0.0069868158335142415
-0.35051015166982213,-0.007207587177733764
-0.3504773174440475,-0.007443831778849054
-0.35042903367256195,-0.007693009645671823
-0.35037835793853933,-0.007926765281666841
-0.3503062967542379,-0.008169877124955557
-0.35020764351614464,-0.00841463826331135
-0.3500830031073847,-0.008629196001218408
-0.349955794692153,-0.00888617867251525
-0.34982831448553875,-0.009111910695577183
-0.34969496797555377,-0.009350828848765497
-0.3495517010082666,-0.009565921614372168
-0.34939897289159955,-0.009784139700743998
-0.34922165602487065,-0.010017503541860567
-0.34903626018786377,-0.010239891277767114
-0.3488208169330681,-0.010479081474752135
-0.3486051370546618,-0.010719020538548655
-0.34837784636583013,-0.01097311860621353
-0.3481515159907783,-0.0111963163306992
-0.3478820291804551,-0.011392744701452814
-0.34782094444843115,-0.011472851254983513
-0.34775869183646746,-0.011523346528529788
-0.3477121109763353,-0.011596577349125498
-0.3476515425770737,-0.011661776515297139
-0.34759602000002093,-0.011706003180985523
-0.3475299668473425,-0.01173310703305222
-0.34746303471247736,-0.011742324853643682
-0.34740963027625854,-0.011724069675130708
-0.34736002090395574,-0.011712645324491278
-0.34729398104592735,-0.011702309450882022
-0.3472278113115662,-0.011665318730373733
-0.3471634514063286,-0.011638689998773575
-0.34708774853569196,-0.011627791147118111
-0.3470230758884528,-0.011601383268179652
-0.3469529853430505,-0.0115760038318323
-0.34689959824476924,-0.01153017857253802
-0.3468526832130702,-0.011507617665803166
-0.3468335021901365,-0.011485091675127375
-0.34684042976577406,-0.01143396832607441
-0.3468506038175894,-0.011352676895648528
-0.34684591683246235,-0.01126766152301492
-0.3468447965170621,-0.011184825270494404
-0.34685478048518953,-0.011112348422419392
-0.3468590099412951,-0.01097832205359483
-0.3468606828622343,-0.01083640543125062
-0.34687663424950305,-0.010700797111501119
-0.3469444011240521,-0.010451860977052968
-0.34704152191518695,-0.01015390914827478
-0.34712360200303555,-0.009892186666209165
-0.3472155333196664,-0.009618798041475973
-0.34731543131251946,-0.009346635345176473
-0.3474278378644398,-0.009069123091165969
-0.34756368428312073,-0.008751288959247224
-0.3476940611998899,-0.008439309584067762
-0.3478445116498603,-0.008143639597405414
-0.3480152775906121,-0.007859851436594003
-0.3481814111414054,-0.007589097110078817
-0.348371476352368,-0.007287450703811102
-0.34858314692884446,-0.00697407152160122
-0.34879682463710043,-0.006628709492190698
-0.3490292507663709,-0.006277698813460209
-0.34926383564079494,-0.005910977393961609
-0.3495336585391024,-0.0055323736826541564
-0.3497981071521536,-0.005118363628784576
-0.35005532463106476,-0.0046838898557611565
-0.3503158457584647,-0.004229787369807243
-0.35060124479549665,-0.003756487099864113
-0.3508771527805514,-0.0033003951117153768
-0.35116299862822925,-0.0028203197873879413
-0.35148430591754337,-0.002327609684697772
-0.35181137690785647,-0.0018153891139909384
-0.3521611924163813,-0.0013111987487694774
-0.35227305790712843,-0.0012640904833878682
-0.3523783495247526,-0.0012439900669648468
-0.3524813907195376,-0.0012129992723412422
-0.3525967936911752,-0.0011794049406686656
-0.3526913252245622,-0.0011590130340609944
-0.35279963672081216,-0.0011447024961905338
-0.3529251133988059,-0.0011304469330699197
-0.35306325315593406,-0.0011201680959853667
-0.353207504416769,-0.0011155127773513698
-0.35337056357423596,-0.0011358834428189671
-0.3535344464613941,-0.0011364103301496297
-0.35369611274534457,-0.001138646593045179
-0.3538589604431367,-0.0011432647766106783
-0.35404107876138885,-0.001143484758671441
-0.354223000565997,-0.0011540648367222963
-0.35440504614047513,-0.0011700231129492063
-0.35457779711243953,-0.0012118934791504098
-0.3547442720374851,-0.0012640362824439025
-0.35491603098780644,-0.0013268061547195911
-0.3550829482088807,-0.0013782541933653938
-0.3552363364055631,-0.0014252607083587298
-0.3553823716622566,-0.001488052126224953
-0.35552376591317547,-0.0015396484836387838
-0.3556650431916735,-0.0016066019080620548
-0.35579758467095707,-0.0016692797218538565
-0.35594346333531934,-0.0017341709367435028
-0.35585682079676784,-0.0016512981018619787
-0.35576659362988655,-0.0015864979071413664
-0.355683855689068,-0.0015233637707789734
-0.35561566003740536,-0.0014595532619592615
-0.3555339818495882,-0.0013745338838776788
-0.35545265947483207,-0.0012668235854389263
-0.3553608106265644,-0.0011866303919730627
-0.35527825574541155,-0.0011037239700675532
-0.35519100840532747,-0.0010106142937739949
-0.3551116791353107,-0.0009247772807480514
-0.35501427767015703,-0.000823916368932308
-0.35492445029513503,-0.0007094375365752244
-0.35480857697523577,-0.0006069773921267156
-0.3547135097858133,-0.0004985896890751271
-0.35457909336681676,-0.00040344020810477416
-0.3544495360991661,-0.00030618908163276186
-0.35430159427471314,-0.00019937705164836618
-0.3541442488175173,-0.00011606491473126575
-0.35396617563317034,-2.7529864558505015e-05
-0.3537984269117192,6.079039427482467e-05
-0.35364551957810925,0.00014372216793628775
-0.35347765952153276,0.0002198250011672264
-0.3533254774347854,0.00030393734967325525
-0.35318153916765316,0.0003901723111048948
-0.35300106047179947,0.00046047628922201193
-0.3528209380250034,0.0005436018160842106
-0.352663189065485,0.0007547541316892608
-0.352492170670643,0.0009486123732250144
-0.3523246563193761,0.0011538346196494956
-0.3521279532120394,0.0013451626973580042
-0.35192542025511325,0.0015164784946756285
-0.351699308169418,0.00168979447157974
-0.3514576297863675,0.0018830649088327745
-0.3511926245620125,0.0020722069479304547
-0.3509544768967777,0.0022524237560783396
-0.3507046177434421,0.002441798142130518
-0.3504523187312261,0.002626657535051067
-0.3501815205242226,0.0027888744428577585
-0.34991792966957036,0.0029816020928209
-0.3496536678407443,0.003164998814426421
-0.3493973252420463,0.0033489994262982745
-0.34913317721534787,0.0035213582405579334
-0.3488479685449086,0.0036939224934617117
-0.34856252232423834,0.0038802256502302205
-0.3482921645510553,0.004074116070268312
-0.3480116925205419,0.004266901041024823
-0.34771683190022,0.004455185962536846
-0.3474097486506533,0.004649500479818952
-0.3471116066657855,0.004862531493362836
-0.34681429628491567,0.005072848942371826
-0.3465116263686876,0.005283581553607644
-0.3461961683710207,0.00550318478825419
-0.3463922555033418,0.005265085006763615
-0.3466125797977668,0.004992827993954634
-0.34685356146173235,0.004691580468328846
-0.34710323900312917,0.004386759166788729
-0.34736746130987284,0.0040685896725744615
-0.34766006478535,0.0037225374023986835
-0.3479529845538724,0.003380966017411841
-0.3482438612198267,0.0030242908004731017
-0.3485474528331889,0.0026485245465178793
-0.3488541610715939,0.002262683876010944
-0.3491608336559133,0.0018849419597723707
-0.34948918618774844,0.0014841315275312922
-0.3498423092396725,0.0010808327068752702
-0.35021681674775024,0.0006925489959054919
-0.350585636778836,0.00028818947921648583
-0.3509551262249967,-0.0001541912335626727
-0.351332066798509,-0.0005985462208529032
-0.35172716379440655,-0.0010429427875826855
-0.3521359256657109,-0.0014896591116933858
-0.35252124731185747,-0.0019576069866099424
-0.35290916974914033,-0.002430642856197412
-0.35327466482254893,-0.0029181849020393424
-0.353684550353083,-0.0034425216333770748
-0.3540858723675079,-0.003965799659383773
-0.3545065261579336,-0.004526947245617039
-0.3549435419580882,-0.005084763321302292
-0.3550192388224175,-0.0050682918173091855
-0.35508572793431376,-0.0050792125742720505
-0.3551432839130716,-0.005095706110022179
-0.35517536443338693,-0.005095068676973946
-0.35520641761443794,-0.005088136214452702
-0.35523196147146574,-0.005108456577808292
-0.355267523399522,-0.005141010119498792
-0.3552837516420567,-0.005165307852099307
-0.3552871874412667,-0.005196550617464612
-0.3552918427913008,-0.005243849826750605
-0.3553080485055931,-0.0052401118692997975
-0.3553399585826551,-0.005251829845891653
-0.3553924103173159,-0.0052713831330771605
-0.3554414043740361,-0.00530483369039812
-0.35549273101007983,-0.00533690177839957
-0.3555229683681715,-0.005384651988686564
-0.3555495446093997,-0.00543109437714142
-0.35558942333180216,-0.005466153582231908
-0.3556067275980322,-0.005503655141258436
-0.3556131061507288,-0.0055539867617286276
-0.3556489697510497,-0.005608752344441683
-0.35568938113069026,-0.005664534858930371
-0.35569588397655777,-0.005723214268466861
-0.35570339817411534,-0.005778915573137967
-0.35567790892606244,-0.0058569342193128225
-0.3556626851329407,-0.005965664379578203
-0.3556369819151197,-0.006126223933026497
-0.35560316493922023,-0.006287756318532193
-0.35556426169561856,-0.006450924357475451
-0.35552846261361665,-0.006596480180684359
-0.3554911063228505,-0.006767617342836647
-0.35544859006094004,-0.006929457653002192
-0.3554267802341805,-0.007079688004028753
-0.3553646507086322,-0.007235473235802241
-0.3553133577666439,-0.007397685217702757
-0.3552287281221443,-0.007547566658185442
-0.3551586235064103,-0.007679475061073605
-0.35507312889438725,-0.007816533740623193
-0.35498684642390455,-0.007981144476656767
-0.3548957582037153,-0.00818184586474592
-0.3547809149294313,-0.008365554494535632
-0.35466626076040175,-0.00857547262080297
-0.3545348321508585,-0.008792680915124028
-0.35441053779882387,-0.009029896914937278
-0.35428423424456884,-0.009260572841238452
-0.3541533352634923,-0.009469035170543209
-0.35403105909509236,-0.009684199595735913
-0.35389566941535217,-0.009909765968648726
-0.35374286172789265,-0.010149321688883826
-0.3535932364298735,-0.01038682613284545
-0.3534418008037214,-0.01064142716450899
-0.3532898560103911,-0.010894196663867522
-0.3530967614958431,-0.010858660701622029
-0.3529056797492978,-0.010840371954128871
-0.35271185671815497,-0.010814651813430875
-0.352514653792498,-0.01077315714989339
-0.35233355102244057,-0.010730571915400295
-0.35214577562321564,-0.010689963266150647
-0.3519715692458487,-0.010652412026412513
-0.3517504407376912,-0.01064228307185825
-0.3515415419566971,-0.010601483111042209
-0.3513227274099593,-0.010529857080354598
-0.3510981698900073,-0.01045669218014277
-0.3508780986032077,-0.01041564563195072
-0.3506675860432345,-0.010339860854296778
-0.35043517069934893,-0.010268797668108759
-0.3501992153645662,-0.010214654253866726
-0.3499668589801074,-0.01014751543514986
-0.3497232030775128,-0.010084205240601576
-0.34947307125520505,-0.0099928848785721
-0.3492303027097269,-0.00990433212527917
-0.34897882321876983,-0.009787502797170408
-0.34873480949623237,-0.00968458104620404
-0.3484748831984177,-0.009567314060663919
-0.3482067117634212,-0.00944694094820591
-0.3479552481039435,-0.009354229822042842
-0.3476943812041985,-0.009210338352930211
-0.34743277504306297,-0.00907219797594882
-0.34748906570115834,-0.009011896780069953
-0.34754676509534455,-0.008944545195542192
-0.3476196476342556,-0.008867223195562808
-0.3477077461009878,-0.008784647700774556
-0.3478054073114056,-0.00872260307599981
-0.347913670145549,-0.008628884255400806
-0.34803328491811486,-0.008535209499005287
-0.34816064898433907,-0.008457585574148703
-0.34831121051994024,-0.008390071780807196
-0.3484707621462748,-0.00830383444726337
-0.34864654506959303,-0.008206514669314506
-0.34880398827505743,-0.008111923918353279
-0.34899263599979463,-0.008028755888892986
-0.34920922451347014,-0.00793922544738924
-0.3494357507982922,-0.007847697538600885
-0.3496895302010904,-0.00777286236903285
-0.34995357117337733,-0.00767516856996216
-0.3502408007523434,-0.00760175144344152
-0.35054705992732155,-0.007547345137206935
-0.3508673533324057,-0.007474512998179319
-0.3511754722433574,-0.007427709304272072
-0.3514897462692416,-0.007380625267024971
-0.351805556902458,-0.00735277891374426
-0.35211155945299355,-0.0073055531336264955
-0.3524280838852749,-0.007252728096399984
-0.35276772039801035,-0.007219170220556699
-0.35296929209578504,-0.007176516056444008
-0.35318278516661594,-0.00712728302742204
-0.3533924847746523,-0.00706837303438299
-0.35362428513275324,-0.007023790608845052
-0.35384267925197493,-0.006989891957965081
-0.3540901741190563,-0.00692622217311578
-0.35435593122392234,-0.00685308298392921
-0.3546280653389221,-0.006786916861223444
-0.35488710200876533,-0.006712089377261194
-0.3551567319644486,-0.006625424498091279
-0.3554153945218401,-0.006542987345602241
-0.355698688222438,-0.00648278359828869
-0.3559700220223961,-0.006412596885772863
-0.3562485577225031,-0.006326854613528501
-0.35653782306438114,-0.006262458965311628
-0.3568501436378129,-0.006165845347116397
-0.35718102986396133,-0.00607196498965203
-0.3575115322355246,-0.00598468970557866
-0.3578649252721903,-0.005910807990004549
-0.3582083317910302,-0.005846556404176627
-0.3585612824908601,-0.00578742327167035
-0.35892395354097717,-0.005746310391359889
-0.3592933539526554,-0.0057225250391508544
-0.3596683177658746,-0.005690370329656556
-0.36005327553849686,-0.005680002163848884
-0.3604575987751705,-0.005688486341547652
-0.3604622180306438,-0.00567293248043477
-0.3604931899525915,-0.0056388185960063895
-0.3604871174452062,-0.005619847868924757
-0.36049412350379706,-0.005620429574090948
-0.36047521561055806,-0.005606927395597085
-0.36046254655313825,-0.005589433473655222
-0.3604292360879914,-0.005555856257701971
-0.360403101145323,-0.005539418195657216
-0.3603804758059931,-0.005502561181924353
-0.3603409486759951,-0.005438627738191845
-0.3602899173676338,-0.005381678300016864
-0.3602420997152618,-0.005332712307852339
-0.3601601185845601,-0.005288108751778889
-0.3600815201907322,-0.005256414910317269
-0.3599944663598643,-0.005226682353930737
-0.3598839935572873,-0.00518276447305478
-0.3597627174499661,-0.0051435509443536346
-0.3596266571397073,-0.005122185914472771
-0.3594676774945118,-0.005110291400631158
-0.3592845716818218,-0.0051020815031706055
-0.3590825700249001,-0.005118473038521108
-0.3588966306243531,-0.00510390055139085
-0.3586774587790231,-0.005111878104234811
-0.3584614638792897,-0.00512456946378787
-0.35822566021340096,-0.0051468214700281885
-0.3579779364637752,-0.00516402156944365
-0.35799897656531954,-0.005307270141702908
-0.35801243134658267,-0.005477280559665107
-0.35801378099977,-0.005648014684012919
-0.35802505558620323,-0.005825160089174398
-0.35803153879580496,-0.005985593449497034
-0.35805009957288075,-0.006122673347725656
-0.35803936894346383,-0.00628613007753279
-0.35802514357360604,-0.006480493920646003
-0.35800679063007446,-0.006641684039835269
-0.35797620544136766,-0.00681517201361885
-0.3579398933785637,-0.006995173583649068
-0.35791798498098043,-0.0071882814962436516
-0.3578728433080595,-0.0073747931534597095
-0.35782257789986854,-0.007584160641163883
-0.35775268535616506,-0.007801205194485612
-0.3576657528027243,-0.008029328552838551
-0.357572633522997,-0.008266694186603446
-0.3574673595475755,-0.00849424969165
-0.3573734731489571,-0.0087214023059143
-0.3572714483172851,-0.008950948606040095
-0.35717385804630725,-0.009186909776713414
-0.3570966591624095,-0.009419498409903285
-0.35702599019631875,-0.009686026214750957
-0.3569326879287247,-0.009928780146232457
-0.35685193164190687,-0.010153251124603614
-0.35673968335374645,-0.010400848037035433
-0.3567407523258198,-0.010317073632413847
-0.35673842735703526,-0.010213861728133055
-0.35672318331176084,-0.010118243604951466
-0.3567024939427733,-0.010038440402214355
-0.35670089989672255,-0.009943427165184213
-0.3566921129994053,-0.009833033501807005
-0.3566768578083482,-0.00973903213480511
-0.3566657030593317,-0.009628055338941592
-0.3566335970914133,-0.00952604680991039
-0.35661532151618053,-0.009393735980910044
-0.35657796565985944,-0.009278694538986583
-0.35654954994426424,-0.009154077457496128
-0.35652012473090433,-0.009005070566928461
-0.35649299452462024,-0.008866734037070055
-0.3564516186710154,-0.0086911455449887
-0.35642316293365633,-0.008522290957900878
-0.35638190354317534,-0.008327559945441479
-0.35633952987248535,-0.008119588141080828
-0.35630865892479757,-0.007898200607855949
-0.3562560811598769,-0.0076861426523230246
-0.35620694191396296,-0.007490782995838853
-0.35614907178365357,-0.007291249805388894
-0.3560682133815313,-0.007091449804251483
-0.35601418486317293,-0.006923697280835071
-0.35597242254421,-0.0066892052463855675
-0.3559157842257914,-0.006453734748702162
-0.35594243739111747,-0.006392091161943155
-0.35596642170190007,-0.006308915401171645
-0.35597581179359356,-0.006211274730624336
-0.35599780201818315,-0.006151326426213902
-0.3560422167701324,-0.006051852380967136
-0.3560892118637676,-0.005956387457183207
-0.35615846101611237,-0.0058929484939672545
-0.3562123649908367,-0.005828441840604599
-0.35625731100168845,-0.005747896525425939
-0.35630128057938454,-0.005656735341108313
-0.3563448947122633,-0.005563148420749182
-0.35638854618926025,-0.005455929423835759
-0.35644186584563614,-0.005341072426719076
-0.3564624811377566,-0.005263305445657646
-0.3564573227987951,-0.0051983139759244346
-0.3564680650254044,-0.005101197201367902
-0.3564691731037815,-0.004991192246985088
-0.35646022321253684,-0.004885141684918248
-0.35645411744038374,-0.004756154992769478
-0.35643881012386197,-0.0046366761910238315
-0.35641098955768724,-0.004495034848243238
-0.35638227836052405,-0.00436079444827038
-0.3563587963578165,-0.0042083308629037135
-0.3563211518822822,-0.004065657337612699
-0.3563143553481982,-0.003912419837121486
-0.35629260151828984,-0.0037363265300956574
-0.3562454977233927,-0.003541991656361897
-0.35618004103448286,-0.0033465015287221537
-0.35612982239812285,-0.0031458415116030394
-0.3560442383519693,-0.0029602730527364387
-0.35596987165681615,-0.0027772276310670868
-0.35590392036596735,-0.002585298528139966
-0.3558409045837766,-0.0024005544500129
-0.355790612230223,-0.002217898038122762
-0.3557336921031548,-0.0020083580413675344
-0.3556937941635141,-0.0018036430151794946
-0.35567164959988545,-0.0016021253086569245
-0.3556346738380508,-0.0013979441284110244
-0.3556081702733333,-0.0011953468511645593
-0.3555795991128601,-0.0009838917483344157
-0.3555486851827487,-0.0007656699286569127
-0.35553464057462525,-0.0005505108993197914
-0.35548561858709155,-0.0003068021250509806
-0.35544312352167046,-7.374303270548744e-05
-0.35540500486390386,0.00016501359128182985
-0.35537389265777397,0.0004144832100807974
-0.35533258311394683,0.0006744449495904528
-0.3552819554228983,0.0009060817414798484
-0.35524703376902667,0.001186899078143854
-0.3552103747882029,0.0014775403289115944
-0.3551723268072865,0.0017232922726517716
-0.35513601110144116,0.0019735976967204046
-0.35516377649960235,0.001840387207279165
-0.35516151127701767,0.0016898707984377302
-0.3551548941121758,0.0015167955712359193
-0.35516172481363467,0.0013350469258407085
-0.3551672118558459,0.0011396748342967053
-0.35515860806439764,0.0009334436481351312
-0.3551529787344925,0.0007575963713289751
-0.3551579238062227,0.0005576890661087278
-0.3551460834489866,0.00037312055379645846
-0.35512891980440503,0.000167742305899687
-0.35512723415773745,-5.0148740025031564e-05
-0.3551082312982725,-0.0002724734010331408
-0.35510599699979645,-0.0004760015675581538
-0.3550999211401669,-0.0006904425147069172
-0.35509746349855553,-0.0008971806940877299
-0.35508944218147875,-0.0011377448221504183
-0.35508612953619684,-0.0013612096898845717
-0.3550714623741405,-0.0016001693303708403
-0.35506245327578245,-0.001797999432687594
-0.35505323137023576,-0.002024407312283913
-0.35504389301954736,-0.0022856917877598078
-0.3550388993905907,-0.0025586648599209517
-0.3550258453248024,-0.0028579817659632064
-0.3550255178032668,-0.003161451734668303
-0.35501467298514666,-0.003478691952375655
-0.35500453109869695,-0.0038115963946039368
-0.3551284581848126,-0.0038521194224007717
-0.3552460175074448,-0.0038887448239066707
-0.35536166731692115,-0.003902938604671909
-0.3554661321576245,-0.003958612699298504
-0.35555580729148606,-0.004019290225976325
-0.35564799523813456,-0.004096388366058475
-0.3557513819311276,-0.004173225270311861
-0.355855057759675,-0.0042334742742148
-0.35595974880072206,-0.004320924224394076
-0.35606853872931576,-0.004390696536792617
-0.3561747643632618,-0.004470105938014158
-0.35626332975263086,-0.004549850131697206
-0.3563720794980487,-0.004636378736036948
-0.3564621074391127,-0.004706888414836765
-0.3565936596784245,-0.004804421210593989
-0.35670187715773144,-0.004877721251488176
-0.35680161371398067,-0.0049544166529457275
-0.3569200919974787,-0.005046130948948634
-0.3570243918796566,-0.005169126843869761
-0.3571244915352317,-0.0052881843260511084
-0.3572317597872351,-0.005415663386030528
-0.3573553872696561,-0.005562403497490412
-0.35748369463943275,-0.005693202067539071
-0.3576218716588448,-0.005823677132386368
-0.35777734160509356,-0.005968273951628726
-0.3579207789323937,-0.006114302651640769
-0.3579605390802276,-0.0060328890559932
-0.3579772994304286,-0.005961438065755474
-0.3579774032124693,-0.005887445837632295
-0.3579705599949539,-0.005804058803885586
-0.35795458153108384,-0.005750215622047693
-0.35792196294401857,-0.005702611640954073
-0.3578980514892629,-0.0056295874238273015
-0.35784954417208664,-0.005567508798879581
-0.3577950764609232,-0.005486773522305947
-0.357753558765664,-0.005415794574241994
-0.35771422213548276,-0.005323946913697265
-0.3576759357847943,-0.0052505499403159685
-0.3576664987731167,-0.00517333436874337
-0.3576675165085224,-0.005107682298145135
-0.3576389223990798,-0.0050275086465406855
-0.35762444084511597,-0.004937838711362161
-0.3576147912243591,-0.0048854769628798225
-0.35759179666452545,-0.004836016353690061
-0.35756308464646,-0.004813652581415617
-0.3575217558579128,-0.004789118992251012
-0.3574590075600645,-0.004770759736455382
-0.35740717999898675,-0.004752588788151496
-0.3573500265520165,-0.004737918635017459
-0.35729145293323705,-0.004745987020917871
-0.35722363015225,-0.004765731017435916
-0.3571422107562452,-0.004813153061817449
-0.3571389130396103,-0.00486192244530956
-0.3571321315901147,-0.004929283836743458
-0.35712658790317503,-0.005001332751318165
-0.3571105894397238,-0.0050958885221541505
-0.3570997760226803,-0.005178467014875048
-0.3570648095702707,-0.005258485946016194
-0.3570276317160441,-0.005334902436000505
-0.3569787519485457,-0.005432682610135684
-0.35693198752509936,-0.005517994943718744
-0.3568653350029161,-0.0056157052059744635
-0.35679606219799986,-0.005707178018405524
-0.35672226603961044,-0.005810065118347273
-0.35664232305710847,-0.0058997716184338135
-0.3565538896636671,-0.005990928132049589
-0.3564399004234891,-0.006078176599513329
-0.3563375720296663,-0.00622145286186412
-0.3562259618219426,-0.006342962059844947
-0.35610052867903774,-0.006447575860152662
-0.35597280087800015,-0.006592681949981095
-0.3558626268445224,-0.006766585562710909
-0.3557479039240796,-0.00693036894691038
-0.35563858972130996,-0.0071288008524811874
-0.3555204630226084,-0.0073178644384856
-0.3554043775292675,-0.007512668979837575
-0.3552655268192322,-0.007705007097127626
-0.3551232703884254,-0.00789832016647405
-0.35504976624027834,-0.008029767600634364
-0.35497452885996345,-0.008159651259387866
-0.35488385055149296,-0.008312526622612731
-0.3547881148084466,-0.008485360660877699
-0.35469254355553365,-0.008659028386948845
-0.3545866159930104,-0.008824790085081443
-0.35447181443044307,-0.00898877759551944
-0.3543375738304011,-0.009202389772640618
-0.3541728749978335,-0.009409781646344009
-0.354027556542745,-0.009606049162058587
-0.35388617620515966,-0.009791455987746365
-0.35374845602046473,-0.010012646550993778
-0.3535836803695728,-0.010198422981079326
-0.3533950466826366,-0.010390508483232395
-0.35319437295917605,-0.01058972038106022
-0.3529801633302303,-0.010783208707649782
-0.3527816315878723,-0.011014093983105013
-0.3525468893935223,-0.011246013766484347
-0.35230296901671854,-0.011469510834693334
-0.35204349868478707,-0.011668383827401737
-0.35175848239421387,-0.011895392840176213
-0.35146052798202765,-0.012128675004758966
-0.35116934467600325,-0.012368560934226737
-0.3508895250327922,-0.012602327300437772
-0.350585856650969,-0.012828768561624633
-0.35025635680297146,-0.013061663912663191
-0.3502435701376215,-0.013142539662236363
-0.3502329323424085,-0.013215030534057334
-0.35022764561731556,-0.013265244197492232
-0.35020858395435206,-0.013332800267039731
-0.35020121995756515,-0.013389787396740746
-0.35018798265884127,-0.013460031191715916
-0.3501864293717697,-0.013538503336465045
-0.3501751738533798,-0.01358941792404088
-0.35017821709779234,-0.013664780165665585
-0.3501871769497703,-0.013726925627140183
-0.350218002208474,-0.01379601114225002
-0.3502541824281151,-0.013870877296471972
-0.3502690676391556,-0.013956808531272128
-0.35027478370821513,-0.014049758627299846
-0.35028581201711456,-0.014135404766630614
-0.3503203989314686,-0.014206045976636907
-0.3503244773078917,-0.014268154698480926
-0.35033569185982605,-0.014305664573136069
-0.3503547499870573,-0.014369060807611266
-0.35038426672300865,-0.01444491660062298
-0.3504073172715658,-0.014521753616330981
-0.3504322945499994,-0.014586155625676271
-0.35047723292086064,-0.014643461707904525
-0.3505394387388423,-0.014699905969441752
-0.3505974688735089,-0.014750674055086592
-0.35066435119243133,-0.014834826045209335
-0.350633948754922,-0.014765342423037928
-0.3505988198521507,-0.014680987909295859
-0.35056163365057746,-0.01460928355093324
-0.3505134445344462,-0.014536649435424447
-0.3504884097089368,-0.014465346859223259
-0.35045879296112087,-0.014366432285382763
-0.35041850198067503,-0.01426999365882953
-0.3503872052786151,-0.01415134066113246
-0.35036846112606157,-0.014038805711602797
-0.35037068244034,-0.013910445495720063
-0.35034632400372195,-0.013760508278292246
-0.35033344080656115,-0.013620895683418977
-0.3503175488571877,-0.013460638036931625
-0.35027587137564226,-0.013323418834801464
-0.35024023676722127,-0.013176580541762843
-0.3502210405500345,-0.013032719006065663
-0.35019954556629407,-0.012864106187384608
-0.3501893345225618,-0.012689875468567275
-0.350150828250786,-0.012508805267225894
-0.3501234713108313,-0.012308782926539148
-0.3501054969832696,-0.012120054091457983
-0.3500853818990974,-0.011918380640244485
-0.3500986583021595,-0.011681152669405634
-0.35012521930576657,-0.011431380831476408
-0.3501534708452908,-0.011206166175886503
-0.3501944822413033,-0.010959643796582869
-0.3502727929296488,-0.011136171446881867
-0.3503732446158219,-0.01129296334210277
-0.35050214029679383,-0.011478217510157224
-0.3506130831049159,-0.011697374582431953
-0.3507582503155822,-0.011904507203538604
-0.35091318909915337,-0.012098655201503487
-0.3510538336284164,-0.012281715149945052
-0.3511981229602747,-0.012458837085205307
-0.35133085065809216,-0.012655453212530006
-0.3515034476147109,-0.012833364397123317
-0.3516976280456282,-0.013000904053831254
-0.351895972248688,-0.013174314320255755
-0.3520923257126015,-0.013382446616040567
-0.3523316591020925,-0.01356818252129066
-0.35256180219194816,-0.013735545379829168
-0.35281845628892966,-0.01389770345363296
-0.35306826009807074,-0.014036755776109093
-0.3533184578650178,-0.014157688160340425
-0.3535732076544314,-0.01428611991474172
-0.35384842281993567,-0.014376939650249537
-0.3541219336550669,-0.014489435053297828
-0.35440341663621217,-0.014618106995145878
-0.3546752116484059,-0.014731159375718715
-0.3549506539755103,-0.014852838542762538
-0.35522873760217116,-0.014949420145259603
-0.35551691947130737,-0.015060932909728653
-0.35545765435760546,-0.014939091657693124
-0.3554028916388541,-0.014801242704952536
-0.3553378949465234,-0.014676248588599408
-0.3552947580935643,-0.014546826654688086
-0.3552710622445807,-0.014414277021201736
-0.3552400777120001,-0.01427484166584684
-0.35520988726087144,-0.014132827656911111
-0.3551861038676619,-0.01397052800430535
-0.3551498748823531,-0.013803454337456916
-0.35514153752544003,-0.013620306115033518
-0.35512504319416266,-0.013428584797386506
-0.3551225513639336,-0.013244870197389878
-0.3551207940708171,-0.013029520254849623
-0.3551117514161405,-0.01281443761223068
-0.3551104899965131,-0.012594615494210962
-0.3551173368338766,-0.012344814575453267
-0.35513221713420606,-0.012127689981393871
-0.35515502152073747,-0.011913721007678799
-0.35519128541341716,-0.011676197376247166
-0.3552487299149502,-0.011434887970052657
-0.3553178865020454,-0.011184248033411975
-0.35538263374732854,-0.010945856408952268
-0.35546373570695383,-0.01073807588280037
-0.3555574432749167,-0.010507857417257146
-0.3556356360997135,-0.010291490455074532
-0.3557274619568258,-0.010050911236232838
-0.35582660404590094,-0.009950583464632273
-0.3559210889749989,-0.00984256898270376
-0.3560178331099117,-0.009743542198287634
-0.3561078866561485,-0.009654252756146967
-0.35618365485055087,-0.009525830813891105
-0.35626615210597445,-0.009398273459216382
-0.3563677005078362,-0.00928166190352844
-0.3564459017429207,-0.009155246719961783
-0.35653601995370465,-0.009007860948265431
-0.3566313379218201,-0.008868340901459982
-0.35670959091967636,-0.008735404085613527
-0.3568014795316865,-0.008552698613434665
-0.35686941142437884,-0.008431276880051252
-0.3569398085921737,-0.008296099300154701
-0.3569859454508456,-0.008175406161330773
-0.3570272500113296,-0.008052423152717236
-0.3570565235047525,-0.00790206482737594
-0.3570867915775047,-0.007768377501911581
-0.3571129892637448,-0.007644606387944697
-0.3571249700549176,-0.007500190626554863
-0.3571556011368449,-0.007355902337254939
-0.357186681033708,-0.007240829751362079
-0.3572084149617972,-0.0071025698119390425
-0.35724328117181975,-0.006968919084910222
-0.35725895743927927,-0.0068524659509835275
-0.35726490754522383,-0.006705214204163022
-0.3571608663775209,-0.006745771386227483
-0.3570745535689058,-0.006782252094856573
-0.3569711241296505,-0.0068172094730600255
-0.35688342705400766,-0.006892394554236564
-0.3567958665020757,-0.0069518141106644825
-0.3566947173361356,-0.007002503389915719
-0.35661009080203554,-0.007077445376247423
-0.3565057620896356,-0.007178823140797958
-0.3563698182799004,-0.0072866491754977995
-0.3562471037037067,-0.00741197137221905
-0.356118928538088,-0.0075320901973200665
-0.35595905414803947,-0.007644973506268643
-0.35578286855943925,-0.007763333320538837
-0.35561252805005267,-0.007873654746273362
-0.35545948838460745,-0.008003189179523038
-0.3552939726782334,-0.008170764670553821
-0.3551315337382524,-0.008337123335065751
-0.3549663414872875,-0.008525762075718904
-0.35479384331514674,-0.008693110579256376
-0.3546244636313863,-0.008887862025846406
-0.3544286497927763,-0.009086264946345794
-0.35422497377387163,-0.009273258992003987
-0.3540152111807375,-0.009463333685986298
-0.3537997218601552,-0.009669284422006513
-0.35358713525258945,-0.009880146651064877
-0.35338305201101966,-0.010101481943603231
-0.35344160938128905,-0.010104310412418263
-0.35350658556870435,-0.010092531332179178
-0.35357013393585285,-0.010112136171248499
-0.35364176529531965,-0.010119545378163062
-0.35374280212276066,-0.010138341026294915
-0.3538292461279805,-0.010140653701394315
-0.3539201766101593,-0.010172878640488835
-0.35398207552110417,-0.010206864700885176
-0.3540607045776915,-0.010231725614643632
-0.35415687247397215,-0.010242632444535155
-0.3542591165928523,-0.01025200769552526
-0.35435929440476166,-0.010250172357969685
-0.3544612106237136,-0.010256677800867638
-0.3545692947048238,-0.010310133301752667
-0.3546836907720301,-0.01034543177583941
-0.3547955254167219,-0.010398352438182774
-0.35488638807718564,-0.010463541942931946
-0.3549631357982994,-0.010526895331574184
-0.35508898664106164,-0.0105784296419298
-0.3552048484442007,-0.010631466477416807
-0.35530792190406074,-0.010696257331736361
-0.3554130868366223,-0.01075433707595536
-0.3555333512117437,-0.010822698399864094
-0.35565368382772294,-0.010880905461616994
-0.3557982707989781,-0.010950226183619866
-0.35593742751388563,-0.011038238900514273
-0.35597735360036104,-0.011188350223311331
-0.3560157832909416,-0.011367815412975575
-0.35605725849107334,-0.011526614284360458
-0.35610235488294045,-0.011689424130572716
-0.3561456905497898,-0.011863739904283938
-0.3561784036614655,-0.012034037493251873
-0.35623055339862786,-0.012178114929310355
-0.35628270431241166,-0.012327932392147987
-0.3563286416628643,-0.01246444604303887
-0.35637586999481274,-0.012625986142270626
-0.35641908110746623,-0.012807352150019867
-0.35645171536053977,-0.012975841037644412
-0.35647359958853775,-0.013167642657129214
-0.3565025174377961,-0.013367912944851231
-0.35652817362564015,-0.013566374223216451
-0.35655193589410245,-0.01376494991170049
-0.3565575525247679,-0.013945832377729818
-0.35657985863059827,-0.014129550832528695
-0.3565933928458377,-0.014341637854994692
-0.3565963377270151,-0.014546280494409692
-0.3565973450763163,-0.01476065667904256
-0.356572660900044,-0.01495043911870524
-0.35652811415487407,-0.015174689559108277
-0.3564571747098882,-0.015403422575479924
-0.356380551081518,-0.015572360233771936
-0.35628823516121777,-0.015746248923259
-0.35609907872067514,-0.015795946996949962
-0.355906568297802,-0.015874811975535655
-0.3556985069705048,-0.015926749049814184
-0.35551054363478574,-0.015995650031396358
-0.3553060303117048,-0.016057020817007064
-0.35509531205019124,-0.016098826172784218
-0.3548726719923811,-0.016123717248283032
-0.35465851913109886,-0.01616979541883512
-0.3544129774450689,-0.01619472290775131
-0.3541768258366759,-0.016240365938972618
-0.353913843896241,-0.016274858519410376
-0.3536617540766207,-0.016295685111993263
-0.35340361484604577,-0.016306918340521913
-0.35313382374270563,-0.016304170813543187
-0.3528654550950234,-0.01629819589887492
-0.35261032316558444,-0.01624958534824348
-0.3523494231072879,-0.01618066615072825
-0.3520651380664736,-0.016158962033920726
-0.3517890319525603,-0.016109073922831695
-0.3515115890800417,-0.016086200633261858
-0.3512157669925992,-0.016042956965610842
-0.3509128460507313,-0.01598580261434665
-0.3506244687323414,-0.01591732721734789
-0.3503263378563396,-0.015833949341391526
-0.35003020546979935,-0.015727818917880585
-0.3497089796010328,-0.015625288000582292
-0.3496777353499515,-0.01563045514995516
-0.3496528371905871,-0.015620528047657185
-0.34960070739986987,-0.015619260877932877
-0.3495431228610544,-0.015600278186145795
-0.3494975286594591,-0.015588993381451033
-0.34946926904534775,-0.015564561923837808
-0.34943376347835403,-0.01555453447683525
-0.34938836367818166,-0.015526064749130842
-0.34934642924359766,-0.015515345079797111
-0.34932083880021764,-0.015482439494634693
-0.34930515074148827,-0.01544185887610693
-0.34928125754250844,-0.015417672124950977
-0.3492768030835048,-0.015406141217373211
-0.34926689503926056,-0.015370007071431156
-0.3492691930379352,-0.015316316602890826
-0.349249058324058,-0.015248458567246522
-0.349251006824937,-0.015177484163087658
-0.34923119513206435,-0.015117338376032937
-0.3492246181160072,-0.015048847831377462
-0.3492018850728326,-0.014967477271054621
-0.34919719079726524,-0.014862677125159148
-0.3492027071783446,-0.014752452176974153
-0.3492144080867865,-0.014633532599767417
-0.3492316874667653,-0.014498113576273602
-0.34923629607972473,-0.014356531983886601
-0.3492314671387045,-0.014203115721980287
-0.34913167306619725,-0.013927975311861119
-0.3490419073223814,-0.013662748447739752
-0.34892013683863016,-0.013383355075268152
-0.3487992164054738,-0.013086376369846412
-0.3486874394810959,-0.012746284702315399
-0.34858582812881167,-0.012414750470139988
-0.3484475405795375,-0.012095923309456968
-0.3483374150942575,-0.01178321209847421
-0.3482147144197455,-0.011447806024416834
-0.3480842014061265,-0.011116843000339091
-0.3479745144301303,-0.010739139964575919
-0.3478697499605159,-0.010340839474890992
-0.34775455410829603,-0.009942052065465262
-0.34762848120616513,-0.009540496501888367
-0.3475301277357509,-0.00910687688914483
-0.3474513279425789,-0.008648489533809454
-0.34737208074214276,-0.008178365497105317
-0.3473088275212272,-0.0077107736881398825
-0.34724808792662337,-0.007232446758375559
-0.3471999673937319,-0.006755712259968717
-0.3471487407791162,-0.006253454191405487
-0.347097564775495,-0.0057428699719810706
-0.34706359957191235,-0.005221827945310122
-0.347041765334904,-0.004686949160078535
-0.34703272363111776,-0.004125167952699696
-0.34702020515108223,-0.0035724644727113102
-0.3468931201454114,-0.0035277384282961944
-0.34676325817320697,-0.003473422743781856
-0.34663827382575707,-0.003407796724008088
-0.34650575523465865,-0.003350156995531716
-0.34639021671973586,-0.0032846425599755685
-0.34626728251105915,-0.0032301599031096862
-0.3461594249931578,-0.0031318843292338925
-0.3460543109555915,-0.0030694476210003296
-0.34594950515823936,-0.0029914056744858586
-0.3458444420057013,-0.0029170928547169843
-0.3457557960680864,-0.0028212913355483158
-0.34565627038850266,-0.0027344741808507625
-0.345555780207974,-0.0026700625696297877
-0.345446999742038,-0.00259710016424172
-0.3453445306134801,-0.0025464733861953756
-0.34525327736799355,-0.0025192709901554174
-0.34516135993473224,-0.0024972165412411513
-0.34508664456330757,-0.002459682422201864
-0.34502175433160354,-0.0024474096104631685
-0.34496711596177737,-0.002417927387569066
-0.3449091236666562,-0.0024062078763724877
-0.3448733494623611,-0.002394523351766535
-0.344811730466125,-0.002354295029408311
-0.3447613441704371,-0.00234132226621828
-0.34471802236498666,-0.002347392110179778
-0.34468605634413074,-0.0023504758515312638
-0.34482134474279585,-0.0023732797577310527
-0.3449467367452012,-0.0023788887338915404
-0.3450813529008102,-0.0023853036988599665
-0.3452280864782108,-0.002410918556803974
-0.34539732541435725,-0.0024166868242989966
-0.34558618994182905,-0.0024226469605535023
-0.34578216674688955,-0.0024162888842049605
-0.34599339404285456,-0.00240405293936014
-0.3462192296098045,-0.0024344518117808927
-0.3464596827058367,-0.0024648954184464146
-0.34670954522189756,-0.0024987522776303756
-0.3469599585884165,-0.0025370738429939237
-0.34720773677873995,-0.0026078477074376973
-0.3474764845634811,-0.0026733744998059246
-0.3477423109573856,-0.002732250247603202
-0.3480190504716921,-0.002773794660091127
-0.34833677192378426,-0.002844316575130611
-0.34862917005464117,-0.002935586909700943
-0.34900538837063483,-0.003146895317407559
-0.3494250806816394,-0.0032950280556065066
-0.3498237074237222,-0.003484270675074108
-0.35018477291583056,-0.003661865507404355
-0.35058387935058005,-0.003711198862958972
-0.3511575223274429,-0.0037552432925301556
-0.3515855877923593,-0.0038392729062751664
-0.35199828889278817,-0.003972737503360132
-0.3519332527406052,-0.0038926995598618933
-0.3518149627286524,-0.003817692399967285
-0.3517138524059269,-0.00373675982961819
-0.3515939780425087,-0.0036531167583799236
-0.3514672229333549,-0.003580316576345668
-0.35135060405928187,-0.003472863410730496
-0.35114761344557954,-0.0032986200201627048
-0.3510676663528925,-0.0030758094281270994
-0.3509615409126751,-0.0027681899494565766
-0.35103590915092137,-0.0024411735834715823
-0.35124991335119793,-0.002288218711665643
-0.35132760113808936,-0.002124925029404848
-0.3512823277090857,-0.0020474540736268483
-0.35119506034239306,-0.0019738676138900974
-0.35116330362769255,-0.0018574182831928247
-0.35118681129720464,-0.0017064461016665228
-0.35129264309308544,-0.0018402536662452795
-0.35126397834949924,-0.0019855629875283644
-0.3509937187232674,-0.0017032083193152456
-0.35080151848685787,-0.0013686021625290805
-0.35070124476351866,-0.001176705177058951
-0.35052452001357554,-0.0009491914387481336
-0.35056265553112786,-0.0008364000467896322
-0.35049995752257174,-0.0008007142541538032
-0.35044996035674253,-0.00080237304813989
-0.35030586628951266,-0.0008736135218499266
-0.3500218277410188,-0.000868640011296197
-0.3499193801059976,-0.0007024673127780483
-0.3497178211623509,-0.0005036547129417951
-0.3497146638301065,-0.00018635369290207274
-0.34963662869594697,0.00011260136842485349
-0.3498195628789238,0.00015163668842622935
-0.3495455723397143,0.00021471758107098615
-0.34934332648228217,0.00045016099786567704
-0.349254542657404,0.0008983052074686901
-0.3491631333704449,0.0011458812868225393
-0.34909767716969353,0.0013641876702112782
-0.34880133291677773,0.0019259208294823346
-0.34865819253720903,0.0021860056969839545
-0.3485385182380897,0.0024417703987498277
-0.34848421215123515,0.002704878545583614
-0.3484114267414817,0.002977453638388236
-0.3479930323488283,0.0034312376210739667
-0.3472888300882734,0.0038248440142323176
-0.34665393242879305,0.004021336484507289
-0.3458058401649449,0.0045167270238729365
-0.34500025979236965,0.0048929394363170856
-0.34423109719353595,0.005318784832250602
-0.34353294194882195,0.005926439694597829
-0.3428178261225695,0.006374235024164496
-0.3420241944940632,0.006602060030002022
-0.3411459498213188,0.006883647150863356
-0.34011465115483036,0.006994114745818195
-0.3389558443136669,0.0069870038190263245
-0.3378212494577717,0.007025050011452816
-0.3368591174478068,0.006939366026143895
-0.33584316806292275,0.007102565597260163
-0.334827980567595,0.007553701892799011
-0.33374213935669605,0.008178848276266734
-0.3325124656161401,0.008432404021684936
-0.3315621820843936,0.008126606347447218
-0.33040019584417063,0.008697571255215378
-0.3291863037611382,0.009022099597687183
-0.32801757137091087,0.009161289442108839
-0.32670552956267523,0.0093523643109608
-0.32545039574475676,0.009244728099299923
-0.32403613548171406,0.009409195002499496
-0.3226728332581344,0.009763822039550882
-0.32133869577215457,0.010096129259412626
-0.31986889439064015,0.010461326100590154
-0.3186265959390011,0.010918575166161515
-0.3172290515641879,0.011644948860235066
-0.3159025689976378,0.012134684615029367
-0.314463784223119,0.012592174022435468
-0.3131682962614068,0.012909600375119401
-0.311636908129054,0.01310719253183755
-0.3102539018048132,0.013347080362684408
-0.3087395135713787,0.01392181863243272
-0.30683637585879275,0.014913121743923216
-0.30490811008613583,0.015498462708079003
-0.3029851028059512,0.016104432533210145
-0.30065005563858815,0.016532672203527
-0.29853605222825674,0.016603630095353455
-0.29667252701856794,0.01713497110028489
-0.29453344680700383,0.01825853032589564
-0.292274858231128,0.019633064224345242
-0.2903954234832698,0.02066374332204665
-0.28851046706408073,0.021527865655283168
-0.28652892288740084,0.022476812380672145
-0.28479918430177553,0.023585886973419484
-0.28300147394993463,0.02482874816796296
-0.2810234007606059,0.025994858234028223
-0.2788482470256495,0.02721234793028743
-0.27668906077863903,0.028787275751152475
-0.2748045593936849,0.030225750538579205
-0.27275791053468457,0.031821661758788505
-0.2705006628679911,0.03341599115624477
-0.26828846266660367,0.03467750018558466
-0.2659954325751009,0.03617084578118043
-0.26362550656616623,0.038012311261221066
-0.26150160193186506,0.03943174696341975
-0.25937489036204014,0.04054147299937605
-0.25734641007680475,0.0415772596801722
-0.2551734809783274,0.04255365333707492
-0.2529852169475704,0.043062204695408585
-0.25074863209427956,0.04326187204608742
-0.2484777998678347,0.043255546465578
-0.24616452172638512,0.04392355134539527
-0.2439091351682378,0.045264670348203306
-0.24184825205819668,0.0461836005453824
-0.24013148316622301,0.04703437235199501
-0.23821922737886933,0.047996774165261685
-0.23639583037643708,0.04860889818175271
-0.2350260390771506,0.04921852112393177
-0.23275238410477603,0.0495450411144607
-0.23024652607051632,0.05034650735517829
-0.22788714113982356,0.05163772012504822
-0.22592711326974108,0.053621149855217154
-0.22392535965860919,0.05567541687393651
-0.22198207914808876,0.05736102531333395
-0.21990022803320097,0.05883306205007657
-0.21761877654618766,0.06035170004661766
-0.21540880142105023,0.06207315641219183
-0.2133436636171155,0.06429592184347674
-0.21118724130576255,0.0664651560081096
-0.2092764930180793,0.06836968148759101
-0.2072082834252781,0.07062407519817857
-0.20534352459481048,0.07284429549913657
-0.20348536840647458,0.07499291927168508
-0.20170298789874377,0.07714384381747783
-0.19983263483108554,0.07952736091655943
-0.19783390068188808,0.08205941385233206
-0.19580130311201374,0.08474773705823954
-0.19378668033224683,0.08741393893237376
-0.19168302558325268,0.09028247882959392
-0.1895171570606532,0.09309737457030767
-0.18740484110081476,0.09596749935062251
-0.1852843238105454,0.09888549862032966
-0.18315488386635412,0.10181122458542283
-0.18099702802933232,0.10486508408667308
-0.17878410818849128,0.10805393895961385
-0.17653443510872013,0.11107273507299381
-0.1743211421386085,0.11424170638234882
-0.17199739666362462,0.1175430990534434
-0.1698218633008876,0.12076121116290989
-0.16752145721439526,0.12418168336598767
-0.16519167788748645,0.12762253888344094
-0.16296274351125217,0.1310609087761997
-0.1604884487614074,0.13475863497405455
-0.1581721750418884,0.1384222776663483
-0.15599742760996507,0.14165390455640675
-0.15369272125887293,0.1449955958997478
-0.15131426933491196,0.14865184775842094
-0.14887358004593904,0.15249413732338157
-0.1464788012602392,0.15653755454709933
-0.1439106161661836,0.1607940556261096
-0.14133993873852224,0.16472374838123055
-0.13887066631111453,0.16857183008047538
-0.13635110321475868,0.17261552866659718
-0.13383669397609338,0.17668970250195337
-0.13155851328972296,0.18043136780417024
-0.1294858719960139,0.18407274762295056
-0.12726343167712487,0.18774312275291222
-0.1252127837871458,0.19126966505272686
-0.12281834756539212,0.19518241694466815
-0.12044728999612032,0.19939287400107142
-0.11804145334890316,0.20329039284728795
-0.11571633738818637,0.2072752721062664
-0.11340859588249141,0.21146580102435258
-0.11116006006562017,0.2155282342926888
-0.1090048138050344,0.21954836880887824
-0.1067542513384995,0.22390719834843775
-0.10467799787710622,0.22794729831993488
-0.10248923317588884,0.23231291432094775
-0.1002422127626074,0.23631448749873118
-0.09775426986658088,0.24005306951376104
-0.09532696111778416,0.24405131982280387
-0.09284125248533484,0.2487383395466688
-0.09057838062293622,0.2533270355112797
-0.08842651386320959,0.25776106628308
-0.0862260813612718,0.2624240862783863
-0.08410722803933474,0.26695242423393745
-0.08185557123414368,0.2714648386327857
-0.07946700705314841,0.2763538538360706
-0.07728240234577015,0.28096982688318717
-0.07507273487056622,0.2856052274645462
-0.07282924624203992,0.2904057313126788
-0.07045593084401493,0.2954740161479307
-0.06819423558089915,0.30032002173693345
-0.0660204729213594,0.3050972472855896
-0.063922621617808,0.3096362928486697
-0.0617139080231094,0.3144989158336867
-0.059578561339682826,0.31915929956625855
-0.057429922057062086,0.3239016198278529
-0.05529368216274742,0.32875919606525833
-0.05314846597639561,0.3336715877080271
-0.050946407259013046,0.3387296565314107
-0.048679029298124454,0.343981420282475
-0.04645873891897703,0.34900340048832545
-0.044319767695312096,0.354168064563132
-0.04218032472289633,0.3594549245792839
-0.040016026510122774,0.36468776155631
-0.037813151560326816,0.37008152025549296
-0.035701585865571914,0.37549072411944134
-0.03347084998878036,0.3810138485640168
-0.03130906270765402,0.3864639691685441
-0.029069509730941134,0.39207386948903156
-0.02702200648285487,0.3972214094487947
-0.024860805243412665,0.40298754000953296
-0.02283213998927812,0.4084530033352116
-0.02089740927378879,0.41383035923154476
-0.018901685235477292,0.41928216348037284
-0.0169924331086605,0.424399395611811
-0.015076318899063301,0.4297623196634274
-0.013169966171161632,0.4353430016419254
-0.011248005995196736,0.4407739505473149
-0.009499854351082249,0.4463583645206208
-0.007690420112439797,0.4518398228854623
-0.005806287563365126,0.4573858230414187
-0.003975682390690696,0.4626737923618601
-0.002230009254556964,0.46778524634957214
-0.0004070305339074487,0.47307860618670966
0.0013389395642874613,0.47822005174132065
0.0031795265923074134,0.48386965816487504
0.005051343412812048,0.48974867066242944
0.006922814550704731,0.49556109910531265
0.008716183617340653,0.5012588375531503
0.010485675496688968,0.5069478092735589
0.012229158357327213,0.5126581075005175
0.013916458652761005,0.5179352196361203
0.015502646608261395,0.5232564435563352
0.01721582499071425,0.5285530775798293
0.018893780906431387,0.5335299671286495
0.020492232168446686,0.5394308346762866
0.022066599321134278,0.5455120006039105
0.023663401683751736,0.5514675358452712
0.02526001662293334,0.5575413568900317
0.026806093200026873,0.5632484203513677
0.0283332733293004,0.5690445216607674
0.029780264143385776,0.5746516208181272
0.03130433866808409,0.5802570870222907
0.03280223906456814,0.585940009865333
0.03432345633511595,0.5916987039755046
0.035862735973651916,0.597640847325809
0.03733314812854381,0.6039625426755133
0.038945446288268445,0.6106607798785294
0.04055337164369811,0.6172933458900086
0.04217307881950763,0.6238833673219595
0.04371352830837841,0.6306065322372179
0.04520777150360816,0.6370479232055523
0.04668292162845726,0.6432856958896636
0.048211547216244516,0.6497159739449792
0.04985030400677368,0.6557710146663731
0.05143990801005628,0.6619805369199772
0.053062919199243816,0.6680122215665338
0.05462335456624909,0.6740252746299445
0.05612130994967386,0.6801270181896718
0.05757170108375541,0.6864479770723495
0.05894573355513004,0.692931709310223
0.060310392348265254,0.6993792047987945
0.061473009317625366,0.7055387903879391
0.0626392175113409,0.7117992694705697
0.06382066668857009,0.7177865392238771
0.0649852173631111,0.7238810921922398
0.06611168494393027,0.7299607926607975
0.06724190993590168,0.7361882551921146
0.06829923540841205,0.7422460506678494
0.06941668372274265,0.7480244300970924
0.07039915482843379,0.7538902970917666
0.07142525557050411,0.7596649649668719
0.07240197705097409,0.7655174983611577
0.07340926225059832,0.7713373390866269
0.07443088156473153,0.7772856600853586
0.07548202412982917,0.7836653449347212
0.07654009227272415,0.7900540366901216
0.07759212905890246,0.7965430820313276
0.07863983200702661,0.8030469348097882
0.07970303959722885,0.8097456452779478
0.08074432893192303,0.8164560969838656
0.08183100700723037,0.8231139738522839
0.0827936039176354,0.8298562310819524
0.08381815056231229,0.8365559372890119
0.08475958483322919,0.843342851731932
0.08569617741046587,0.849778524402814
0.08662850781734976,0.8563337541564017
0.08756010403248884,0.8626718600479281
0.08846827273503943,0.8689466641107055
0.08930463602215123,0.8754391474427448
0.09013948813047135,0.881991523683098
0.09104067280963371,0.8885272975791719
0.09183812463777452,0.8950934126897212
0.09270213869789026,0.9016605563649688
0.09353427561075364,0.9083846836619565
0.0943579597256507,0.9151585930534096
0.09516016075000966,0.9217201616544215
0.09596753450560369,0.9282372896862807
0.09679949650491969,0.9351589610965444
0.09754489628382743,0.9422571854900393
0.0983244006789726,0.9492261689504728
0.09903351173445761,0.9561879953105195
0.09975331611188049,0.9631709134654862
0.10057372552384365,0.9700771711394787
0.1014305913328789,0.9769368253797375
0.10220580054551617,0.9838023547741741
0.10275915943891989,0.9908326175774737
0.10341955079839832,0.9977245444092265
0.10403476409872145,1.004587797587641
0.10468210451987553,1.0113347022593542
0.10530637212308627,1.0181331421934736
0.10591064887010716,1.0248981034395122
0.10653530762873886,1.0316834577246399
0.10715334688094286,1.0384838375784455
0.10776184871553604,1.0450089098871689
0.10837393673795725,1.05167564426725
0.10904431451291405,1.0583990688055358
0.1097390902437532,1.0650704946735141
0.11031354515697972,1.071848181342775
0.11093898476104955,1.078729867450698
0.1115819130715666,1.0856079732739055
0.11226954348260487,1.0924467165469467
0.11289982186957376,1.0993782068187594
0.11359482152172026,1.1063100329367108
0.1143306243120466,1.1131660467587476
0.1149783911352895,1.1198114712846148
0.11566843425107136,1.1263736520610765
0.11635931447923008,1.1330058126367737
0.11703433757644208,1.1395879240979985
0.11771078195920115,1.1461089945292715
0.11838829560509226,1.152549574320958
0.119073734367379,1.159030671256822
0.11972492763110802,1.1654741544460354
0.12038172535583891,1.1719602480323144
0.12100862600707168,1.1785149320319843
0.1216689422968004,1.185176174521071
0.12238263168854137,1.1919583739890776
0.12299359529442055,1.198762298087929
0.12361211757391263,1.2054063612641628
0.12426098276385468,1.2124254539910804
0.12474466271987258,1.2193928329251422
0.12531332716734103,1.2267776754721893
0.12595047106519458,1.233963215967448
0.1265283678059651,1.2410372537676118
0.1270830128345435,1.2481439116714168
0.12759624033994366,1.2552928119636813
0.12799335797488864,1.2622343789867994
0.12855944863579982,1.2691217526063447
0.12906714343471412,1.2758865721240957
0.12964346607848648,1.2826817964558224
0.1302161425316639,1.2894822831986459
0.1307707515773324,1.2961472010474004
0.1313629832171342,1.3030390972202732
0.13194575210912293,1.3099606638459105
0.1327281662275691,1.3170044765919373
0.13335264024530782,1.323963213355467
0.1339396492284654,1.3311861209790932
0.13456774057099477,1.338364692812417
0.13507568975700424,1.3454222400052722
0.13562761750748303,1.3525595551453822
0.1361955006652697,1.3598931542726511
0.13675975624033557,1.367258270284154
0.1373660253815088,1.3744597816301645
0.13780926735973903,1.3813465284397584
0.13835488715316557,1.3884659499761065
0.138940552447821,1.3953941495560211
0.13955619593156332,1.4027228217739274
0.14025710240611497,1.4100803181461963
0.1408786326245917,1.4170081229841796
0.1416223249213165,1.4240291223992951
0.14234865845021574,1.4309002530934833
0.14313948019871806,1.4378602018229754
0.14384652025892558,1.4446347578901122
0.1446251500244825,1.4513919246391913
0.14545733980525785,1.4582086074421765
0.1462174205942201,1.4649263680175553
0.14696465608311546,1.4714065891537886
0.1477717262316905,1.4779308986940005
0.14858211884995762,1.48442909154561
0.14939203286953762,1.490955651904675
0.15021597606864057,1.4974233150021052
0.15107945689082114,1.504036998655709
0.15183635267901877,1.5103176858933511
0.15269073946373413,1.5168409978355988
0.15355563613222944,1.5233040896926469
0.15438819856947772,1.5298117695814666
0.15530722866036661,1.5365658667739743
0.15630731281796234,1.5434472918823534
0.15719989371668688,1.5501566070167185
0.15815446402293432,1.5569472930037955
0.159163668263838,1.5637990026098776
0.1602105784701887,1.5707562626613034
0.16126518535117598,1.5770594674542109
0.16246934969985666,1.5836300211615209
0.16363050405815496,1.5899705072392312
0.1648278128843812,1.5963838215565056
0.16610361474326707,1.6028751091084812
0.16739480572061938,1.6095140115166169
0.16876481238846286,1.6162642123052984
0.17020422536966717,1.622969098045405
0.17155384880329327,1.6292895686540938
0.17296617560886374,1.6355179470121162
0.17443273519778496,1.6418018717414977
0.17586027279506422,1.647686255252817
0.17740727316183835,1.6538102828654004
0.17890520274343866,1.6598582910669313
0.18045877147302827,1.6658369136474387
0.1820762617173467,1.6719318970083314
0.18358598719087926,1.6775793668554915
0.18525978513759878,1.683583344998039
0.1868528840261819,1.68938820583853
0.18855826762451822,1.6953209109269358
0.19013069518665737,1.700867145519145
0.19189523746387727,1.7067652726322824
0.19364014719879397,1.7124381453592943
0.19554959611196476,1.7183851177324816
0.1975580264058212,1.7245144692991468
0.19964399421331291,1.7308024898420247
0.20171163266349154,1.737175208698548
0.2037873611630931,1.7432809541536185
0.2057048784756595,1.7490362880857184
0.20777538340363005,1.7548687812839925
0.20985647592325796,1.7608242190505212
0.2120071449946973,1.7668937725848213
0.21402233006232546,1.7727697246671539
0.2158336029686017,1.778319088384187
0.21802124422068428,1.7841201323383387
0.2201980947766417,1.7898946918537264
0.2224128175080614,1.7955060840946615
0.22473292715027485,1.8013504060913963
0.22690839767149834,1.8068451509390555
0.22926237981622133,1.8126200077670267
0.23160599963730946,1.8184870805475004
0.2340349385572387,1.8245165658344256
0.23638242815283977,1.8303007386840113
0.2386102193087804,1.835859160793003
0.24094214533295166,1.8414351809868246
0.24334126132675823,1.847093139446092
0.24557850371694018,1.852372285155629
0.24799630405467415,1.8578790681678996
0.2502470421068578,1.8630420028369874
0.2526861284942379,1.8684788001133281
0.2550149876403169,1.873699497375814
0.2572800223867192,1.8790845191659287
0.25952885618691657,1.8843742361564666
0.26192848506348143,1.8898335348353272
0.2643918173172223,1.8954553438987185
0.2669644429259914,1.9012127878696143
0.2696174505109652,1.9071249400627468
0.2723519168440547,1.9132205807737603
0.27513350980574147,1.9193362888668106
0.2779559558349374,1.925413814885773
0.28080626916528256,1.9314698365662275
0.28363554360513454,1.93750356575935
0.2864853621399256,1.9434496290593324
0.28933587136332184,1.949359983395179
0.2921799763699583,1.9551972021434811
0.2950330244199498,1.960979047673199
0.2979029935195343,1.96674924800849
0.30078687461501363,1.9725189065222293
0.30367847915210144,1.978283796658769
0.30656535410734626,1.9840485125757485
0.3094963156350448,1.9898249643790367
0.31249461751881763,1.995700986473311
0.31555627115108387,2.0016608071421675
0.31867584543938365,2.007719481679885
0.3218524558079049,2.013828876041417
0.3250736629794428,2.0200104044189064
0.32831252084008766,2.026246141864387
0.33155117658757727,2.0325170824233094
0.33495071076570204,2.038835374930386
0.33835912298724996,2.04521564974602
0.34178527986546875,2.0515917593765014
0.3452147304084557,2.057882933221104
0.34862847541873265,2.0640560444030913
0.3520206823449558,2.070133032159088
0.3554111135101761,2.0761603513526405
0.3587752991904901,2.0821904372477453
0.3621660349137431,2.0882037595708605
0.3655726308452881,2.0942291903924692
0.36900718312541875,2.100232909330536
0.3724711095140673,2.106270466150101
0.3759768168932991,2.1123089357608196
0.3795425985199923,2.118334872952491
0.38315882288003045,2.12433647570818
0.3868238021018355,2.1303501000015386
0.3905684324767873,2.1364000095641584
0.39410830148985393,2.1421129793635894
0.3978029290129931,2.1479232538789232
0.40138144417951305,2.1535651868194043
0.40512247840240545,2.1592480535677607
0.4088245316915585,2.1648465110244697
0.41258063542210754,2.1705109891331436
0.4163809892451901,2.176306191954511
0.4202681291155077,2.1821698114240173
0.42412975028499567,2.187947114716538
0.42814614586750305,2.193631785629468
0.4321323289994258,2.1992376342888678
0.43613125331153063,2.2047679771009823
0.44012196840172024,2.210231706032448
0.4441485981602423,2.215649590888366
0.4482039575268081,2.2210698281388077
0.45229953335269457,2.2264880339609556
0.4564841220844432,2.232000025993684
0.46075114341972245,2.237572119501749
0.4651093940293503,2.243241397511653
0.4695681499849076,2.248973142557766
0.47407529955042615,2.254755229625728
0.47862051081432855,2.2605808410860955
0.48320116592357965,2.2664606709355732
0.487845392730221,2.2723594157355893
0.49252558500213406,2.278253771440731
0.4972134414606525,2.284094076116038
0.5018549114357103,2.289825331526147
0.5064672438252374,2.295471632141391
0.5110472999947263,2.3010245293318965
0.5156345327820498,2.3065494435076856
0.5202203669744596,2.311992653181594
0.5248003595003483,2.3174233257821943
0.5293946841864154,2.3228354848563595
0.5339935038220769,2.32823705595006
0.5386054703836074,2.333640995465658
0.5429493426266618,2.33871167850504
0.5473233760329581,2.343761987162688
0.5517214085547104,2.3487434464641375
0.5561662733139385,2.3537334433753823
0.5606775531503859,2.3587183805327676
0.5652563857027731,2.3637298663067066
0.5698701339357448,2.3687155641312567
0.5745050295092591,2.3736564389259605
0.579165609385032,2.378580551148689
0.5838281255962285,2.383462832499539
0.5885227562708003,2.3883270875420384
0.5932226407012903,2.393180144968907
0.5978404976377839,2.397957390885489
0.6021427287541466,2.4023882826469185
0.6066035715539138,2.406939096770526
0.6111420929326207,2.411487738492566
0.6156282604758333,2.415998974925341
0.6199549785592064,2.420398817702264
0.6242874378707952,2.424731755126676
0.6287897628820185,2.429110636179604
0.6332666843345556,2.433337436724066
0.6373137879992514,2.4374188543505144
0.6415378736602038,2.441494954189485
0.6458379412267405,2.445593681210751
0.6503296235568343,2.449821138442298
0.6546793990861102,2.45387551749463
0.6593141974245952,2.4580821389568603
0.6641744875305693,2.462458212192567
0.6688361369276249,2.4666600218331407
0.6732810542735876,2.4706604399149383
0.6776478593944729,2.4748522298038473
0.6824899151363034,2.47905961807955
0.6874700102733342,2.4832053304304664
0.6921027154564348,2.48723053478091
0.6967837507639212,2.491156156479467
0.7014234169567615,2.4949819951380654
0.7061089286939465,2.4988653569854122
0.7108876620683218,2.502660121101981
0.7155679196802771,2.506386720294542
0.7202563092764311,2.51001061995972
0.7248715505555385,2.5135316742888847
0.7293657246559433,2.5168627117477134
0.733945566613316,2.5202822754408882
0.7383184494507136,2.52348940844371
0.7428697495425167,2.5267712096658665
0.7471066911233095,2.5298560059826967
0.7514072138995178,2.5328479824724304
0.7555087613532507,2.5356558667291056
0.7599793711631142,2.5387973149927614
0.7644676660669034,2.5418582813217454
0.7686967591171865,2.544775802669525
0.7729274829306809,2.5475890009409743
0.7769635504597302,2.5503019431648655
0.7810437915347868,2.553126350001401
0.7851186153906133,2.5559220547380557
0.7892799498564628,2.5588118740673322
0.7930717559301093,2.5613555628848212
0.7967489705119626,2.5638012623988553
0.8006401254915856,2.566352287115017
0.8042747582778379,2.56875882248756
0.8080127326314553,2.5711285618743953
0.8117136487517502,2.573479347250741
0.8156190919961828,2.5759475726614345
0.8192779611232903,2.578462431481471
0.8233939893979794,2.581140086745047
0.8274645961599442,2.583737599463116
0.8317101687364064,2.5863636369638017
0.8355888141188789,2.588789720318049
0.8398506189279094,2.5913169372530294
0.8439607342813582,2.5937456353746358
0.848391292455235,2.596299146388611
0.8527863429852505,2.598742202808732
0.8570851720718728,2.6013091622016127
0.8613267493226548,2.6037012137063247
0.8652317282111047,2.6059811528157883
0.8691101177964595,2.608161217624901
0.8732051052893752,2.610489162016322
0.8771644725145022,2.6126791178398125
0.8811073382237069,2.6146263239345897
0.8851531028089277,2.6166380221064123
0.8889252634269117,2.618502250326164
0.8927751862804236,2.6203315814188137
0.8966265845321018,2.6221783603619206
0.9001442807483409,2.62378098296562
0.9035701104312597,2.6253253104760548
0.9069187479538063,2.6267874792410386
0.9104112496431069,2.6283417190372123
0.91368798653003,2.6296880334105404
0.9169918919947834,2.631119688409608
0.9206780291340839,2.632502025779312
0.9235895765338775,2.633713007310057
0.9266798822871214,2.6349153482886405
0.9295564406153094,2.636055369026309
0.9325760532574607,2.6371090694765376
0.9356753910584753,2.63822090030819
0.9382267501022958,2.6391155537606625
0.9407057008951442,2.6398897180556506
0.9431693396325336,2.640706058756252
0.9456727342066225,2.6414341153926606
0.9481912300618933,2.6421321593845377
0.950626039047114,2.642778114925561
0.9528285199902733,2.6433053997158757
0.9550300445456743,2.6436478685347193
0.9570116234297859,2.6441436269611835
0.958937441142298,2.6446760285093984
0.9609521712257938,2.6451794359619685
0.9626760367876249,2.6455339933753836
0.9642107145889488,2.6459234034883417
0.9655843206286286,2.6462817238679
0.9669041263109073,2.646473833777758
0.9681127731577623,2.6466640658731646
0.9691013508395989,2.6468230671838993
0.9702579048912519,2.646997206992232
0.9710705829307615,2.6469279383500903
0.9717515986584697,2.6468812163067077
0.9724503473607304,2.6470252789001654
0.9732949743567653,2.6468800033430173
0.9738933250106105,2.6470050023004936
0.9746188118685486,2.646920532878362
0.9751326937038662,2.6465576481155066
0.9750697146786471,2.646431890172322
0.974978377138355,2.646241707195125
0.9749372284829285,2.6458779283705547
0.9748140096797691,2.645652223506961
0.9747066872278556,2.6457677507657738
0.9745727657507155,2.6460366095374215
0.9744318569252844,2.64622422841055
0.9744101826562086,2.6459253821181825
0.974474530279845,2.645561242684063
0.9747384501909098,2.6450587886546653
0.9751570056733174,2.6445938762575882
0.9751516612721007,2.644383488509254
0.9754888950978736,2.6440729453523786
0.9758042541340923,2.643372967861103
0.9762228409210891,2.6425558114793155
0.9764969538119546,2.641816010077449
0.9764484308833985,2.6414219895557487
0.9763237552931382,2.6411430438303753
0.976353540020862,2.64070171508999
0.9765414868303803,2.640099687734183
0.9767046367692738,2.6394859903905252
0.9768875908188894,2.63886622047675
0.9772968674877058,2.6381237933489796
0.9777006980060038,2.637387029766837
0.9780825219200033,2.636658205406252
0.9784309325698457,2.636003907284816
0.9786178933423779,2.6355395640747834
0.9789531837622533,2.634941795211978
0.9792740455308198,2.634273549071255
0.9795897707462011,2.6337731612711632
0.979854107559732,2.6330606237834635
0.9802509366689802,2.632331755823995
0.980915253055709,2.6316988727355493
0.9815346025144416,2.6313117957089265
0.9821549044422804,2.631064515344224
0.9828816055228335,2.6308682122255624
0.983733576463875,2.6309701595845705
0.9843167802373574,2.631196080799552
0.9851478320944751,2.631275433020379
0.9861643346861098,2.631350059282515
0.9872327815009521,2.631368314461281
0.9883618234173874,2.631412069751933
0.988989382429621,2.6315588594268657
0.990081706870229,2.6317696359811205
0.9909908745534526,2.632042369055011
0.9919393516028578,2.6323079720512355
0.9929411567651222,2.6325182724999125
0.9938807040260094,2.63280548259229
0.9947959435781919,2.6330781059128143
0.9958671725901405,2.6333870799316133
0.9967689185871944,2.6336729466410764
0.9977829102933997,2.6339553285038346
0.9986572480419271,2.634258731330393
0.9995542667513784,2.6345943475898563
1.0005013088104988,2.634953304243738
1.0013878714264233,2.6353182772849593
1.0022877227998976,2.635711038705795
1.0031878406449228,2.6360904744863025
1.0040816686095126,2.6364406946784413
1.0050369193527326,2.6367637251589295
1.0061556568887582,2.637160301449023
1.0071733141020893,2.6376356466384756
1.0082805738440643,2.6382150775052224
1.0093160278909419,2.6388556309054922
1.010477246903754,2.6395744642057415
1.011607710616151,2.6401876928122854
1.0127552777597464,2.6409453085592136
1.0140427098780318,2.641678652352261
1.0153803356286066,2.6423636410711544
1.0166903790481927,2.643183484803573
1.0179381790502757,2.6440707736896227
1.019016057809893,2.644944684402063
1.0205538562034717,2.6458018618362873
1.0219565116401736,2.6467400554865126
1.0233153768240943,2.6476969347801367
1.0245490817730767,2.6485857343139836
1.026004024037403,2.64953201708414
1.0274497275717538,2.650502070860385
1.0288742224121068,2.651421456037245
1.030046883479469,2.65235604608778
1.0312511733704381,2.6532729021606345
1.032447271628252,2.6541969104955014
1.0336107644017756,2.6552543156007715
1.0347521805270115,2.6564047910357207
1.0358632088729802,2.6576350420079384
1.0371785379488792,2.6587271115661992
1.038413281939003,2.6597834625355574
1.0397831318005686,2.6608165312162213
1.0409043824124435,2.661091439712623
1.0420208274155356,2.6614186329889673
1.043107547377523,2.6617192208917007
1.044153196610584,2.661845969887224
1.0453430769826748,2.6621083518683117
1.046524991161499,2.6623672310876465
1.047536761002165,2.662571321660819
1.0485785558639302,2.6627396379956725
1.0496813845619368,2.6629331471747486
1.0507584506688026,2.66311893842376
1.0518198873277884,2.6633245396172884
1.0529428340474065,2.6635112122033915
1.05411651307284,2.663750626083711
1.0552664849021616,2.6641319242055994
1.0564996945126663,2.6645000297085346
1.0576957346779094,2.664877239089112
1.058942502277846,2.6651331848835302
1.0600181568362026,2.665359281526094
1.0610990998299583,2.665655732295835
1.0624282904756237,2.6659841633557146
1.063427638726886,2.666240829698803
1.0645146225356223,2.666476181543208
1.0656385159443094,2.666765311439095
1.0670711589375765,2.667122582376981
1.0685938557985462,2.6674737316117163
1.0699204064778118,2.6677947378986526
1.0712937333501296,2.668085746859019
1.0727527307404348,2.668565911465652
1.0740100181109653,2.6689848288622366
1.0752047776246576,2.669397727083766
1.0769586357238876,2.6698129705548843
1.0785824538763507,2.6702870317957035
1.0801778106600555,2.6707661636026656
1.0815447168025694,2.671189383093472
1.082903653641052,2.671657742359275
1.08422342572921,2.6721081818004944
1.085577596833256,2.6724143582896294
1.0868890017308037,2.6727354724352153
1.0881839134799476,2.6730525228982462
1.0894386522937702,2.6733936174515622
1.0906447848839234,2.673771902736206
1.0918357783802775,2.67417835752123
1.093305044853728,2.674590024141036
1.094572191472445,2.6749232210513263
1.0959942619734269,2.6753093955047387
1.0970398808838562,2.675663278622343
1.0982887720939398,2.6760205333860085
1.0992887299880985,2.676381288833867
1.1005148538531326,2.67660889358041
1.1018998147987553,2.6770169318295807
1.103072807640611,2.6773749459863003
1.1043947830619842,2.677700052388131
1.1054065714251737,2.6780860290076887
1.1066340886478163,2.678398902019169
1.1076623843939741,2.678754624300133
1.1088973340642738,2.679091662642408
1.1100288502915414,2.6794070852637075
1.1112354732907201,2.6796909960946564
1.1123415042848532,2.679952324311809
1.1135063096180386,2.6801616262965116
1.1144869361884722,2.680369965931856
1.1157958728917463,2.6806359488644915
1.1169938640091392,2.680819321692866
1.1179021717852233,2.681063905265767
1.1190194235380833,2.681263523330581
1.1200930572379615,2.6815166657495038
1.1210818934127509,2.6817558187704362
1.1223866769043394,2.6820277254190783
1.1235674295969007,2.682316636383408
1.1245097223107001,2.682543916839598
1.1256161528765487,2.6827494888361936
1.1266454214008468,2.6828965162790683
1.1275262122191185,2.683030660660766
1.1284987723672417,2.6831646012617765
1.1294510589314979,2.6832561097617513
1.1303250233009292,2.6833316013533604
1.1313362653701022,2.6834079508510733
1.132194415798036,2.683443455918928
1.133407861127608,2.6835668925270304
1.1345621139013693,2.6837031525689423
1.1357253295217464,2.6838162068652616
1.1369112106420138,2.68389424898152
1.1380756937811443,2.683995073901904
1.1394172529352087,2.684055310612534
1.1408037200610537,2.684084718121819
1.142220895773894,2.684140425587523
1.1433360392622722,2.6841774682913506
1.144606099395279,2.6842740971954977
1.1458429415430693,2.6843799435465003
1.1471852624020413,2.6844705948991465
1.1484840440911763,2.68461917738975
1.1500503538171503,2.684795503509926
1.151557454592015,2.6850459588727924
1.1529028998333994,2.685183428310067
1.1542351056522373,2.685338413615494
1.1555769594364211,2.685513566859646
1.1569021944851512,2.6856949623870356
1.1582695263605225,2.685821309739174
1.1596109648252448,2.6859430592406324
1.161036793642782,2.6860268878020537
1.1624338311056073,2.6861245923192496
1.163828607129548,2.686188735936903
1.165189976743888,2.686289869606547
1.166577461911124,2.6864107449362207
1.1678574960921702,2.6865708769765235
1.169242194419216,2.6867519355319924
1.1707507133024213,2.6869652189133064
1.1723059134855398,2.6871693872345523
1.173845923317596,2.687342503654658
1.1753083870176844,2.687544667671771
1.176721276490368,2.6877306533260352
1.1781145359723921,2.687910377124723
1.179375366211137,2.687982877703389
1.180825042567268,2.6881709370467655
1.1821184061282193,2.688496030721338
1.1835631425539905,2.6887609482121264
1.1848090326531673,2.689088772411064
1.1861112779844596,2.689310777436662
1.187247029022665,2.6895300988857884
1.188641402477874,2.6897495449709408
1.1898902701058238,2.69007964358459
1.1910613446457707,2.6903693997045446
1.19233745081685,2.6907023829783623
1.193619206273777,2.690963951448527
1.194907903805716,2.6913050697898524
1.1964590953495524,2.691549515749447
1.197772941452297,2.692044159884445
1.199150613315751,2.692389540992833
1.2004183411908236,2.692632524273051
1.2018605958673876,2.6929913551148648
1.2031693373156416,2.693388338277494
1.2045590102396253,2.6938152074330395
1.2059249002450616,2.694199559999471
1.2072777861915305,2.694652582512585
1.2088841448559244,2.695155787535543
1.2102777862044618,2.6956258925372687
1.2119475752971742,2.6960704354623957
1.2133460245022833,2.696514494933925
1.2147315966487893,2.696922366203825
1.2161336406932297,2.697362237235313
1.2176620195325507,2.6978089703106676
1.2190959924860092,2.6983653611791025
1.2207707173007791,2.6988332255962733
1.2225218189045621,2.699315058787075
1.223960579279031,2.6999434102961133
1.2255065555710147,2.700389678984389
1.2267182249761701,2.700942412223645
1.228251060901608,2.701334146870078
1.2298603521566072,2.7017349911798454
1.2313381640061574,2.702170389135548
1.2326158922820765,2.7026441894900217
1.2341450941955092,2.7031532700492624
1.2357581000812294,2.703573620952861
1.2373926779450606,2.7039693825731894
1.239006680083229,2.7043610316343636
1.2402389118417219,2.704916668451317
1.241839541232494,2.705147133443035
1.2433473362653618,2.7054309902267026
1.2449637429479967,2.7056841937390104
1.246181280156982,2.70605819362467
1.2474837712898865,2.7063804797835664
1.248979451597273,2.706716775940306
1.2502262773580222,2.7071007400795373
1.2516234235320889,2.7075032501487386
1.2530224681127407,2.70785232701604
1.2544198982959789,2.708180343804181
1.2558588553139456,2.7084816484629526
1.2571977753898245,2.7088306500355017
1.2589059724469576,2.709136556354953
1.2601680606165333,2.7095758258859557
1.261873073078816,2.7099431182937987
1.263223146550695,2.7103860448651886
1.2649781882731266,2.7107318421651527
1.2663763767067142,2.7111301254715103
1.267916566544798,2.7115038159131806
1.2693630643217726,2.7118578028723466
1.2707643626076504,2.712268543958865
1.2721377034170902,2.712738705583132
1.2735126531164944,2.7131166378756983
1.2748483560488753,2.713379634262662
1.2760937605434568,2.7137955572263044
1.2774003087853443,2.714140016285993
1.2785483541304725,2.7143904488986887
1.279677281264085,2.7146660080045892
1.280971190707837,2.7148955889726047
1.28221642230431,2.7150682813412943
1.283567386159966,2.7153034228532067
1.2847336657053954,2.715637060380936
1.2859068669584683,2.7159423866828343
1.2871605602089753,2.716101873278172
1.288191536180701,2.7163572873291533
1.2892026769971956,2.716568595926941
1.2901394892688924,2.7167747612295243
1.2910623652344906,2.716881181855874
1.292150512493238,2.7169457805312422
1.293294931317494,2.7171386587371926
1.2940977099761306,2.717374648637516
1.2951995580177114,2.717583471974944
1.2961472112308838,2.7177591136164945
1.2972265579082474,2.7178638566175595
1.2984004802720552,2.7179855860794024
1.2991261965391976,2.7182766336518305
1.2999235748195572,2.7185446472311665
1.300886785527902,2.71874223050058
1.3018256900496705,2.71895759919031
1.3029447736989799,2.719190942979548
1.3042461496811235,2.719432948017163
1.3054233470950982,2.7197500525102223
1.306828944387311,2.7199205428929787
1.3082585133896276,2.720107599813192
1.309667279100013,2.720323744846362
1.3110815149526927,2.72051819740385
1.3124679785588582,2.7207150677212506
1.3138241737196985,2.720891366778813
1.3151976391230966,2.7210621985163894
1.3165413520491065,2.721230194961817
1.3178728691707344,2.72139714767115
1.3192181541261667,2.7215812060638136
1.320547934127024,2.7217593277684324
1.3218736729335916,2.7219258293761173
1.3232070323223046,2.722145026054921
1.324547612064456,2.722306350435064
1.325850870678929,2.7224885827231637
1.327136692255045,2.7226804010664365
1.328417865261486,2.7229007949878334
1.3297033265833513,2.72310955674967
1.3309791978981373,2.723315404957593
1.3322494698490608,2.723504399400297
1.3335180692492543,2.7237065411187564
1.334772930692592,2.7238804359279247
1.3360356976012444,2.7240583693385307
1.3372887938088347,2.724230858788779
1.338538384036359,2.72442164293694
1.3397987429551677,2.7245884370214917
1.3412382771147817,2.724981172252886
1.342671358769092,2.725308655465485
1.343652666499227,2.725620698041557
1.3447197161007005,2.7259190477651845
1.3458297162024575,2.72620959398033
1.3469002361867368,2.7264827292019986
1.348163304884014,2.7266745431619714
1.349218478901293,2.727210876438177
1.3503540626292525,2.7276699332563172
1.351405541912875,2.728174559686134
1.3524754428187047,2.7286410465137902
1.3535063017511262,2.7291263353109847
1.3545915180408352,2.729635527527011
1.3556737197830482,2.7300768607775248
1.3566908441507441,2.730616517851561
1.3576005473045076,2.731096786074531
1.3585897023606555,2.7315015486174334
1.359603545844757,2.7319409678137383
1.3605405029004132,2.732327832643309
1.3614880465317882,2.732814642905063
1.3623994365383785,2.7333785034459295
1.3632503186048928,2.7339171306924195
1.3642546701451623,2.734297109990227
1.3652021837867738,2.7346699990496997
1.366146159157534,2.734957644143031
1.3668348360865512,2.7353695112874266
1.3678496047542126,2.735599598846002
1.3689992082081206,2.7358097512228583
1.3701453563132366,2.7360271475892626
1.3712792964076477,2.7362389999387537
1.3717490787561746,2.7364644819912174
1.3724184833755497,2.736619765200323
1.3726484504605319,2.736759513903325
1.3727401786162308,2.736647728463954
1.3729229093423791,2.736667305031364
1.3730571131789748,2.736861597443047
1.3735098408128936,2.7368832680331767
1.3737738982488237,2.7368072741215856
1.374023917382154,2.7365750025634292
1.3741758657603722,2.7364608590210353
1.3741459718043454,2.7363121458612034
1.3741436204695001,2.7360502694698803
1.3743074656971828,2.735885513553175
1.3746384712665398,2.735737890425204
1.3749622279891847,2.735803713202475
1.3750652908399132,2.735754024600944
1.3753966095989418,2.7354018250575223
1.3756958494922447,2.735391152644757
1.3759447454982248,2.7354942105194064
1.3761644316906443,2.7354839689101094
1.3764156216102008,2.735487262571373
1.3768265460956524,2.7354890618463936
1.3775173509724847,2.735516914202166
1.3781409368171211,2.7356804451779877
1.3786424316944135,2.7358244405906547
1.3792766795735532,2.735969589964952
1.3800634900832665,2.7360295713778338
1.380866178511002,2.7361358543916863
1.3816886501936054,2.736190902665321
1.3823669070826445,2.7363356836787855
1.3831525761452905,2.7364526363175283
1.3837921809388423,2.7366260448172555
1.3847309222961957,2.736716808629421
1.3857437848059702,2.7368229645555098
1.3865771563699882,2.7368341789753847
1.3873786064145484,2.7368474767268465
1.3880217489064108,2.7368749776442036
1.3890085644053685,2.7369002421059996
1.3897904844907882,2.7369730598334723
1.3905559636695657,2.737014475217212
1.3914120547135975,2.7369852998070403
1.3923761817674478,2.736905226234013
1.3933383210880241,2.73691187106461
1.3944013495194594,2.736887825808184
1.3952445803871378,2.7369249412271737
1.3963574664193257,2.7367176826681305
1.3972668377508808,2.73680086548262
1.3982309527156511,2.736849129252877
1.398784857268672,2.7370239670507743
1.399424587680777,2.7371164287967527
1.3998439788605357,2.737268402879125
1.4003274934230179,2.737480487731552
1.4008401585670973,2.737644149575366
1.4014101724482901,2.7378635202615684
1.4018133249435614,2.7380064119409546
1.4022116402626787,2.738247774279395
1.4027027587984717,2.7383801693897687
1.4031835773424943,2.7386076784366966
1.4037729672499073,2.738842321810852
1.4042265793683728,2.738966656264712
1.4047510780190706,2.7392294226308223
1.4052733142755567,2.739478254704149
1.405798460696664,2.739648816971526
1.4063839209451123,2.7398746545947374
1.4070148952322916,2.740087094768327
1.4075605779667062,2.740265766793509
1.4082199116906249,2.7404265902993377
1.408774161095268,2.740601499445881
1.4093232933208482,2.740799277747398
1.4098530695265112,2.7410576497593104
1.410416916250105,2.741326422635238
1.4109823447976702,2.7415215648208786
1.4116562862438078,2.7416921298839476
1.4121363089314685,2.7419390256202925
1.4127009673239959,2.7421745940899913
1.413281003007453,2.7420265867892955
1.4137041119644125,2.7419152880776605
1.4142804320138138,2.7417332149437845
1.4148746921741768,2.7416556404003227
1.4154274278002341,2.741513851443004
1.4159228192133348,2.7413710547943206
1.4164333754617493,2.741173422236294
1.4169662060203732,2.7409667577804444
1.4174351896940833,2.7407684381742894
1.41794592156135,2.7405400188363442
1.4185363425846345,2.7402675858922545
1.4189500679639435,2.740022086240445
1.4194937014878914,2.7398500662415133
1.4200807955171697,2.7396441356405545
1.4205717374003033,2.7394783556195414
1.421123748316255,2.7392288828286175
1.4216224249784246,2.739002002740074
1.42216687197072,2.7387626700280543
1.4227051027913071,2.7385495671648155
1.4232371179255252,2.738329767543979
1.4238081262988782,2.738116811319828
1.4243978197813911,2.7379369599528394
1.4250648094548588,2.737686993800426
1.4256171288770456,2.7375194801804317
1.4262231033623567,2.737315242711076
1.426850694394558,2.737031019633777
1.4274204362671363,2.737217767201833
1.4279994163309715,2.7373580279635625
1.428561553021469,2.7375260709298144
1.4291438954128697,2.737687455212099
1.4296771355527491,2.7378876000688495
1.430206583383975,2.7381336667992846
1.4307956163058566,2.7383085675205736
1.4313419428385086,2.7384873405202548
1.4318847107972863,2.738686810747099
1.432446709638634,2.738898709860024
1.4330102589055445,2.739115131845744
1.4335546407853539,2.7393500357431537
1.4341186620103668,2.7395556396656193
1.434667231901979,2.739768855555836
1.4352414820810144,2.7399989154389313
1.4358152280974101,2.7402202876061543
1.4363875292189703,2.740469884436675
1.4369694146272656,2.7407195160489937
1.4375718942224034,2.741004148777082
1.4381691074729863,2.7412688288587317
1.4387703516912043,2.741531188747545
1.4393618303073685,2.7418206300671524
1.4399990342970599,2.742021743727996
1.4406413154180044,2.742263231879263
1.4412902464280235,2.742547286100023
1.4419122423377817,2.7428141062991016
1.4425865611004305,2.742978029485055
1.4432523034948475,2.7431458404225944
1.4438989407548501,2.743369729167607
1.4446000202968423,2.7435101863742704
1.4452807357602935,2.743778130388329
1.445952503982598,2.743936750941125
1.4467079539961656,2.7441308036563807
1.447429252827109,2.744321561561835
1.448209608582022,2.744510838898125
1.4489158936824276,2.7447217185095685
1.4496518162630845,2.7449773172638667
1.4503953180527343,2.7452321730517104
1.4511201522620971,2.74551536436893
1.4519946465746325,2.7458176049380505
1.4527946119459962,2.7461202130170856
1.4537679489796322,2.7464317818198616
1.4545543503726672,2.746814403812015
1.4555331617377698,2.7470086770239
1.4563416947358934,2.7473656355763505
1.457176968443457,2.7477110254266717
1.4580144284138457,2.7481392632317423
1.4588621652055225,2.748602439077198
1.4597211117802313,2.749078944606029
1.460612773077047,2.7495126772558898
1.4615322697459583,2.749970746406368
1.4624131994245353,2.7504509862790334
1.4631918270070092,2.7506898699169176
1.4640096852390807,2.7508779878159455
1.4649000526935954,2.7510784403782047
1.4657062815789803,2.7512893433895282
1.4666431663208668,2.7514447930258252
1.4673602436548054,2.7516927035902112
1.4681048410489848,2.7518603800139405
1.4688089651550416,2.752063789928121
1.4694806387416703,2.7521958158122297
1.4701321901503863,2.7523811471499564
1.470812280818608,2.752494890710529
1.4714697518818305,2.7525922272615904
1.4721413176223508,2.7527417218146137
1.472784229732432,2.752884814691782
1.4734203879617733,2.7530444772136824
1.4740718885361757,2.7531293549242446
1.4747527345395794,2.7532281045877665
1.475444580150746,2.753331825769569
1.476116930480626,2.7534318190237057
1.4767856476109549,2.7535394691404265
1.4774451958318169,2.7536418813147225
1.4781197563329016,2.753760982042313
1.478773676311338,2.7538559827039633
1.4794213203952014,2.75393485434143
1.4800767640636983,2.754013945040772
1.4807101572360015,2.754076347035296
1.4812808755981972,2.7540292152917325
1.4817991430090913,2.7540621059896413
1.4823567792693648,2.754030751667513
1.4828883163166429,2.7540142756873904
1.4834598556649004,2.7540061253117156
1.4840226775059688,2.7539745554661783
1.4845975440678534,2.753923549577017
1.485151934622985,2.75385675566452
1.4857420574644489,2.7537280675190647
1.4862820832724202,2.7536659897034004
1.4869029797107074,2.7535502005331436
1.4875164526541385,2.753392766632473
1.4881090040330576,2.753306509490145
1.4887246007566342,2.7531719045202303
1.4892657735213854,2.753035337781752
1.4898968011794547,2.7527935289804097
1.490501350681701,2.7526476478428608
1.491121713095751,2.7524827805138883
1.4917048818363399,2.7523314924516216
1.4923083124126206,2.75205983359438
1.4928779518116364,2.7518099791350017
1.4934789053236273,2.7515367185554114
1.4940408872354276,2.751327039589029
1.4946411461344575,2.751042851919678
1.4952325060690577,2.750747132312978
1.4957752764114836,2.75044424210466
1.4962362694634597,2.7504361631976035
1.4966927233927598,2.7504326800586436
1.4970984508701037,2.750433577108483
1.4975279287387977,2.7504196499321667
1.497985894532877,2.7504554251622233
1.4984847078683532,2.750482957221142
1.498967079981077,2.7504664042191846
1.4994032628069607,2.750522294381897
1.4999185859504998,2.750502470192948
1.5003975097071995,2.750591270613174
1.5008817300409105,2.7505767755814037
1.501355502385401,2.750568551086071
1.5018027269336875,2.750575518688774
1.5022458873861932,2.7506715633131957
1.5026559281161944,2.750677240728906
1.5030719110051782,2.7507388780260627
1.5035016131158225,2.750747422159356
1.5039068347022835,2.7507360720997247
1.504323159944857,2.750774574718359
1.5046411228006051,2.750837791065428
1.5050691658366,2.7508292362767954
1.505433935767351,2.750858510053096
1.5058034148230635,2.750905139546127
1.5061543954235224,2.7509670103135684
1.5065092303042205,2.750996144460875
1.5069041649689587,2.7510335519016005
1.507470523362039,2.7510749155802174
1.507971703405036,2.7511577009044874
1.508508584110334,2.751209416084826
1.5090670615639838,2.7512400901407834
1.5095518003379746,2.7513130458496855
1.510089118582223,2.7513543546974946
1.5105564251348509,2.751417125122136
1.5110332086074925,2.7514813770452147
1.5114767049655609,2.7515285399234286
1.5119128533495765,2.7515739413433513
1.5123592266493047,2.7516257613558452
1.5128140584385619,2.751665148242041
1.513241945729794,2.7516576444484886
1.5136969144590848,2.7516774959025274
1.5141155273613072,2.751702131600789
1.514572796020171,2.7517338911657734
1.5149796359082173,2.7517702423503088
1.51538106392508,2.751767527142557
1.5157738665273321,2.751819936196882
1.5162108313961022,2.751814154334232
1.5165845211302105,2.7518797821064376
1.516944656398279,2.7518911353045183
1.51729400797254,2.7519182907606794
1.5176307740495956,2.751926168766606
1.5179576282623493,2.7519439569352926
1.518288280733045,2.7519556878046334
1.5188459767310083,2.7519075279520537
1.5193784742684013,2.7518497822826715
1.5199179305369845,2.751782278089086
1.5204760962847674,2.751720583477885
1.521012823169714,2.7516649247871543
1.5215451397885114,2.7515960236773327
1.5220887877062743,2.7515158275716742
1.5226401012723154,2.751408249569386
1.5231786791176962,2.751366960738152
1.5237400751565173,2.751253430606291
1.524307481952548,2.751176828687733
1.5248644111191558,2.7510601899406475
1.5254066973790654,2.7510086619526932
1.5259581411726986,2.7509148317009977
1.5265293378268092,2.7508259255094463
1.5271037721071377,2.750713445783829
1.5276966801610188,2.750612916402285
1.5282679214737247,2.750522767304924
1.528857450429655,2.7504510498260166
1.5294620155381127,2.7503561570722397
1.5300717829987989,2.750250932870322
1.5306917353014602,2.7501445121459427
1.5312372569416213,2.750017996065266
1.5318024762455664,2.7499192691366625
1.5323122627916899,2.749787468860871
1.5328056946445192,2.749660871167383
1.5334386439383487,2.7496234412482456
1.534103981747576,2.749552123804302
1.5347365665687032,2.7495709318694317
1.535425249552044,2.749534583792581
1.5361090000978301,2.749494071222228
1.5368090335792917,2.749494885883781
1.5375050051614259,2.7494950133338363
1.538180226874985,2.7495228836810304
1.5388863417203533,2.749516913706844
1.539577639202793,2.7495139209417543
1.540285781503464,2.749530600925823
1.5409728779789087,2.749550260291526
1.5416994555125907,2.749576303538051
1.5425050831843665,2.749603517993814
1.543241010864914,2.7496369245316403
1.5439856701953731,2.7496812441257648
1.5447633754841084,2.7497119671230044
1.5455869723795599,2.7497595786566937
1.5464230367628764,2.749824045744755
1.547292854171437,2.749880142870478
1.5481537518295525,2.7499516091246132
1.54903768196167,2.7500262139526095
1.5499111073141136,2.7501231817380987
1.5507886805306643,2.750220923606598
1.5516744288738205,2.7503406611131784
1.5525608552724308,2.7504722425630908
1.5531422762050275,2.7504224975023224
1.5537263013589242,2.7503937274757297
1.554293665254385,2.7503701955012705
1.5548800360933002,2.7503791658044485
1.5554156877276433,2.7503526319968032
1.5559221055085646,2.7503772850190047
1.5565090866071993,2.7503662114630147
1.5570541678269252,2.75039307914645
1.5576147151133255,2.750421844713525
1.5581627415748232,2.750475357765511
1.5587262413859755,2.7505337377338277
1.5592578696342518,2.750583791815171
1.5598233811505418,2.7506232828959885
1.560381927031624,2.7506834837509557
1.5609458981943476,2.7507527604533295
1.5614779515194543,2.750855419947871
1.5620299731501177,2.7508879777476354
1.5625981299414045,2.750951975347053
1.563134703271741,2.75105849238756
1.5637146608907162,2.751172377195135
1.564269516111163,2.7512977099507725
1.564816130978694,2.751410878749662
1.5653267526112777,2.7515460522180635
1.5658625160026358,2.751632450736201
1.5664117736270757,2.7518416971685697
1.5669536616679889,2.7520355421037426
1.5675608439946365,2.7521822448927815
1.5681586128111094,2.7523720257799797
1.568762709699788,2.752574094511164
1.5693534581842659,2.752764528392326
1.5699513915363377,2.752974581609209
1.570534767191849,2.7531996079675936
1.5711649601654751,2.753437610916665
1.5717723629727498,2.7536701423028758
1.5723491047429994,2.75389992389912
1.572912707887391,2.754140512207937
1.5735092260191135,2.7543392365176054
1.5740609270823,2.7546220965315906
1.574647594894218,2.7548658318081247
1.5752270666722268,2.7551815685829903
1.5758017068075725,2.755502704705306
1.5763475711954908,2.7557622071077557
1.5768717719567285,2.7560670853572415
1.5774387640457908,2.756383787716716
1.5779810113042902,2.756691578149073
1.5785475074549344,2.757015315170113
1.5790846977263837,2.757388655686792
1.5796620297703354,2.757701216034011
1.5802237725083845,2.758082444658714
1.5807825403565903,2.7584139133872525
1.5813512130048974,2.7587988414040563
1.5818712584117953,2.7591791751937045
1.5824208220567797,2.7592847782964633
1.5829637623629178,2.7594255105507957
1.5835151725794587,2.7594989158396723
1.584082175673839,2.759599664565513
1.5846584825129115,2.7597036205215444
1.5852396951100929,2.7598220825305626
1.5857931068906346,2.7599525026996248
1.58631664577939,2.760091556642492
1.5868237070045463,2.7602248817373063
1.5873286871344487,2.76034482731287
1.5878007936010972,2.7604820561909706
1.5882838742900112,2.7606228702810416
1.5887863714175576,2.7607799237386064
1.5892703803684438,2.7609638576841613
1.5896748701790573,2.7610180325890843
1.5901634247761671,2.7612023215377515
1.590579671535043,2.761355508582457
1.5910204287346827,2.761540839566929
1.5914676402303143,2.761618918968403
1.5919263725140604,2.7617817228351873
1.5923831700205018,2.7619275642691057
1.592801346031635,2.7620684693669855
1.593215852107268,2.7622569783047655
1.5936396976201912,2.7624372447877725
1.5940536642130838,2.762622232745319
1.594431159813419,2.762789248905218
1.5950201825344439,2.7629913421598515
1.5954288320687144,2.763023280074063
1.595907492474899,2.7631368304725075
1.5963969973935246,2.763243825673367
1.5968920562336526,2.763341543786327
1.59737590720045,2.763427024144656
1.5978632604643686,2.763525173439047
1.5983519706172895,2.763617979798425
1.5988525937585707,2.7636761970737584
1.5993550721069076,2.763751819182025
1.5998697159276716,2.763830854405707
1.6004024370218652,2.763876421558631
1.6009124539597837,2.7639112735658107
1.6014286199061638,2.76395637613634
1.601973130462559,2.763989415475791
1.6025357911381828,2.764182715263302
1.6030143001242498,2.7642105815352065
1.603549306361955,2.764515536452747
1.6041045160909293,2.7647965165463733
1.6046046596693389,2.7651751873559505
1.6051844261339712,2.7655247092386723
1.605613739850576,2.7657967433195214
1.6062575735011988,2.765799507868224
1.6069370642920795,2.765837461511142
1.6075869126776816,2.7658410964450595
1.6082241170202545,2.7658391562933753
1.6089186763549181,2.7659529509111485
1.6096644371440632,2.766056192074006
1.6104067047427013,2.7661742324542775
1.6111813415984597,2.7662929863358743
1.6119443479805522,2.7664295582571934
1.612712379198213,2.766555700230638
1.613464996449246,2.76667202813403
1.6141864957711158,2.766755755933734
1.6148847714603747,2.7669306080845533
1.6156290672675355,2.767093513706733
1.6163772455018857,2.7672380019414455
1.6171562305119431,2.767381841919906
1.6179142959922665,2.7675077626410634
1.6186846421455325,2.7676197378759797
1.6194416096614292,2.7677302114591815
1.6202009032203093,2.767806403516006
1.620939543945335,2.7679153508710774
1.6216666103950192,2.7680077669077283
1.622417765169222,2.7680909030189125
1.6231553068334081,2.7681722420471586
1.6238663440609091,2.7682487603393886
1.6245780547371504,2.768306127110404
1.6252812098903542,2.7683617186160556
1.6259720668778077,2.7684284014779132
1.6267044347976287,2.768540355670372
1.6274273742751229,2.76854713417121
1.628283129080339,2.7685910424772726
1.629118907430744,2.7686269209297762
1.6299636679124354,2.768646249722942
1.6308082033426194,2.768674721677057
1.6316538860409926,2.768715642171608
1.6325279480914414,2.7687341966018106
1.6333855239928416,2.7687567292335746
1.6342577930248203,2.768779565767015
1.6351515646516617,2.7688084021622683
1.6360396299405577,2.7688145343199775
1.6369596003553215,2.7688292862656083
1.6378759974773711,2.7688366011330596
1.6388304194057648,2.7688322428280476
1.6397993222323228,2.7688010930610627
1.640755264004216,2.7687444476166334
1.641753472970976,2.7686790488036417
1.642764816743883,2.7686115709859576
1.6437839621886483,2.7685291276589226
1.6448214666707923,2.76843790451295
1.645880164710145,2.7683197318907697
1.6469424818158278,2.7682153409981436
1.6480375834266714,2.7681405925624367
1.6491295675188016,2.7680627944291967
1.6502248303364944,2.768007320794498
1.6513408239368081,2.767964250338185
1.6524597304084283,2.7679099231730317
1.6532612908997313,2.7678993048912823
1.6540466183615912,2.7678620420519304
1.6548480966586538,2.7678189240459656
1.6556436016155387,2.7677829305979706
1.6564669126029234,2.767737515005113
1.6573150366907727,2.7677088996337353
1.6581613998964717,2.7676747112107627
1.6590054250328339,2.7676368208762563
1.659843869085576,2.767630664613481
1.66070296818407,2.7676114262993354
1.6615626921951132,2.767528872849211
1.6624271791863845,2.7675223851297672
1.6633014563509732,2.7674583986186927
1.6642004265676587,2.767409670239285
1.6651623275031346,2.767369591502445
1.6661664685385658,2.767321821842982
1.6671662463292913,2.7672643491817084
1.668172357107825,2.767197802439996
1.6692032208383214,2.767127498149963
1.670236927969227,2.7670433199594604
1.6712864047246283,2.766956558374745
1.6723546581028534,2.7668611801509666
1.6734227585431163,2.7667730457317203
1.6745000561819452,2.766659963346755
1.6756831342339438,2.766502382137991
1.6769207486916529,2.76635163565557
1.678149193217719,2.7664200307233284
1.6793918936568837,2.766511866700195
1.680645047220774,2.766643891106508
1.6819360036239794,2.766738655803221
1.6832208537906255,2.76683044656896
1.6845474244855698,2.7669287743446156
1.6858784867831855,2.7670599662227384
1.6872428938821722,2.767193101958113
1.6887381182836805,2.767356419636076
1.6903242640892195,2.767463621562357
1.6919766564778822,2.7676771474926185
1.6936608749340187,2.767858925570911
1.6953669749347917,2.768010838971976
1.6971201513197716,2.768266331325813
1.698928275385787,2.768461016510838
1.7007754590709738,2.7686755902710294
1.7026548106398094,2.768875195928608
1.7045877566468113,2.7690707771274785
1.7065697792952728,2.769316470844008
1.7086766738701444,2.769541539922967
1.7109070684214231,2.769786971212976
1.7132541494469962,2.770049698593132
1.7156767320597468,2.7702950935235897
1.7181400948442942,2.7705321916576744
1.720639608494332,2.7707964902731175
1.7232037761230576,2.771044265191599
1.7260859641754551,2.771191452259457
1.7290470902199369,2.771356220614694
1.7321227719398609,2.7714945631011223
1.7352982859985921,2.771684949593384
1.7385969437679778,2.771869234407617
1.7420133101739195,2.7720751231276055
1.7455180235119565,2.7722785161535093
1.7491045112434611,2.772466011116965
1.7527431958164075,2.7726523812163415
1.7564223246538906,2.772840314238335
1.7601238553776049,2.77298416757268
1.7638362702835353,2.7731366852953814
1.7675928520818018,2.773345743652547
1.7713726525322233,2.7735430141749022
1.7751836470003328,2.773799593133177
1.7790242703451367,2.7740592279424936
1.7828460483587771,2.7743146105571124
1.7866412902711586,2.7745795752391262
1.79040562106953,2.774846716929117
1.794144732273866,2.775122438222713
1.797829143991815,2.775408936311162
1.8028088444803165,2.7757586361934434
1.8089332240936153,2.776176902474323
1.8150375397417595,2.776580490701982
1.8211134990213842,2.7769342676345117
1.827114290175384,2.7773709327765346
1.832862542267141,2.7777722640276807
1.83852178951207,2.7781539981651133
1.8441001570920594,2.7785762333957797
1.849640619936703,2.778901325310166
1.855071284534063,2.7793086151074355
1.8604523343586319,2.7796337640997937
1.8657393255575743,2.7800066460079877
1.8709492155115786,2.7803882644787437
1.8760600686221247,2.780809608172775
1.8810937640016685,2.781218063844515
1.8860625861183262,2.781568342492374
1.8909954242235345,2.7819699331325727
1.895823178080085,2.7823418548347556
1.9005777811521747,2.7827243771273635
1.9052569913351616,2.783055855210682
1.9098658022298047,2.7834236430419605
1.914399509951546,2.783813339884754
1.918872211122875,2.78422560777002
1.9232918024987091,2.784607371672911
1.9276361390297958,2.784975180231163
1.9319113810593584,2.785330073702808
1.9360970947096798,2.7857153605786937
1.9401849800773514,2.7861126255735114
1.9442121397553889,2.786502774143053
1.9481331379296511,2.786964001680429
1.9519533992196985,2.7874213214936434
1.955865271492792,2.7878530922652742
1.9596427747208214,2.7882708184993232
1.9632891614846093,2.788687895308843
1.9668911969284868,2.7890550689640543
1.970347654749536,2.7894253193993
1.9737029067014784,2.789769095533911
1.9769168917697302,2.7900646185302014
1.980021955988182,2.7903233419236346
1.9829992799986678,2.790571867227369
1.9858563425729119,2.790763491015752
1.9885517784117146,2.7908696565207767
1.9910931487945152,2.791000424938688
1.9934765368974685,2.791049606848522
1.995732562718165,2.791068848834021
1.9978600068497216,2.791069638355889
1.9998726085571907,2.791019444103019
2.00176968138391,2.7909799296828313
2.003563295066421,2.790850614650106
2.0052364171469534,2.790689742027951
2.006791326208225,2.7904766281450346
2.0082072002696076,2.790232400695766
2.0094855459222085,2.7899515850949643
2.010648216516929,2.78962637570362
2.0116620442665,2.789293083550042
2.0125746885754254,2.788880365690387
2.0125378677258596,2.789298075652415
2.0146507218965106,2.789618433365842
2.017822118053533,2.7898972979009575
2.0208598739233357,2.7901461601528794
2.0237395248102708,2.790381264538357
2.026603427839532,2.7906602719855886
2.0298135010155214,2.791072144723632
2.0328750494241836,2.791430029493973
2.035815511659141,2.7917905086271166
2.038613952014142,2.7921484978778035
2.041448916917881,2.7925040930660368
2.0442076639956435,2.7928507650375725
2.046922692742341,2.793170430725446
2.0496269997191447,2.793509692709497
2.0522832970124814,2.7938670444551548
2.055021307819806,2.7941594243558967
2.057850126430732,2.7945572148077646
2.0606769918351038,2.7949284434897197
2.063536388097142,2.795315810941498
2.0664455664294055,2.795722017542231
2.0693601880967876,2.7961650414706796
2.0723141694008116,2.7965469191758174
2.075246180974288,2.796954388814162
2.0781188167467146,2.797413486265878
2.0812356419636853,2.797815976706711
2.0861540149819047,2.798056475019798
2.0910920475656845,2.7982634792365637
2.096050685895605,2.7985098589588766
2.1010289218480835,2.7987498912069677
2.1060186500274503,2.79902845854354
2.1110217599410888,2.7993140607365925
2.116040852300747,2.7996094432236536
2.1210780349893392,2.799924873621368
2.1261326983229942,2.8002124589090918
2.131196758667119,2.800507423257526
2.136200294582765,2.8007847870714997
2.1411215574576508,2.8010354383808105
2.1460696816770937,2.801278456198076
2.151030254174629,2.8015406541809735
2.15601189544424,2.801793534433477
2.161016756081922,2.80204485871818
2.1660571622556044,2.802309581665159
2.1710949910494306,2.80255223555801
2.1761788489903378,2.802793426172725
2.181300728091248,2.803041215536196
2.18653636684862,2.8033139298398546
2.191875996275908,2.803606433211181
2.19730588442916,2.80392948704712
2.2028437213976853,2.8042600165043963
2.20842246615804,2.8044309789285915
2.213994511487919,2.804569426032223
2.218747198488097,2.805223247078106
2.223525048334835,2.8058055436321863
2.2283648990754754,2.8064596101677655
2.2331693319698527,2.8070590304375984
2.2379629830505596,2.8076889784272843
2.242609657315288,2.808320289523331
2.2473177269406124,2.8089074199262445
2.2518651517955117,2.809471302873953
2.2562946684096383,2.8100141037671817
2.2608117329296222,2.8105584183293617
2.2653320837349105,2.8111372958746523
2.269721584022662,2.8117006749965583
2.274035835361493,2.8122636324621877
2.278341734660496,2.812838628878384
2.2826695389703264,2.8134427096435193
2.2870820113016985,2.814024790103948
2.2915653088427215,2.8146105073167753
2.296045550124783,2.815179082657557
2.3005581534151465,2.8157850775387647
2.305121248683574,2.8163467792925285
2.3097388824288045,2.816931178071467
2.3143344040916256,2.817531358908978
2.3189436429600847,2.818115860384364
2.3235615273336228,2.8187022249297646
2.3281665768848785,2.819264807211509
2.332633715147918,2.8198096981459657
2.337096794773037,2.819856768408061
2.3415131834947998,2.8199283494154774
2.3460247398771035,2.819995637815188
2.3504613763775946,2.820064042019024
2.3549590922926984,2.8201490175301793
2.3597971366379538,2.820202783953683
2.364714793760523,2.820245853796894
2.3694622666799545,2.820297419389256
2.374235096768616,2.8204182650155962
2.37891185349139,2.8205153421316327
2.3835686662187614,2.8205824322278237
2.3882766782403886,2.820632311893579
2.3930521020058224,2.820685201667768
2.3979039125147676,2.820725047426379
2.402827543092477,2.8207617025397216
2.4077645674191563,2.8207999003094524
2.412839306311101,2.8208132646405306
2.4178214396850426,2.8207911707591293
2.422782737919138,2.820775493221648
2.427670269406449,2.82074451719301
2.432691519002109,2.8207235922802294
2.4378734970901093,2.820684420465924
2.443048591100194,2.8206325523183615
2.4482372177933196,2.8206162108812274
2.4532797344091963,2.8206093855269136
2.458123499037006,2.8206608169703484
2.4629637118638934,2.8201749492192096
2.4678553258179865,2.819658820261333
2.472602491612954,2.8191273219256834
2.4773856546659876,2.818635713225906
2.4822010229964775,2.8180842579524774
2.486904219470303,2.8175988744938234
2.491869940047298,2.817046686030312
2.496810129866134,2.816468118054922
2.5016228468425528,2.815885112025718
2.5064335292012876,2.81527121647645
2.5114128876988717,2.8145780485542806
2.516439706761713,2.8139100381022035
2.5213296679029447,2.8133180218553897
2.5266099499376624,2.8125971571187165
2.5317513821916005,2.811923596284941
2.5369607648960155,2.8111917799021233
2.542008469510235,2.810471970226168
2.547053783945069,2.809746895636025
2.5521352911167337,2.809052684080173
2.557152612235988,2.808346034455097
2.562042426267005,2.8076518083271518
2.5667717623389317,2.8069458226829136
2.571609164441252,2.8062186928993746
2.576511437287607,2.805499518157616
2.5814861021600093,2.8047532245939584
2.5865718192417715,2.804057167398865
2.5921688412657446,2.8029584752314496
2.5978003420605997,2.8018180615871193
2.6035308952057377,2.800644605968736
2.6093437262846226,2.7994382010633334
2.6149446006790242,2.798250916310029
2.620652098755677,2.797041220484504
2.6263177156347717,2.7958227308283123
2.6317792593978226,2.794630837504848
2.637141079123106,2.7934360823242583
2.6424663815700846,2.792299638974153
2.647788863435517,2.791065317544345
2.652904938142525,2.789928272277695
2.658100612907673,2.788678870017038
2.6633445206919495,2.7873680174287654
2.6686557973242353,2.7860287733997615
2.6738916538329573,2.7847068835499442
2.679164158703188,2.783391558063514
2.6844744162721756,2.782063244009961
2.689850414593872,2.780724414224346
2.695257433060599,2.7792799823199505
2.7006169883367024,2.777833176762661
2.7059469297498593,2.7763880984527733
2.71134376378735,2.77487262027191
2.716778553694324,2.7733638338036757
2.7222574770719214,2.771817543421492
2.72792885659062,2.770217624230164
2.7333781931743317,2.7682598449657014
2.7388216014365465,2.7663204961291052
2.744287252304004,2.7643846834099772
2.7496792151227587,2.7624459445858047
2.7553181739629355,2.760400538376422
2.7602492565605257,2.7582445979590706
2.7653653823290245,2.7561107187349028
2.7705759517849495,2.7539455385379497
2.775786887653531,2.7517075486108658
2.7810212192836614,2.74940868553561
2.7863384148770476,2.747063267448664
2.791729464331123,2.7446433214616497
2.797179487443115,2.742128900303575
2.8027249592685273,2.7395407135841734
2.808321831737656,2.7368592965387557
2.8139754980300733,2.7341157349610454
2.819640297931447,2.731271278691611
2.8252679410099084,2.72834247942274
2.8308428098328005,2.725415478758906
2.8363185645884776,2.722466611489568
2.8418610985739448,2.7196642549557217
2.8473070313318924,2.716780134051369
2.8527655130004925,2.713963565853178
2.8580835785840275,2.7109970472319707
2.8633200410698927,2.7080298403040755
2.8685928493602075,2.705140831235645
2.873907064899786,2.70217944154869
2.8793606953806727,2.699372574439111
2.884699800725985,2.696401275664578
2.8899702825201503,2.693380574314542
2.8953251501714354,2.690563833047561
2.900531786813553,2.687574989326544
2.905674827308971,2.684618022319086
2.9108745164686507,2.6817088733220373
2.915959607399839,2.678744095522482
2.921105999970934,2.67582780269635
2.926138567428908,2.672856170176739
2.9313186886504505,2.66997999639764
2.936369158366414,2.6669629930378664
2.9414772652830457,2.664019097792714
2.9465388607460965,2.6609513123916053
2.951682228787991,2.6578640598986234
2.956709685392636,2.6553440951257623
2.961651606881155,2.6530253657922125
2.9662756601957536,2.650868426465877
2.971163833757302,2.648732577612684
2.9758926281676623,2.646706821868501
2.980725645097102,2.6447646568689116
2.9862093989812655,2.6424551305628654
2.9914162343921826,2.640101076774774
2.9966318987437486,2.6377434230707406
3.0016895742180045,2.635232991439027
3.0066284586890406,2.6327876453122547
3.0114559637398797,2.630315554643219
3.016013027537651,2.6276480126000243
3.020481060213215,2.6252698951821865
3.025112498802468,2.62280900386708
3.0297497471854467,2.620225570734142
3.03435098384395,2.61778182060504
3.0391667310989576,2.6154511228834707
3.04360776858761,2.6129705745734175
3.0480991904445665,2.610482988017384
3.0528384696846897,2.608059563318406
3.057457773637569,2.6055897158322567
3.0620526886696044,2.6029915223125153
3.0667113035975895,2.6003985887794387
3.0712912089448503,2.597922993811115
3.075824590083856,2.5955761078353774
3.0803701749301644,2.593007779802385
3.0849367059021224,2.590436359958718
3.0895383531083334,2.5878196365102952
3.0940084605033777,2.5852394112661057
3.0984637518753724,2.5826856100054454
3.102873038091412,2.580180919017522
3.107093096501165,2.57787475706922
3.1113629924864625,2.5754527886316634
3.115686295249717,2.5729764777785884
3.120013640547905,2.5704787626390604
3.1249523865407833,2.5681354588010676
3.1299356123092066,2.5657410797865046
3.1349978536420373,2.5631879182080186
3.1401820598072554,2.5606438510947562
3.1454053157667454,2.558059376864067
3.1507372178267543,2.555406306824942
3.1558633905219695,2.553127788214606
3.1612839192501974,2.550530057251424
3.1667471387190984,2.5478422282463415
3.172254933815899,2.5451225944621103
3.177656750132938,2.542581323103464
3.183154421946657,2.5399864064865487
3.188659962104082,2.5372740753048837
3.19413407922538,2.5346495229255694
3.1993981524626127,2.532274850085729
3.2046182040291105,2.5298844870224855
3.2098981073257886,2.527384317182442
3.2151618410776814,2.5249025152109406
3.220368699769987,2.522445945329971
3.225605982077799,2.5199837807974546
3.230777221596605,2.5175824263099256
3.235954106319547,2.5152268504563593
3.24112996749948,2.512971442963123
3.2462278905454305,2.5107086910837415
3.251141050129716,2.5085227112279536
3.2560756694345896,2.5064632985001594
3.2605715451547703,2.5036970357538033
3.265057335304669,2.5008707611597853
3.2695398740666324,2.4979918161342725
3.274078972362554,2.495107134556705
3.278596790914751,2.4922198537308167
3.282932689277426,2.4894614968418676
3.2872914327235274,2.486670983221029
3.291683414580843,2.483846417862159
3.2960832839367042,2.480938544834826
3.3004013429648427,2.4781099162958093
3.3047218792645565,2.4752804043198995
3.3090705440103667,2.4724256664148814
3.3134552513438433,2.4695242136022206
3.3179134082326343,2.4665177841401293
3.3219439466958036,2.4635373695637237
3.326264967614406,2.4606973702653057
3.330586139380445,2.4578070834380066
3.3348658052893345,2.4548898296774446
3.3390883651096197,2.4519457374751874
3.3432793780096675,2.448983704890807
3.347601140291103,2.445885725642117
3.3516954267023062,2.4430320332491906
3.3557840530773806,2.440116216323993
3.3593332562365816,2.437371521312997
3.3633380202156884,2.434541057630158
3.367309034811794,2.4316706993526074
3.371425919511931,2.428070911254876
3.3755091473506713,2.4244696312936798
3.379576601887895,2.4208676521341914
3.383594838248552,2.4172687247140456
3.3877622004959576,2.4135260774700753
3.391486242696005,2.4098293744775225
3.3954311726785544,2.40628312103312
3.3994304520774037,2.402688524929025
3.4034187350680805,2.3990495225008788
3.4073997224681873,2.3953722879130854
3.4114061677255196,2.3916353174942016
3.415500575248874,2.387795840551793
3.419573887992396,2.3839726294368897
3.4236205415155356,2.380168196689459
3.4277290620826957,2.37628355258371
3.4318256437364942,2.3723698850527533
3.4359366748241436,2.368408130338825
3.440074330649388,2.3644153606538127
3.4442271207110484,2.3604197230220847
3.4485020276462315,2.356352283534341
3.4527505028425827,2.3522748838526857
3.456429611008934,2.348467310934804
3.4605222978533856,2.344639629650604
3.4646037347762664,2.340792854934676
3.468681498230598,2.3369147962857504
3.4725573021647067,2.332850867669869
3.4763162394522675,2.3288725696392807
3.4800434088507886,2.324910512125569
3.483747405633958,2.320924015151728
3.4874865030764175,2.3168431612580136
3.4912194905124836,2.3128004116973946
3.4949181809773875,2.308715305551308
3.498666316318338,2.3045906547403217
3.5025260798578923,2.3003264096264586
3.5061524164552083,2.2963435498218487
3.509574957573565,2.2922931757357876
3.513398538773984,2.288142524899048
3.517216752351056,2.2838756390967823
3.5210332601299754,2.279557528376248
3.5248403070336165,2.275197647524172
3.528639843285916,2.270839271810906
3.532455494400568,2.26644868054451
3.5362484665248193,2.262065992312962
3.5401557037147526,2.257618437716584
3.543948524998038,2.253328058184779
3.547402075121879,2.2491610583806994
3.550771405841272,2.245132975197184
3.554363559501346,2.2410902722925923
3.5580793963467836,2.236908282070897
3.5618025456955102,2.232663970482438
3.565431147327515,2.2284518944098037
3.5690349151836505,2.22421008667031
3.5725943441424297,2.219973096205738
3.5761409917283715,2.215716618161709
3.5796706826752267,2.2114475086038246
3.5831860247757725,2.207177778353028
3.5866928553972675,2.202904411527522
3.5902896695318796,2.1984630795109688
3.5938845348250514,2.194135999924005
3.597505144260695,2.1898104562317986
3.600815448646403,2.186008951996045
3.6042743512229936,2.181850820376226
3.607858726666164,2.177632589783516
3.61146135541539,2.173359503290591
3.6150677158906594,2.169009780381435
3.618687037442487,2.164604739192866
3.622306676909719,2.1601692689068406
3.625929392031396,2.155701034998293
3.6295510700183,2.151173425847294
3.6331568725972696,2.1466206529581275
3.6367251624970165,2.1420564973016964
3.640276424103832,2.1374896395552536
3.6438006530263234,2.1328992907885875
3.647301751415428,2.128319951942519
3.6507707919087884,2.1237323416338514
3.654232110083501,2.1191796588724694
3.657796337509872,2.114339920436926
3.661403190651263,2.1096484755681244
3.6648863660216597,2.1050669170886773
3.6683214776240054,2.100463757667121
3.671716462744713,2.095853488590702
3.675079621596549,2.091271330457028
3.6784090881613003,2.0866670669055476
3.681700733939553,2.0820290634878478
3.684980529669645,2.077419300743518
3.688265467132436,2.0728433439030756
3.691545240144824,2.0682764523770745
3.694893826784116,2.0633002659622255
3.6982095116456812,2.05868152255221
3.701450120196393,2.0541087858447424
3.7050201181769022,2.048824843136387
3.7084333938442047,2.0438052316669815
3.7119796220849817,2.0386625685050257
3.715441742727746,2.033241053559187
3.7191140259997173,2.028032972875694
3.7228081092694643,2.0226936174415826
3.7265373456773982,2.0172413289953064
3.730233030100362,2.011867955394656
3.733990320887299,2.0062685984581035
3.7376434411672523,2.0010095330679953
3.7412354811789097,1.995778554866025
3.744715842365286,1.9907082351274576
3.748117306852801,1.9850474922470198
3.7514962581711195,1.979358981920576
3.7547964313267315,1.9736903690180094
3.7580069902189823,1.9680934053090993
3.7612184269954465,1.9624941798763498
3.7644363142707324,1.9568095099890066
3.7676406592320895,1.951204212255234
3.7708322784226294,1.94568291317333
3.7740785501768936,1.9399418317485577
3.7773494475125373,1.9341612567787831
3.7805755099292657,1.9282027861514361
3.7838893490143857,1.9222311712148286
3.7872268605480426,1.9161365004240212
3.790723360875917,1.9097336372836005
3.7942613587509966,1.9031893343910031
3.7977897462370658,1.8966338234321305
3.8011987964666276,1.8901906551979288
3.8046231212801263,1.883787688775664
3.8079537893828794,1.8774196197779427
3.811206419145826,1.8711325923428952
3.81441958965396,1.8648230083481527
3.817534801061608,1.858720111695115
3.820641579814806,1.852623728023401
3.8237458935881583,1.8466299228390257
3.8268413251657027,1.8407622579936929
3.8300199582219574,1.8351011399140085
3.8331869381478634,1.8294625957900317
3.836361815249518,1.8237370899465908
3.8395769859774225,1.8179567154229617
3.842825797970904,1.8121478132866777
3.8461353489438457,1.806295130547924
3.8494697121960164,1.8003604788130447
3.8528637823944294,1.794333254339057
3.8561794813635846,1.7880699430370637
3.859551199722884,1.781884613042374
3.8629245187651615,1.775731158897035
3.8662229884949997,1.7694929599674198
3.8694947983271826,1.7632964363343544
3.872683969526726,1.757047542651375
3.8758336855536526,1.7509409508624612
3.878879511547966,1.7448923756889625
3.881976027521281,1.7386789671327136
3.885000242272585,1.7328315544754913
3.887958298636617,1.7268648528862895
3.8909096470032445,1.7209753815500526
3.8938516583412506,1.7151115837960595
3.8968383575948042,1.7090665918661756
3.899807660934871,1.7030718209246776
3.902808347941742,1.6969977049338736
3.9058359827780476,1.6908250449204574
3.908885925599746,1.6845545230305645
3.912308783886654,1.6781467687231164
3.9157476273457377,1.6716447681065911
3.9192649071954735,1.6650547830060707
3.9228008657734974,1.6584632018074486
3.9263414312142912,1.6518504782285899
3.9298742126237687,1.6452214578253468
3.933404835099884,1.6386268140835214
3.936856820368541,1.632086533686334
3.9402725152201032,1.625629540320754
3.9436955177269013,1.619277167069935
3.947069118693092,1.6129599070265312
3.9504150199673473,1.6067091032603162
3.953822575109607,1.6004922181381696
3.9571239919528183,1.5941868936847978
3.9604612849140133,1.5879199438108893
3.963886242490017,1.5814335053244055
3.967277037604649,1.5752115467712016
3.970601406580495,1.5691453198512129
3.9739314264961525,1.5631068273991915
3.9773667842065517,1.5567576271007533
3.9808008321979673,1.550499962545227
3.9842219222072948,1.544369008440128
3.9875970928942217,1.5382826700612013
3.9909358475992263,1.5324376082606768
3.9943210873366355,1.5262889789247782
3.9977236215992016,1.5201295225226992
4.00072692308988,1.514350792895726
4.003785420531209,1.5087176287478612
4.006825719544453,1.5027445468385134
4.009970374271977,1.4966516776118528
4.013212379389612,1.4905541677306198
4.016466911467182,1.4844683574519977
4.019655334439431,1.4782847270181698
4.022812457209473,1.4721839061756261
4.025970601171414,1.466035156537985
4.029163816893221,1.4599172420599802
4.0323461939082,1.4538017068176476
4.035480442340665,1.44778197659827
4.038519276854314,1.4418146632870599
4.041489129551822,1.4360090031918582
4.044466416478977,1.4300996857486807
4.047436762223426,1.4243248220173217
4.050404382877508,1.4184374756284284
4.053347737010627,1.4126527940563842
4.056335252485512,1.406839676319688
4.059352873878958,1.4010165176504628
4.062349951813008,1.3951628742781308
4.065422257474678,1.3892328442133919
4.068541870096482,1.3832063040712095
4.07170039092642,1.3770825255652546
4.074906375955217,1.370852174816772
4.078155500427188,1.3645695058426937
4.0811939138299795,1.3581442162597044
4.084244200358179,1.3516972944070176
4.087320084319895,1.3452209233930592
4.090323370252265,1.3387191085246002
4.093318577208368,1.3322445622323642
4.09624837062667,1.3257887801188601
4.099077142463545,1.3193920914158384
4.1018984472406865,1.3131408987908353
4.104681939481254,1.306908858959579
4.107434513588666,1.3007361307109977
4.110172216542218,1.2945679136498567
4.112871634513507,1.2883496149269342
4.115574618395509,1.282134268942687
4.118271645932916,1.2759211218458488
4.120990412612118,1.2696852352107224
4.123724835938326,1.2633133385507542
4.126537069422742,1.2568406562170666
4.129387924912568,1.2503006634422342
4.132292252690409,1.2436708970813861
4.135180816995011,1.2368585347809469
4.138031388115285,1.2298621619826813
4.140983643950816,1.223002744259305
4.143916762791135,1.21616776368715
4.1469591640546595,1.209228153540795
4.150045781898816,1.2021324501665096
4.1532270223821515,1.195021083926414
4.156303336245509,1.1882903597054733
4.159224833916533,1.181754300693404
4.1621514015326095,1.175232754464603
4.165123906239251,1.169195309683021
4.16799730333633,1.1627973467604402
4.17087233967715,1.1564618884408944
4.173729252651503,1.1501664983462276
4.176490409914675,1.143924767634452
4.179153647287466,1.138021829232133
4.181911154449268,1.1318387392777454
4.184646400221857,1.125869001632521
4.187328414982211,1.119844390295699
4.189990120199612,1.1139836581724054
4.192646581586426,1.1081342626143207
4.19526270118609,1.1023490629259054
4.197796080511283,1.0967368948567724
4.200323524517716,1.0910720969878307
4.202832562936105,1.0854230131472251
4.20535859800553,1.079674817603549
4.2078182446679495,1.0740836006793248
4.210340422743274,1.068546873710467
4.212836253470027,1.0631413576993523
4.215238814379558,1.057673363551883
4.217544015158928,1.052494708786961
4.219886504870839,1.0473176689370232
4.222320099766765,1.0419543339351907
4.224679743062467,1.0366183164100338
4.227031624145644,1.0313568060792462
4.229386269122874,1.025956245675629
4.231629028700302,1.0207756203379297
4.233868069789857,1.0155985713852638
4.2360300632365595,1.0104712684983268
4.238150433468374,1.0054509533091935
4.240157631147232,1.0007125387123252
4.242184580894258,0.9959172667350323
4.244247986930511,0.991197740587943
4.246262437749167,0.9864456490919048
4.248186759582815,0.9817632446618172
4.25014274016021,0.9771496994937874
4.252093011413401,0.972519310786645
4.2539807973481825,0.9679705349893997
4.255793801344712,0.9635632061531176
4.257594904469002,0.9592496732813833
4.2594290862224975,0.9548119728135636
4.261211670951389,0.9504841763936052
4.262978948115243,0.9461998082381167
4.264775863892181,0.941823019602626
4.266518659020792,0.9376045931130333
4.268233895583346,0.9332940550677613
4.270016294727845,0.9289381693842804
4.271772245549242,0.9246770119166392
4.273415298918055,0.9205575315229604
4.2751684518968975,0.9165975963760464
4.276850256284225,0.9127516625682132
4.278534588765727,0.9089239963100576
4.280244003465235,0.905083933334239
4.28199588302648,0.9013103887995225
4.28375183251427,0.8974571866870829
4.285438158153362,0.8935597976565346
4.287051443130674,0.8899023212833077
4.288585846716366,0.8862900970155718
4.29015184787477,0.8826943313345652
4.291674647176832,0.8791856980483631
4.293206116328951,0.8756038525992285
4.294723266157986,0.8721457966593725
4.296209799893865,0.8686856800863992
4.297713409724361,0.8651983975014566
4.299156695300862,0.8617144451977283
4.300622941175151,0.8582827774419686
4.302031372761748,0.8549268462700728
4.303353393554094,0.8516773853733738
4.30466131668843,0.8484026881273761
4.3059856451439,0.8451499803486369
4.307271395403883,0.8420026426314786
4.308559901490669,0.8388910798002918
4.30985165278463,0.8355876726833251
4.311228282985855,0.8323133093599815
4.312569793741072,0.8290451166208069
4.314203287289585,0.8253991050877436
4.315800133402786,0.8217641684676862
4.31731680896993,0.8181970151155729
4.318760802752984,0.8147240459107968
4.320260537023697,0.8112846666490083
4.321694529708019,0.8076713223401444
4.323101656294901,0.8041541598633001
4.324507499784606,0.8007297363268917
4.325890722593528,0.7973560497607384
4.327330941572934,0.7937800836710621
4.32877404966997,0.7902808012506569
4.330156004635772,0.7868949888684331
4.3315183026113715,0.7835016581060458
4.332843814362571,0.7802229931670985
4.3341427899216525,0.7768415942097642
4.33544495916883,0.7734863731272259
4.336835390739188,0.7704077525156512
4.338107678508369,0.7672519463548397
4.339414249488129,0.7638689651205681
4.3406957541441695,0.7604802818407435
4.341977003792471,0.7573410172126915
4.343242532068725,0.75402440367522
4.3444011819310955,0.7508247167341214
4.345471173914009,0.7477367195616818
4.346527476297701,0.744741864533206
4.347582795462216,0.7417071581301569
4.348763621923893,0.7390381569083408
4.3498864423058565,0.7365236748582531
4.351041104420216,0.7340980149105379
4.35218797693274,0.7315241454832633
4.353305985950705,0.7290292694908067
4.354382361586418,0.7265666616905363
4.3553886987259816,0.7240336396013707
4.356483759258419,0.7215925543013437
4.357566252003252,0.7191534204469969
4.358642913738154,0.7166822819164913
4.35956825486341,0.7143326510861436
4.360465216211501,0.712100382945976
4.361329075466451,0.7097396691290374
4.3622500624424285,0.7073955391604367
4.363307046736364,0.7051376129982463
4.364315298107453,0.7027468674370926
4.365256894621474,0.7004300214885871
4.366132768661629,0.6982373059138043
4.366932536207658,0.6961649231752682
4.367728808541745,0.6940632004636091
4.368535429390003,0.6921080942939267
4.369364113826703,0.6897920391490505
4.370169583487577,0.6876124229359127
4.371016793756361,0.6854006055593127
4.371835408222101,0.6830626020873032
4.372604634810258,0.6808644327402182
4.373324264516293,0.6788506174019375
4.374070515135742,0.6769626737406669
4.3748242535506945,0.6748330137876049
4.375545535316326,0.6729545177317251
4.376301750927109,0.6708650468109963
4.3770981161354525,0.6687854125567356
4.377877626002782,0.6666433811766361
4.378604288475912,0.6644414905178426


==> figures/paths/sim_ramp_virtual/actual_path_11.csv <==
x,y
-0.35233052220246414,-0.002339622638707348
-0.35243890197926325,-0.002364387700964344
-0.35253532030147033,-0.002390179456456795
-0.35264198726024226,-0.0023869380486099827
-0.3527405882796861,-0.0024037295461085905
-0.35286503104731537,-0.002377197021389236
-0.3529860423493213,-0.0023681661702030185
-0.3530909859011722,-0.0023694976323434306
-0.3532091540750306,-0.002375119411222021
-0.353371217420373,-0.0023663422282357324
-0.35352077232805573,-0.002389186767285883
-0.35356687308919243,-0.002363226009346486
-0.35358235836762714,-0.0023037085906344235
-0.35357917226807833,-0.0022216132799036804
-0.35356495216326705,-0.0021727598026317417
-0.3535518989625839,-0.0021082323763683738
-0.3535053030034475,-0.0020452320578843086
-0.3534645340096715,-0.0019930523458937034
-0.35342542016980255,-0.0019279858558192676
-0.3533726566536857,-0.0018525214885965033
-0.3532943496454057,-0.001801445440509933
-0.3531958145936764,-0.0017314563317683382
-0.35311073894581557,-0.0016690270483522426
-0.35301595421681364,-0.0016012853038609401
-0.35289625115675183,-0.0015223036612138146
-0.3527574563467294,-0.001418532789641799
-0.35259784132775357,-0.001331805426570711
-0.3524329637125175,-0.001227073273286414
-0.3522406383421377,-0.0011178352551862924
-0.35202186762588916,-0.0010099071775403184
-0.35178315146941747,-0.0008675947198348042
-0.35152934399194524,-0.0007364923286470864
-0.35124985792048485,-0.000617426542725374
-0.3509669602729879,-0.0004888872969711712
-0.35068674187292304,-0.0003815500657328606
-0.3503833052604964,-0.0002573354713589194
-0.3500625218187833,-0.00011582943753774363
-0.35009110890386347,-0.0001675121293688725
-0.35013856884343686,-0.00021646446699259887
-0.35019609825201503,-0.0002602048159396588
-0.35025824500208524,-0.000324284496921778
-0.35031396916764207,-0.0004113640562402783
-0.3503627072677803,-0.00047723518512284745
-0.35042396516132857,-0.0005504681631241217
-0.35048464908420046,-0.0006113556083813935
-0.35052844387272103,-0.0006529070080484433
-0.3505817328906888,-0.0007191321060619027
-0.35062189910471614,-0.0008173480164726834
-0.3506800311055514,-0.00089721678937107
-0.3507707627546797,-0.0009689429696994646
-0.3508564106608523,-0.0010287732545236356
-0.35095041979769453,-0.0010973678144022675
-0.35104448735544314,-0.0011686893022282699
-0.3511260380003139,-0.0012493151696459062
-0.351186952368565,-0.001319128622402875
-0.351274793064881,-0.00141696273867181
-0.35135867865534903,-0.0015051380451633685
-0.3514484863512084,-0.0015937020304362445
-0.35153336435348415,-0.0016871166881732356
-0.35161997897026986,-0.0017586813690492818
-0.35171549692462994,-0.0018168581528470301
-0.351795040534717,-0.00184273556849935
-0.35189997009248486,-0.0018832039564686922
-0.3519019075404203,-0.0018450803777301371
-0.35190540926515756,-0.001794642090830628
-0.35193814013802843,-0.001762283563596789
-0.35196123215078573,-0.0017462812909659865
-0.3519685788768035,-0.0016970942760629727
-0.35199838215818197,-0.0016640013846183992
-0.3520355703477438,-0.0016386817820600755
-0.3520655637062347,-0.0016153519597759056
-0.35211061692292867,-0.00159249090843493
-0.3521351266355,-0.00157236986054462
-0.35217886472706045,-0.0015467865065228006
-0.35222142949808394,-0.0015327918139203854
-0.35224446270172277,-0.0015086217747917014
-0.35228455249289875,-0.0015102124991019975
-0.3523374390784503,-0.001479610789165138
-0.3523931748233756,-0.0014516286431210087
-0.3524278977030489,-0.001426674898575825
-0.3524795128561076,-0.0014210766919410692
-0.3525204063262102,-0.0014007348742752727
-0.3525723626178309,-0.001369484691243924
-0.35262299619283766,-0.001329898706743571
-0.3526896273847835,-0.0012727726882364467
-0.3527309074232046,-0.0012523721874462812
-0.35275894493288756,-0.0012421348273417827
-0.35279418830110254,-0.00123058542341451
-0.35281389768636234,-0.0012205116126304519
-0.3528014025947634,-0.0012036448979475976
-0.3527726989841399,-0.0012206425355187744
-0.35275224311437336,-0.0012197354384136825
-0.3527335881906974,-0.0012198630249999406
-0.3527025142263362,-0.0012102040251102688
-0.35265130142259654,-0.0012079109928014187
-0.35255650098398045,-0.001191009394681936
-0.35248616242368447,-0.0011833707420206448
-0.3523992539727742,-0.0011976277654603502
-0.3523030508489858,-0.0012077302682456412
-0.35217424025009236,-0.0012369494887451986
-0.3520535849559199,-0.0012430925185018525
-0.3519196134232823,-0.0012456680672421022
-0.35179800389291405,-0.0012694464265451788
-0.35167974845074407,-0.0013047550354211134
-0.35152707167259584,-0.0013418845211074662
-0.35136038937216335,-0.0013467953562325788
-0.3511733915917248,-0.0013717918605650266
-0.3509371967930293,-0.0013600185812560404
-0.35069318301894725,-0.001377120901524125
-0.3504398731217891,-0.0013887549734833554
-0.3501810507870925,-0.0013983274630375415
-0.34990698566440004,-0.0014107915465111237
-0.34962427832306847,-0.0014187739811209136
-0.3493247768021817,-0.0014321596591406894
-0.3490284602336758,-0.0014473621371951931
-0.3490277304688859,-0.0012464434011902658
-0.34902318366204993,-0.0010198325512229226
-0.3490164868205301,-0.0007765302302894113
-0.34902026410085507,-0.0005349842009394561
-0.34904271019656435,-0.0003091698854198756
-0.34906849725229944,-6.646028128884572e-05
-0.3490935096301072,0.00018407796832562397
-0.34912441918803955,0.00046182285010048976
-0.34921547542882664,0.0007099931841007142
-0.3492762600649223,0.0009947455975585111
-0.34933781567083527,0.001280841068359161
-0.3494158580722269,0.0015734200665008685
-0.3495063898245981,0.0018520882881349226
-0.3495737482564375,0.0021404836769215426
-0.34963861791984396,0.0024240978953460482
-0.3497058770927066,0.002740744026329936
-0.3497868773063688,0.0030165100706096544
-0.3498740937002035,0.003300971456165977
-0.3499330255316559,0.003598571400039859
-0.3500441859812683,0.0039013940458511717
-0.35016511238036635,0.0042461728241350236
-0.3502820536919134,0.004610720502755793
-0.3503946889138148,0.004986062052786086
-0.3505320677621571,0.005338369025548458
-0.3506763658072929,0.005715923205899188
-0.3508298587984061,0.006109833767484949
-0.3508045775752037,0.00593470425632821
-0.3507917163673528,0.005738747934647334
-0.3508047704263225,0.005552353366304423
-0.35081397019017335,0.00536702828596569
-0.350800871750411,0.005155518758570353
-0.3507861196603517,0.004945573941995466
-0.3507643652641343,0.004712367003006749
-0.35073493882512674,0.004502050337747321
-0.3507227510654158,0.004280241855121708
-0.35073143630484793,0.004053963360770686
-0.3507298571596553,0.003853267350314217
-0.35072768881679606,0.0036341559057996723
-0.3507310787278458,0.0034081812448520103
-0.35074538259887317,0.003183796978502844
-0.35075717775049087,0.0029257691563186012
-0.3507458126880248,0.0026632373643752285
-0.35073601738597665,0.0024293837528072126
-0.35069398949692704,0.002175629269259091
-0.35066619992084563,0.0019146066221268395
-0.35063026669842184,0.0016935862097924672
-0.3505941600623146,0.0014398418260907035
-0.3505487653417854,0.001187700747427498
-0.350464790310118,0.0009343697371652301
-0.35038437423006497,0.0006642726304851485
-0.3502603434417892,0.00035851529142087225
-0.35013517413329676,6.245221386553369e-05
-0.3501429916667115,-5.963546083075216e-05
-0.3501508475114535,-0.0002197511962063361
-0.3501321339908572,-0.0003471365777346436
-0.3501046772659408,-0.00045257375922224346
-0.35008620229056747,-0.0005838082154354866
-0.3500639119947156,-0.0007117944118156072
-0.3500377683276023,-0.000816545455950256
-0.35003894055861046,-0.0009769439530199018
-0.35006316514464686,-0.0011419343730382516
-0.350065489364726,-0.001323786545267945
-0.35006720573616806,-0.0015050460246061946
-0.3500731468212147,-0.0016835856906466224
-0.3500838669322777,-0.0018817351496496749
-0.35011317391989905,-0.0020746700946014576
-0.350138166734681,-0.0022829488271853523
-0.3501620527585798,-0.002502923019240769
-0.35017925107822123,-0.002717973770524608
-0.3501987016928033,-0.0029565803190138625
-0.3502299238255946,-0.0031786798242078537
-0.35025881729656544,-0.0034279183852721873
-0.3502971161794789,-0.0036889476238853077
-0.3503216531624649,-0.003961946758048981
-0.35034178670998417,-0.0042289190859431
-0.350340469795553,-0.004513705283786271
-0.35033450020273843,-0.004812385467098314
-0.35033787092343793,-0.005085537275853355
-0.3503394508288727,-0.005097142455863797
-0.3503485783412931,-0.005123662641746865
-0.35035237114723156,-0.0051617288615201234
-0.35037559347616015,-0.005213501174960874
-0.3504041189805819,-0.005265115933973152
-0.3504610826714735,-0.005317790108722131
-0.350547595231742,-0.005364071219266581
-0.3506398448262148,-0.005406699428455759
-0.3507708897912124,-0.005475679642413328
-0.3509158702764535,-0.0055204996185546085
-0.35107692015268943,-0.005592747155251244
-0.35120352929769555,-0.005639304087986384
-0.35138759609118686,-0.005692082300606064
-0.35158321046146773,-0.005747631369968876
-0.35180087838333335,-0.00579632488699734
-0.3520471542617834,-0.005856377259106513
-0.35228927845088903,-0.0059263352007210045
-0.3525473012684433,-0.005987634389950527
-0.352849825418344,-0.006048266351126957
-0.35317962715304063,-0.0061362242504509655
-0.3534978880440605,-0.006219462121329151
-0.3538303273813634,-0.006277164385554911
-0.35415853929743807,-0.00637050035235834
-0.3545243164858994,-0.006473935505826009
-0.35492904198312447,-0.006574124816289481
-0.35535269444769174,-0.0066615402266651125
-0.35551644779349234,-0.006730145547724183
-0.35567972656644226,-0.006808766895030404
-0.35584625935112446,-0.006913532211548502
-0.35601884004269807,-0.006984918671176906
-0.35618120305367446,-0.007067730931816375
-0.35633803952953197,-0.007144726122079848
-0.3564917106604937,-0.007216872315436582
-0.3566368437109067,-0.007319347327279609
-0.35678422001389903,-0.0074424886597556
-0.35692673777885864,-0.007552208005637924
-0.3570754647772052,-0.0076691229194453744
-0.35724102325776586,-0.007801624720558776
-0.35741729523399707,-0.007945408056521636
-0.3575969170946956,-0.008091412838640065
-0.3577873841857045,-0.008199949510986813
-0.3579605079537054,-0.008336953276993736
-0.3581240416001058,-0.00848833861027974
-0.3583131263780802,-0.008639767675840869
-0.3585118317519729,-0.008776249341554073
-0.3586931366049549,-0.008929936981908883
-0.35887360791442974,-0.009097778388562697
-0.3590633852683306,-0.009246802682626603
-0.3592468926602401,-0.009395239619744693
-0.3594446451040361,-0.009555357645724866
-0.3596389654670724,-0.009715449211476752
-0.35980511468799314,-0.009882354634935146
-0.35966998719325205,-0.009843098543572303
-0.35954926154261974,-0.009810820427678862
-0.35941362322212467,-0.009761719218869508
-0.3592668477773279,-0.009724589067572675
-0.3591297558734648,-0.009706238009313526
-0.35897522823312866,-0.009668306778708967
-0.3587980891305689,-0.009626186438075376
-0.3586223507712697,-0.009582961809700303
-0.3584270970890442,-0.009537199335404097
-0.3582192121665836,-0.009479502206381291
-0.35800724755173813,-0.00943241180397613
-0.357801008970058,-0.009370841046394691
-0.3576038579294743,-0.009327947583482236
-0.3574095418366187,-0.00929339268475004
-0.3572056555376986,-0.009234694719414968
-0.3570088833831923,-0.009181553916204007
-0.3568041555019321,-0.00910536338367083
-0.35656605645404876,-0.009021484237168904
-0.3563560264685855,-0.008940903774040743
-0.3561512699212968,-0.008842225789447359
-0.3559283156895101,-0.008743950568113024
-0.35571052606359427,-0.008660028497523014
-0.35549849281801477,-0.008573332679584902
-0.35528805940442537,-0.008467197186778594
-0.3550822109086248,-0.008383648058560877
-0.35484427156105824,-0.008302979427116917
-0.35488441084692585,-0.008295695815430736
-0.35493178923769236,-0.008295132181712647
-0.35496595404401654,-0.008303001668491374
-0.35500102259816907,-0.00831902937277059
-0.3550429996921067,-0.008311218937483544
-0.35509211683007336,-0.008298878027417352
-0.35515125560662303,-0.008296422178721428
-0.35522297001867154,-0.00829500320823277
-0.35529855735563315,-0.008294004414220502
-0.3553672052628782,-0.008302161423702888
-0.35540668023305355,-0.008318766406211325
-0.35542412067309814,-0.00831174507929222
-0.3554643770317341,-0.008317397762662111
-0.3554909035829783,-0.008324571766719323
-0.35553535620785587,-0.008337718873634511
-0.3555583449075143,-0.008359261137750465
-0.35558702806102555,-0.00836261958922292
-0.3556400554740403,-0.008354584800686637
-0.3556832229321378,-0.008340701408466733
-0.3557431133962916,-0.008347951064551709
-0.3558034839561845,-0.008375237499437634
-0.3558814499967119,-0.008372161497850755
-0.35596003148206357,-0.008381592078934035
-0.3560413086224556,-0.008386779857766551
-0.3561116756291848,-0.008404691221629896
-0.3561711384639585,-0.008416057973116104
-0.356225249885976,-0.008360305098487683
-0.3562888941476679,-0.008306578953142784
-0.35636080152737626,-0.008234142677470548
-0.35641111874169806,-0.00817356517780476
-0.3564621371470619,-0.008083532283626144
-0.35649239493601964,-0.00800597264421416
-0.3565310321799693,-0.007928447077841965
-0.3565694702160053,-0.007831208889832037
-0.35662108785077967,-0.007754137766811178
-0.356681966478233,-0.007695037656802254
-0.3567296712012725,-0.007609985805883764
-0.35679349889793316,-0.0075544586552529205
-0.3568679585769893,-0.007495716944375535
-0.3569403032034389,-0.007438199503321211
-0.35701190191133597,-0.007402278128301422
-0.35706806707985617,-0.007323633676889218
-0.35713461653787804,-0.007274381323271628
-0.3572045246304023,-0.00719960587232265
-0.35726063200474206,-0.0071383154914646555
-0.3573316089573024,-0.007064617141267852
-0.357387369277139,-0.006971728337217447
-0.35745479389149365,-0.006868987607668563
-0.3575101501899537,-0.00677922221019851
-0.35757156132213197,-0.006693868151598839
-0.35764247451852843,-0.006611680796537139
-0.3576814073901641,-0.006509102086882284
-0.35766576236777453,-0.006561357158886975
-0.3576442516279666,-0.006622688818678141
-0.3575967916558834,-0.006648895725419942
-0.3575417453085013,-0.006708147762025284
-0.35746765199713953,-0.006787294929399205
-0.3573974698033936,-0.0068685919398580285
-0.3573122072650182,-0.006964042815650807
-0.35723159058291154,-0.007048912046616915
-0.35714605391889576,-0.007137380251874488
-0.3570590761981285,-0.007235189289996006
-0.3569752358930721,-0.0073299169281848394
-0.3569004909143641,-0.007400680107613164
-0.35682164491774254,-0.007465444453670102
-0.35673069521862094,-0.007549734363642955
-0.3566518358201221,-0.007628317800279516
-0.3565935798246615,-0.007729388668053269
-0.35651629010591984,-0.007838232018095581
-0.35644098788356887,-0.00793692051968222
-0.3563640821085973,-0.008016967574941697
-0.3562828624025662,-0.008105727472905824
-0.3561998638351632,-0.008173720010517966
-0.3561212368585621,-0.008239015806034622
-0.3560586285189794,-0.008310501278728696
-0.35598966707752155,-0.0083735488093886
-0.35591848506666346,-0.008465797703506221
-0.35584880529912183,-0.008526867318915232
-0.3557166271153518,-0.008640917546883157
-0.3555843622260626,-0.008758030692055689
-0.3554301458942764,-0.008883478795246121
-0.3552921485086258,-0.009006411800951927
-0.3551579854744219,-0.00911318455237382
-0.35502776119632756,-0.009225608455900421
-0.35489702851663374,-0.009342173259743868
-0.35475156044114,-0.009440487844934176
-0.354599255602008,-0.009525415565719406
-0.35440906297190516,-0.009611944822217305
-0.35424455843246716,-0.009680262875210486
-0.35406765297187476,-0.009782225529942205
-0.35390955589119566,-0.00986749788989398
-0.3537347500512023,-0.009950540897660478
-0.3535565597654219,-0.010029543935621742
-0.3533686198844925,-0.010094837323463073
-0.3531947838258511,-0.010201846616108524
-0.35301790608739636,-0.010311032426022439
-0.35281913370406476,-0.010428584212826282
-0.3526130192449791,-0.0105479532330046
-0.35239092002053723,-0.010686263019094288
-0.3521698906105421,-0.010810405477850378
-0.3519736011730265,-0.010954711593530671
-0.3517621949697992,-0.011083689305119658
-0.3515468991511241,-0.011214134771463288
-0.3513265000368506,-0.011350666704647627
-0.3513902299662569,-0.011255583510525644
-0.3514663399996997,-0.01115124146578359
-0.3515175934155865,-0.011058198311825515
-0.35160704136589876,-0.010939484110423416
-0.3516786561048115,-0.010808161616119487
-0.351780282554737,-0.010654056901338492
-0.35187818236224955,-0.010506011427099705
-0.35200005974517856,-0.010361962323419642
-0.35214632380965066,-0.010196929676463786
-0.3523214574809372,-0.010034122880231242
-0.35248272877333003,-0.009832279417106281
-0.3526606323404852,-0.009657106875030094
-0.35285368164965214,-0.00946261283035021
-0.3530558067529099,-0.00927387212710003
-0.35326776632715806,-0.009083041364627871
-0.3535013321156394,-0.008858226911267055
-0.353729928610936,-0.008640176684450126
-0.3539586329168604,-0.008396059580153839
-0.35422636308529626,-0.008157568388535383
-0.3545229009584914,-0.007930545547946085
-0.35481526784508566,-0.0076846779699077
-0.3551178190839073,-0.007425691529975128
-0.3554280182242115,-0.007148584684645569
-0.35577911291295056,-0.006844637443928195
-0.3561426039820217,-0.006503571487569224
-0.3565209641448686,-0.006127023219888668
-0.3565110639802241,-0.00605025822367724
-0.3564999444813265,-0.005983637976408919
-0.3564805978032292,-0.005910364210020672
-0.35647912399724324,-0.005838839941595189
-0.35648720713116006,-0.005770516673830414
-0.35647653481741387,-0.005721679637783037
-0.35647530989049886,-0.005659195722251081
-0.35650708493885985,-0.005601804819318154
-0.35652936070437025,-0.00551201332567359
-0.3565502121155401,-0.005441617661461048
-0.35659217869023213,-0.005354170466827567
-0.35664487355336627,-0.005301151284412746
-0.3566735315003086,-0.005235975147763616
-0.35671591365688404,-0.0051701929782049065
-0.3567378870902283,-0.005119044933816809
-0.35676648022163293,-0.005040958464177781
-0.3567828554355086,-0.004949870648329926
-0.3568131815510735,-0.004854772953730923
-0.3568322762480643,-0.004768302449686561
-0.35684848173775274,-0.004692860136559127
-0.3568729668651101,-0.004608612180967863
-0.3568880703071682,-0.0045369011559160816
-0.35690265214597783,-0.0044684643608653915
-0.3569244149929906,-0.004384355831745982
-0.3569310329797577,-0.004311822071892674
-0.35694318997917646,-0.004246105532688572
-0.3569875495245534,-0.004128553797030341
-0.35702134608636055,-0.004004832001900953
-0.357044009659134,-0.003895850489108996
-0.3570881743178902,-0.003810294474493224
-0.3571341642074498,-0.003730509153145848
-0.35718608764497467,-0.0036641621225741673
-0.3572596503349152,-0.003571537589907826
-0.3573349854946468,-0.0034762314239374357
-0.35740687235629237,-0.0034011298127785373
-0.35749890410812507,-0.003349174150612425
-0.35758031088314374,-0.0032679532755940125
-0.35765811765409733,-0.003207058113189089
-0.35774407011826204,-0.0031601279233160803
-0.35781401458988443,-0.003141163026356508
-0.3578782570448297,-0.003094881324348466
-0.3579410187714105,-0.0030558814000562038
-0.35802104483297303,-0.003025084335634831
-0.3581061188404714,-0.003017256265294526
-0.3581917991912051,-0.0030078921803680125
-0.3582689727410406,-0.0030084576418573416
-0.3583432474425812,-0.002994578085161418
-0.35840108968231127,-0.0030029295114334456
-0.3584658827742739,-0.003009478702586098
-0.3585365046327847,-0.0030177568123422784
-0.3585901994836133,-0.0030152167627261186
-0.3586609985262479,-0.0030272112774678128
-0.3587977108394924,-0.002971112133076578
-0.3589422419425513,-0.0029272980429001015
-0.35909506230002397,-0.00287768182192514
-0.35922629083766733,-0.0028301317847032334
-0.35936060126592856,-0.002774095132238875
-0.35949636369627536,-0.0026901974743766283
-0.35963372420235173,-0.0026342623750493475
-0.35977669511319377,-0.002568496338007756
-0.3599271639223823,-0.002501028120830929
-0.36007852784670347,-0.002441696620556281
-0.3602334086347899,-0.0023727422835648805
-0.3603744888694537,-0.0023102881147823934
-0.360575395069018,-0.0022268589214360407
-0.36076956097887136,-0.0021301281057207163
-0.3609395328980688,-0.002065614313464835
-0.3611317112251991,-0.002021780553564663
-0.36134253497517554,-0.001975280541569248
-0.36153253529808427,-0.0019103245626225511
-0.3617263570826492,-0.0018479123328387632
-0.3619077481091438,-0.0017965571233432042
-0.3621046124531433,-0.001746709411533861
-0.3622753630060317,-0.00170623115206355
-0.3624517187620899,-0.0016761578821258994
-0.3626308672638419,-0.0016286855239737272
-0.3628298238339434,-0.0016036348922094578
-0.36302339684671253,-0.0015794615043738134
-0.3630822638211265,-0.0015657683449724594
-0.3631340413012201,-0.001601065401931387
-0.3631893956213802,-0.0016168048269304966
-0.363232256782575,-0.0016387354386351667
-0.3632719594945342,-0.0016687759421145022
-0.3633018472923906,-0.001684036693310419
-0.3633227455796926,-0.001703479651109596
-0.36333588088494057,-0.0017398468457621877
-0.3633342202518092,-0.0017671113031384289
-0.3633403374531418,-0.0018002995981173226
-0.363317158316453,-0.0018184444977332004
-0.3632817219171292,-0.0018324608723976458
-0.36322445782375334,-0.0018165221372873357
-0.3631308495343754,-0.0018314101653602748
-0.3630370124468373,-0.0018561781782481398
-0.3629157675646024,-0.0018837742198680534
-0.36279854255906685,-0.0019147365713882906
-0.36266479691032105,-0.001944440026360578
-0.3625351664711492,-0.0019852986308986297
-0.36237953558217534,-0.002037931273069467
-0.3621864378605257,-0.0020790001274477907
-0.3619497817944319,-0.0021313200166112704
-0.36172277741769515,-0.0021998594597874423
-0.36147854872276974,-0.0022541006820214512
-0.3612303452007978,-0.002301955142110817
-0.3609908172579134,-0.0023535704975084803
-0.36095116274900246,-0.002427073210459898
-0.36091040786119916,-0.00248890740506569
-0.3608379834815751,-0.0025773347101768164
-0.3607822762629993,-0.002694170488470917
-0.3607119606167614,-0.0027959159742062026
-0.3606335777924038,-0.0028910474680282467
-0.3605520402540124,-0.0030220345716059035
-0.36047563254455545,-0.0031478711911726
-0.3603869371933787,-0.0032663945538981237
-0.36029537627359637,-0.0034047361581122423
-0.36020394346030965,-0.0035513766421613503
-0.36011974637090416,-0.003705503192390173
-0.3600349153582144,-0.003843816906726342
-0.35994188656829473,-0.0040019015938909
-0.35984289516259377,-0.004153653527046847
-0.35976017262506044,-0.004329082626122192
-0.3596497807331794,-0.004514900143745473
-0.3595252398041378,-0.004699371021360042
-0.3594011045242468,-0.0049034821812056215
-0.3592716246162363,-0.005096791267765945
-0.35915293341848753,-0.005282681223262863
-0.3590195307768005,-0.005484714610944428
-0.35886860704870055,-0.00570734618081589
-0.3587207583757751,-0.005913142762842695
-0.35857821220487945,-0.006116294542183192
-0.3584244786674019,-0.006345230463908326
-0.3582746734430091,-0.006393343925730872
-0.35813524015725584,-0.006434111979130033
-0.3579823688110183,-0.006467820178637931
-0.3578215639487673,-0.006508950578128085
-0.35767931372713135,-0.006535604274655311
-0.3575176487979501,-0.006567434778860689
-0.35735551246753544,-0.006579496143721524
-0.35718129799195547,-0.006564343207638693
-0.35700459303082815,-0.006556092553407641
-0.3568106371358051,-0.006551925041826969
-0.356621462262256,-0.006552482762169046
-0.35645215667726027,-0.006530269324428337
-0.356275454131872,-0.0065051614707555255
-0.3560884210914651,-0.006483179663277409
-0.3558924853347196,-0.006445940808034247
-0.3556985128147647,-0.00638552525638238
-0.35547003661363896,-0.006338462747683345
-0.3552454957509248,-0.006262336516472272
-0.3550096136187415,-0.006175617476202792
-0.3547559066615895,-0.00611083246466415
-0.3545092468424459,-0.006076471752200137
-0.354256470002836,-0.006005152641977569
-0.35402531892942607,-0.005932818569266513
-0.3537732044901404,-0.005860040651625857
-0.3535191910772248,-0.005784886114857762
-0.35327113838155433,-0.005704936373343864
-0.35327449035092173,-0.00559391501798122
-0.35327234195446794,-0.005450545292164764
-0.3532862241380748,-0.00531445957993849
-0.3532714373789121,-0.005171671837429247
-0.3532878603550665,-0.005039062478749757
-0.353317987524735,-0.004885070000043194
-0.3533681439729026,-0.004719394458582373
-0.35340898022991624,-0.004589182428264449
-0.35345753084938186,-0.004428714620999697
-0.3535186170830353,-0.004289825789591879
-0.3535810407948347,-0.0041223230111443665
-0.35365158604568564,-0.003952297021453659
-0.3537255857732535,-0.003767080573845672
-0.353797334233661,-0.00357019217986236
-0.35389159102807266,-0.0033672794555622866
-0.3539724504162058,-0.003168218032287183
-0.3540735839293555,-0.0029495046795705747
-0.3541763525480933,-0.002723894472464683
-0.35425763135803745,-0.00249306369271109
-0.3543457607741262,-0.0022275615803434828
-0.35443381825674725,-0.0019670051672351888
-0.35452440859279416,-0.0016975219176502442
-0.3546422928764231,-0.001413756330447454
-0.35477416554485874,-0.0011352434819645709
-0.3548947294426723,-0.00082608994395749
-0.35502440794222423,-0.000495973225941607
-0.35493193220486424,-0.00042328099924686673
-0.3548373795868856,-0.0003451735398956354
-0.35472417337984363,-0.0002835401802836874
-0.35460308112505406,-0.00022663433509854686
-0.3544766131047469,-0.00018293501273625406
-0.3543495012347061,-0.00013691110194509796
-0.35421847159064795,-8.518361458939474e-05
-0.3540950512463782,-3.5989566611394465e-05
-0.353985574752979,2.5134537664701397e-05
-0.35385991751653834,6.481879277628485e-05
-0.353724745210706,0.00014043852242498793
-0.3535947403216556,0.00021564748204197515
-0.3534457746911872,0.0002719350921276285
-0.35331658653935966,0.00033350122020851173
-0.35315245109351595,0.00040654681609132715
-0.3529854735097436,0.0004780046141906948
-0.3528254099603205,0.0005373050256543212
-0.35267111309264265,0.000618091166202245
-0.3525058311911855,0.000702152493347704
-0.35238121129852407,0.0007358501016875374
-0.3522460374369907,0.000773132488613512
-0.35210636673616624,0.0008022465831213001
-0.3519902528322791,0.0008520641486919362
-0.3518518452250178,0.0008809801858238346
-0.35172390832857064,0.0008944204977569031
-0.35161701551595165,0.0009136224765809557
-0.3516568842923146,0.0009393830082927673
-0.35169876239424863,0.000966016220523302
-0.35172996975858645,0.0009966236518402535
-0.3517512086099408,0.001002961497562229
-0.3517696478304343,0.0010145448529912577
-0.3517763050977218,0.0010334832471914407
-0.3518133049839976,0.0010628614237762695
-0.3518625957565369,0.0010840821467094914
-0.3519274408691965,0.001083992688742714
-0.35197683458911133,0.0010573789458035
-0.35204977659779063,0.0010273411613721277
-0.352145345712383,0.000958584832720521
-0.3522484621760963,0.0008785186188873932
-0.3523721275337445,0.0007972160861388469
-0.3525185979850454,0.0006932664487404017
-0.3526970754376532,0.000607424676720618
-0.3528555588482562,0.0005015274190315741
-0.35302451958268993,0.0003770300536559011
-0.35319717061910033,0.0002573082330810226
-0.35339379318742636,0.00011842024248876946
-0.35361465326550107,-5.71098339935659e-05
-0.3538462341921753,-0.0002587052506411357
-0.35409881126107273,-0.00045528326700648117
-0.3543753729220298,-0.0006634554034783756
-0.354667566390362,-0.0008738995230783103
-0.35497259677422016,-0.0010967988066953329
-0.3548916166695635,-0.0011013221799697974
-0.3548202371474743,-0.0011267571043395985
-0.35472840647533377,-0.0011784280918724914
-0.35465362992586325,-0.001255322702519756
-0.3545952448574125,-0.0013235306172056172
-0.35453660946427495,-0.0013972377522536532
-0.35446837089081307,-0.0014537408357053418
-0.3543972098176127,-0.0015293178282258352
-0.35433708839144945,-0.0016058779666087476
-0.3542956183653039,-0.0016760493698149532
-0.35426508322999195,-0.0017641052279740695
-0.3542041616042569,-0.0018435181194624143
-0.35416351851682915,-0.0019178095692116693
-0.35410426125654315,-0.001995998153690791
-0.3540480627602496,-0.002083168392166041
-0.35400587349364687,-0.0021659409040863348
-0.3539754723258614,-0.002277141734719981
-0.3539397438103726,-0.0023854676153155325
-0.3539126906267861,-0.0025095531578382645
-0.3538616166250308,-0.002610066303620191
-0.35382441028877215,-0.0027372182198363427
-0.3538119853822129,-0.0028801861453573155
-0.3537764415825091,-0.003038420017007315
-0.35376261954341076,-0.0032017231484892526
-0.3537217036867814,-0.003356067249259135
-0.35367797973469256,-0.0035466186392274683
-0.35370514412823684,-0.0035583783115897332
-0.3537492230117978,-0.0035744533506741087
-0.3537732459885602,-0.0036086700317273495
-0.35380817005107423,-0.003643883098651672
-0.35386847473995764,-0.00369697422568959
-0.35390214474931675,-0.003738112302016894
-0.3539631911666647,-0.0038038307329110303
-0.35400630140659806,-0.0038522401848910502
-0.3540512505659769,-0.00391624391773077
-0.35412299936769065,-0.003968368513616614
-0.3541834420817457,-0.00404431293665732
-0.35424978793601525,-0.004118695814626452
-0.35431427045893304,-0.004204112513053019
-0.3544047791530031,-0.004303086192399846
-0.35450015378122474,-0.004393888342076968
-0.35462071171724296,-0.004469125198645059
-0.3547393722000207,-0.004561539366987639
-0.35485906987427035,-0.004656155800605466
-0.355003456516765,-0.004742078408186417
-0.355176543850665,-0.004829305169905497
-0.35533158017144534,-0.004905226706301923
-0.3554964683584815,-0.004971227840136415
-0.3556520201613151,-0.005063017270823753
-0.35581989249824053,-0.0051448382142205715
-0.3559827195550486,-0.005251846856521843
-0.35618977297906557,-0.0053609159433984435
-0.3564387824021128,-0.0054584379086655135
-0.35666485417493393,-0.005558074234986653
-0.3568940300823856,-0.005676174663038497
-0.35711103260686133,-0.005786371815842385
-0.3573562773657644,-0.005883895640916596
-0.35759292965643946,-0.0059827045543471595
-0.35783021365735634,-0.0060786587798591744
-0.35805714832388347,-0.006184203213950646
-0.3582966206924274,-0.006284717725480685
-0.3585407919227551,-0.006384342394571691
-0.35880908591166605,-0.006500335161316111
-0.3590872007454678,-0.0065977343042528825
-0.3593632519567576,-0.006694304802294243
-0.35964297939242196,-0.006782863241414277
-0.359927845458959,-0.006871250677965549
-0.3602243673835193,-0.006951266112795098
-0.36054801919363216,-0.0070256331375591575
-0.36086601820844544,-0.007084356070804852
-0.3611729929820409,-0.007144500881381711
-0.3614746272304331,-0.007170037771449991
-0.3617856916016565,-0.007221282704091876
-0.3621011346157793,-0.0072561603652409054
-0.3624082815054803,-0.007307077301274944
-0.3627151063404216,-0.007358845112333632
-0.36302326621309977,-0.007375164956053614
-0.36332550443564193,-0.007391623438602948
-0.363336782982699,-0.0073488217401333
-0.36333725124718674,-0.007294774759910493
-0.36333482269538736,-0.007224250802613719
-0.3633079228340066,-0.007161170538245115
-0.3632762903237863,-0.007103227271479768
-0.36324335321061396,-0.007044304724753173
-0.36322343501455084,-0.006994101362665328
-0.36317923064821495,-0.006977415974131927
-0.3631198713979025,-0.006963127512952799
-0.3630587725554692,-0.006929410795627592
-0.36302282507757083,-0.006895122755298689
-0.36296873980072614,-0.006868181712994627
-0.36292263321238954,-0.006841959519735182
-0.3628692054656151,-0.006803859238320784
-0.3628144335886278,-0.006784908988145864
-0.3627638515301992,-0.006757810989904878
-0.3627144698133199,-0.006735585380316859
-0.362658202580513,-0.0066978025776506305
-0.36257556401818675,-0.006664708928418084
-0.3624908175529715,-0.006615599231388836
-0.36238346260672427,-0.006586392545161912
-0.3622762628753958,-0.006555025448822828
-0.36216716769257207,-0.006529200079488499
-0.36205028642389,-0.006522264209399432
-0.3619101203836114,-0.006510574278823634
-0.361742747449918,-0.0065133750235439845
-0.3616346241568392,-0.0065424451811892425
-0.3615278775665366,-0.006594035582291509
-0.36142040013392807,-0.006644035869480743
-0.3613078654134829,-0.0066983100086866676
-0.36119279875736005,-0.006751259350817202
-0.36107173450662955,-0.00681189484575655
-0.36095972096642637,-0.006835845094724241
-0.360813025625386,-0.006891822480469042
-0.3606670299125121,-0.006956839944780605
-0.3605387406534847,-0.00700366902874396
-0.3604083154619742,-0.007044522791483636
-0.3602682759132395,-0.00708848058978599
-0.3601111067791252,-0.007108797639558225
-0.3599724596317062,-0.007132424371927377
-0.3598280875731355,-0.007173039358344358
-0.3596960030185219,-0.007209254621186325
-0.35955019396586635,-0.007234977188867962
-0.3594033283084856,-0.007247357729615147
-0.35925673091380506,-0.00728849209906847
-0.3591261387385419,-0.0073348311850963775
-0.3589893559504041,-0.007363135298052177
-0.3588399726832491,-0.007392079377675766
-0.3586907141321774,-0.007417377648669296
-0.35853861175356694,-0.0074717395838429035
-0.35838559320185315,-0.007504669168813508
-0.3582263251100553,-0.00753341134074174
-0.3582525225265588,-0.0074454153713363145
-0.35828506472728633,-0.007376192047182732
-0.3583082992012169,-0.007306273821288766
-0.35833136673308474,-0.007232805149891167
-0.35837554919014053,-0.007159322147218395
-0.35843047608020245,-0.007074224139141926
-0.35847323220104266,-0.00699813090932721
-0.35853009198587327,-0.0069258351157424425
-0.3585781746317918,-0.006840474199511668
-0.3586401066805929,-0.00675047030877073
-0.35872416230751825,-0.006665572460131328
-0.3587745514588379,-0.006571883654369417
-0.3588271459416617,-0.006485988056636335
-0.3589042400525579,-0.006412550692024608
-0.35899444448587275,-0.006307807471618704
-0.3590914913044785,-0.006200862591503788
-0.3591781951774868,-0.006089635824224219
-0.3592878333586336,-0.0059759362537012625
-0.35941356061880303,-0.005864737173715888
-0.3595390533845243,-0.005754408378970253
-0.35969311347471866,-0.005618374383384706
-0.3598653657816463,-0.005472278463884364
-0.36004376583136083,-0.005316766158764681
-0.3602472310902268,-0.0051700600155956625
-0.3604555069234699,-0.0050102112045257476
-0.360680291485597,-0.004874890320963024
-0.36077557126809323,-0.004894507879214199
-0.36085947526541534,-0.004956804252799673
-0.3609369366713363,-0.004993320839249059
-0.3610173329386182,-0.005032515658527071
-0.3610783206453463,-0.005056818380798731
-0.36114753615781126,-0.005072850662947407
-0.36121248381772875,-0.005098503967176896
-0.36126718632171834,-0.005083688859429785
-0.36132452274191845,-0.005084513098077455
-0.3613543833533549,-0.005104323266542675
-0.3613870833125623,-0.005091773823051547
-0.36144044300951567,-0.005114648780973068
-0.36147935029287104,-0.0051456413093371265
-0.36153719592701467,-0.005169161087779519
-0.36160514822425455,-0.0051598280452963075
-0.3616514071501149,-0.005157983247007655
-0.3617119344648073,-0.005182048163834155
-0.36177391409706566,-0.005194868590394123
-0.3618162788758699,-0.005174016523641074
-0.3618639908099497,-0.005159872143276677
-0.36193296425753385,-0.0051939041553701135
-0.3620141717110325,-0.005216973740813141
-0.36208881144752925,-0.0052408521922958674
-0.3621713656012084,-0.005252468711724725
-0.36225113142393894,-0.005258670623168882
-0.36231420412896054,-0.005266566231644043
-0.3622602695921006,-0.005147374777089121
-0.36218930239978264,-0.005042264281049658
-0.3621282891735005,-0.004915666675664953
-0.36203956606756965,-0.00480748697874003
-0.3619643767663417,-0.0047328305829687
-0.3618764683643312,-0.004652108716861957
-0.36177063994680014,-0.004582355367135865
-0.36166496016406213,-0.004506452486260562
-0.36156762178329965,-0.004453335261439394
-0.3614515243234441,-0.0044244840058446045
-0.36135404205204735,-0.004415369152985483
-0.36125911867789373,-0.004403757145445115
-0.36117118000786647,-0.004381023026090333
-0.3610699905310323,-0.004355542797679458
-0.3609796955851612,-0.004342543375854372
-0.3608863997037704,-0.004336487248400382
-0.360776865233079,-0.004340830921268959
-0.3606954026236358,-0.004338269375631929
-0.36059865035399374,-0.004357280935271331
-0.36049070720582355,-0.004371155952805834
-0.36039546399574796,-0.0043977742096239425
-0.36029974025790246,-0.004416662996099357
-0.360193468593058,-0.004441271888899711
-0.36010051228915224,-0.004478220191293006
-0.360002829370766,-0.004516334061641908
-0.3598883444837333,-0.004549813028115514
-0.3599545572795184,-0.004701959421965268
-0.36002250900365423,-0.004872753495967501
-0.3600697924253987,-0.005015461886836694
-0.3600990973924762,-0.005187718523281907
-0.3601277257550858,-0.0053484326165717366
-0.36013855448340293,-0.005511210448056685
-0.36014708722199845,-0.005699600606598886
-0.3601488244122235,-0.00587618667453797
-0.3601591408357263,-0.006035583683271893
-0.36014768841270256,-0.006226053942549714
-0.36013620053644263,-0.006397008983888774
-0.3601406222953177,-0.006580125480992196
-0.36013431267603835,-0.006769916288887334
-0.3601287651178374,-0.0069622458136727634
-0.3601116678742924,-0.007152360078308434
-0.3600815919824774,-0.007352314024090284
-0.3600380335383598,-0.007562585916855023
-0.3599980246943882,-0.007778042230942275
-0.3599660607603321,-0.008017052561578667
-0.3599140720105431,-0.008285605167768018
-0.3598571823371679,-0.00856417013425701
-0.35980355546760967,-0.008859480097707378
-0.35975612431010745,-0.0091552143579681
-0.3597274463883971,-0.009459422713139768
-0.3596616453816138,-0.009779673830553287
-0.359596015537697,-0.01011660313955709
-0.35954242714985457,-0.010343272214304214
-0.3595164955988975,-0.010571518367192945
-0.35948730446535415,-0.010814132658373334
-0.3594669305221963,-0.011070483845846123
-0.3594176956532989,-0.011315016561656748
-0.35936030234255667,-0.01154778610492375
-0.3592894115875936,-0.01180607726375238
-0.3592325180938546,-0.012047815164595828
-0.35916255063797575,-0.01227616232411123
-0.3590653175412369,-0.0125348689580953
-0.358953407652415,-0.012782358506478556
-0.3588661111569518,-0.012993994158949522
-0.3587428792474844,-0.013213384320371637
-0.3586030778418366,-0.01344334616844569
-0.3584556140666172,-0.01368124365949997
-0.35830997928372876,-0.01393886577069269
-0.3581442165191608,-0.014207831567257417
-0.35798587260837417,-0.014494906678389303
-0.35780714203221675,-0.014778420082193051
-0.35763362460019005,-0.015066932354162463
-0.35746342404151527,-0.01536793951618152
-0.3572821637937949,-0.01566586559551088
-0.3571028967300547,-0.015991297992968896
-0.3569305855958212,-0.016318039212739888
-0.35676239320216,-0.016646861491122288
-0.3565925945859429,-0.01699021296340428
-0.35660143233712815,-0.016854397963327262
-0.3566060866025586,-0.01670123022518844
-0.35662034076319776,-0.01657785476373293
-0.35664145367121625,-0.016447345782324534
-0.35666581113656604,-0.01631242208914598
-0.35668339203853366,-0.016157041523348625
-0.35669415110201236,-0.01601536043283
-0.35672213100741623,-0.01584206628328659
-0.35675500767889123,-0.015637293451135733
-0.3567747309733179,-0.015437548394118913
-0.35676477421830055,-0.015200248944330771
-0.3567252463574305,-0.014962857779773749
-0.3566827257697384,-0.014754908489622277
-0.35664541081064166,-0.014508918807872388
-0.3565882762144955,-0.014263140463844663
-0.35656259564259213,-0.014017946405635199
-0.3565225410188873,-0.013766919553314683
-0.3564903269499609,-0.013505788326003593
-0.35645536586262877,-0.013234086594991352
-0.35641304254992473,-0.012970835474978947
-0.3563549376023233,-0.012682467715147791
-0.3562923106818404,-0.012368820588583702
-0.35621305881405546,-0.012032766410638706
-0.35612566469358625,-0.011680922353439217
-0.35603407408033894,-0.01133715461568625
-0.3559451553876589,-0.010948898631564959
-0.35584194812473685,-0.010860244166858823
-0.3557383170138549,-0.01080100829938186
-0.3556311019882634,-0.010723227553762683
-0.35551483433861514,-0.010633763331522083
-0.35541331710835466,-0.010533322057149578
-0.3553082261502251,-0.010411941637054046
-0.35520315166920685,-0.010298080828545848
-0.35510174734063543,-0.010158171278453738
-0.354999928233251,-0.009999514911268171
-0.35489351815119125,-0.009834870046365702
-0.3548213167684221,-0.00967025203879678
-0.35472190387451813,-0.009460114186375379
-0.35463355535005336,-0.009289005515644693
-0.35455516578951085,-0.00911445139620381
-0.35450103194229227,-0.008924280868879829
-0.35443961365433446,-0.008748025404035971
-0.3543582398096304,-0.008571087415220375
-0.3542916910317599,-0.008383942126964259
-0.3542189949566228,-0.008183759681710373
-0.35413782392701126,-0.007969571642407865
-0.35406914258728633,-0.007744713350191957
-0.3540193998142051,-0.007523478684270995
-0.3539925813621739,-0.00726927420539233
-0.35394576679054585,-0.0070067674040310305
-0.3539055627096244,-0.006747396199594153
-0.3538926157796191,-0.006493077353377453
-0.3540374342334431,-0.0064146070286041764
-0.35418845755480866,-0.006347409748440993
-0.35432565495723706,-0.006310936997292505
-0.3544759361048349,-0.006271292801842674
-0.3546370143452103,-0.006219758944502
-0.35477694552264505,-0.006169883884699301
-0.3549485490160463,-0.0060883748056878816
-0.35515063822169746,-0.005996927588097185
-0.35536693355612425,-0.005904107579283775
-0.35558094689124803,-0.005789067570224682
-0.35580267431674784,-0.005669618743423507
-0.3560299787335236,-0.005537684903737303
-0.3562844321459863,-0.005436320450136893
-0.35656307529127956,-0.005360121838891055
-0.3568522164009681,-0.005257716078354775
-0.357167047212116,-0.0051734577623286405
-0.3574930427755754,-0.005053009363630728
-0.35782255391763484,-0.004952847913588979
-0.3581707413733476,-0.004828411484068544
-0.3585255699525069,-0.004701155830120898
-0.3588920009772498,-0.0045523178556582155
-0.3592498771285152,-0.00440294430663229
-0.3596107883623741,-0.004269735868993287
-0.35995105454614673,-0.004114420978911692
-0.3603017253346605,-0.003952030818187932
-0.36027703291681884,-0.004201122393269999
-0.36024220259089285,-0.004444820563302816
-0.3602079755422063,-0.004705375913561603
-0.36016207848173504,-0.004977148262187464
-0.36012525089174624,-0.005275261241910856
-0.3600755598873869,-0.005578264914690278
-0.36003479633599855,-0.0058829924091464555
-0.359993365223483,-0.006200346408244374
-0.3599707958005994,-0.006540087682348105
-0.35994912349511726,-0.0068645980365049444
-0.35992576877920845,-0.007215011900610172
-0.3599154855139191,-0.0075669613856059565
-0.35991192506137043,-0.007934481141749477
-0.3598920457414757,-0.008349959727926518
-0.35987738945986025,-0.008782581284423422
-0.35985793521700804,-0.00919517851652238
-0.359848526542475,-0.009612833839647212
-0.35980708721367743,-0.010014291197102676
-0.3597356185987353,-0.010453835040167374
-0.35967420215231144,-0.01092369270445123
-0.3596338389114119,-0.011419459858093664
-0.3595914068920828,-0.011901857207249998
-0.35956114250342347,-0.012400925739566715
-0.35950567302265407,-0.012901603958908863
-0.35943189936350334,-0.013437538071720283
-0.35934780001565114,-0.014000222671072468
-0.3591965800371901,-0.013918308838664177
-0.35903655528253064,-0.013823237828384852
-0.358878060424792,-0.013718183421729629
-0.3586939519602062,-0.013610643236394512
-0.3585015817082964,-0.013479786259458507
-0.35829738881722195,-0.013330568762914963
-0.35807141180625934,-0.013172174594612274
-0.35783705194743604,-0.013010029236846753
-0.35759130044908627,-0.012845902282910942
-0.357337065526498,-0.012656478199722555
-0.35709261963432987,-0.012475137899142457
-0.35682098594080613,-0.012281109465718807
-0.3565706059449434,-0.012070694602548228
-0.356325195533936,-0.011839708173815416
-0.35608370580517856,-0.011618824041209052
-0.3558382004369722,-0.011406609321543394
-0.35559332931650045,-0.011224306139940864
-0.35544535620640494,-0.01102114244319652
-0.3553661841620821,-0.010783143676248034
-0.35513137819691915,-0.01053522312056917
-0.35488159512555906,-0.010336819990265813
-0.3545911626765142,-0.010040210228014624
-0.3543714762846521,-0.009754189842383335
-0.3541491269526025,-0.009462057232226213
-0.35386094859188827,-0.009238862928942475
-0.3535802965632658,-0.008856590696417296
-0.35364241429422744,-0.008657831709052067
-0.3536934704973433,-0.008500074284358443
-0.3535934092939074,-0.008424503473679538
-0.3536360644857869,-0.008337606238174663
-0.3536446074207903,-0.008210969842862018
-0.3537537000811736,-0.007978064924313733
-0.3538078378697513,-0.007790765272028034
-0.3538102175959667,-0.007590073354244309
-0.3539129909290813,-0.007308766291279873
-0.35406796920998646,-0.00708856501648905
-0.3541891092604442,-0.006857484647497466
-0.35425117778176374,-0.006589998441019572
-0.3542618519293115,-0.006356399096790866
-0.3542739509648968,-0.006122209579474793
-0.3542911655255491,-0.005862918803465893
-0.35424934691997023,-0.0055846209354908066
-0.35420391318035593,-0.005382161368531856
-0.3543107257932985,-0.005014524300994734
-0.3543912164921152,-0.004537459814595716
-0.3544664210388944,-0.0040982831117171575
-0.35457433574642516,-0.00367755724004205
-0.3546601757653677,-0.0032427775315313524
-0.35473829983787974,-0.002955172990188857
-0.3548197441916593,-0.0027069456818419185
-0.35522232608220344,-0.002348543140229347
-0.3553365201817847,-0.0020776344367574306
-0.3552724891570006,-0.0020002969906109253
-0.35524654105555653,-0.0018219820271710152
-0.35524539490078105,-0.0018372579501707148
-0.35527323058396865,-0.0017865255344223264
-0.35515037645619774,-0.0017088688099433508
-0.3551194018728728,-0.0016536903828515519
-0.3550373205275763,-0.0016171157913014225
-0.35490442622165186,-0.0017087891933578112
-0.3549833024250485,-0.001645587476146057
-0.35477165457849014,-0.0019174294324263916
-0.3546167412139152,-0.0019236062833266135
-0.3544229138547336,-0.0021438760692431627
-0.35430652087698056,-0.0021830109914714874
-0.3542304946613476,-0.0021522975600822697
-0.35394919565095645,-0.0018103580732193245
-0.35345204865729546,-0.001270661014294315
-0.3527430701924899,-0.0009463313896472605
-0.35183063495952227,-0.0006708376269445038
-0.3510365516732053,-0.0003257028466814166
-0.3501893320550819,-1.1559769469350611e-05
-0.34940471241589255,2.347375993665135e-05
-0.34853014837507884,9.968234495272982e-05
-0.3474575216381234,0.00011876058370784148
-0.34636979885469127,0.00014021639937850106
-0.3454103178440279,0.0003057876057188935
-0.3446091648994891,0.0005237965725055083
-0.3436577450412054,0.0012223318614294487
-0.3424747380728704,0.0018696265893134029
-0.3412800955236074,0.0025737194277869746
-0.3401449950922503,0.0029337343797863624
-0.3388888014950546,0.0031077703457101508
-0.33784622342684156,0.003429495009715622
-0.3367533803200483,0.003845696998745249
-0.3355399672164853,0.004308662885300241
-0.3344237283039438,0.005100562918120888
-0.3333079241952926,0.005868610389681769
-0.3320648539577222,0.006677805366260045
-0.3304389355650178,0.007251773521170277
-0.3288170475703624,0.007740479606258413
-0.32719679018067976,0.008324085141975301
-0.3253639045909728,0.008675470549793299
-0.3238160376185372,0.009276118891470744
-0.3221614907592251,0.00959050482303278
-0.3206481741929604,0.01019703450052413
-0.31923125937372276,0.010594676892045976
-0.3176345468414237,0.01124886623338725
-0.3158414375461644,0.011585974457003254
-0.31388326525934807,0.01194681928408206
-0.3119280336801816,0.012812939737832513
-0.30993162124007145,0.014001233830996537
-0.3080488160281567,0.015124794099397612
-0.3059966258225318,0.01635562706949137
-0.30439979551497925,0.017173147718092988
-0.30273398263745743,0.018083297923180072
-0.3013775510303798,0.01922792902478579
-0.29997797016178074,0.020370811731926786
-0.2985995166845529,0.021243055376545333
-0.2969709381896297,0.022046989326883842
-0.2952861299501131,0.023157510577698992
-0.2936966945353194,0.024076689197716994
-0.29203044934648753,0.024884221596841866
-0.29049232250690765,0.026077705597606277
-0.2888278317073286,0.027535808348301133
-0.28737392517181065,0.028584577081967738
-0.285919295803203,0.029748449483047723
-0.28439386313914616,0.031021605453687928
-0.2827068886246114,0.03250769338335949
-0.281349323398955,0.033819217751561936
-0.27963216399498164,0.03482077356393978
-0.2779946043444091,0.03591957013233629
-0.27599143162320444,0.03697035745788099
-0.27370212284286044,0.03824208655826064
-0.2715411619289854,0.03964295090971545
-0.2696385809840015,0.04143802197212271
-0.2678807061353188,0.04273278644429532
-0.26629949003057807,0.044288481888460185
-0.26489653054710494,0.04593248394290428
-0.26356180550360375,0.04734126066364705
-0.2617694158027449,0.048922018291617214
-0.26001969084862137,0.04986942062022398
-0.25819821200361864,0.05081938591533247
-0.2562611378486515,0.051925669995808166
-0.254321068959969,0.053059669850528235
-0.2524526077087649,0.05421936504264102
-0.2506641871220554,0.05482541954530401
-0.24905776499835752,0.05529138885034862
-0.24699756773096262,0.0553810163326543
-0.2448073446912252,0.056033019551209984
-0.2428156966165073,0.057191904816595945
-0.24074496868673692,0.05884084424572031
-0.23876014441227228,0.06043514907092898
-0.2366407118789609,0.06185439693417241
-0.2345420906837375,0.06344882839848834
-0.23238903846220868,0.06504200675127672
-0.23023776617195804,0.06704670727270456
-0.22788711078001217,0.0694708908254267
-0.2257865910668472,0.07169302299630473
-0.2234577185770162,0.07413194251815766
-0.22111905848301247,0.07662398066437448
-0.21887094316352473,0.07867682066502685
-0.21688183602522576,0.08057977739796265
-0.21448218639923144,0.08308201622863817
-0.21208604922760005,0.08530440482906562
-0.20957939785834867,0.08751776532512279
-0.20719876450156993,0.0900599912352488
-0.20474153145828233,0.09249405739956126
-0.20229097923375677,0.09514501918659843
-0.19975378336291155,0.09787319402437628
-0.1970360779811355,0.10073691690379258
-0.19450503673290898,0.10339180947781001
-0.1919580229467237,0.10606109597761193
-0.18949839779262928,0.10865942398895684
-0.18688263355082815,0.11142500323327204
-0.18440126599688045,0.11410069284422145
-0.18187136827238093,0.11688885608909147
-0.17929064549484058,0.11978611164593203
-0.17648909492200004,0.12269594113917359
-0.17379944771322148,0.125619884323807
-0.17106372274223353,0.12858482056094023
-0.16833619697049879,0.13157891936494298
-0.1655632717651701,0.13469890115460836
-0.16281650493832725,0.1378266967002874
-0.16023521938946936,0.14087234378874797
-0.15752112554245506,0.14378291388377834
-0.15482634629137768,0.14677933490085032
-0.15224359537162968,0.14978922549743445
-0.14941111081781389,0.1529247683372772
-0.1466201000821895,0.15615595604948185
-0.14392661672103946,0.15926629741151055
-0.1410886737334009,0.16268104791273097
-0.1386820112316273,0.1659421287476141
-0.13612086624608166,0.16906661925309935
-0.13363818006442438,0.17233618647036764
-0.13129698323592404,0.17546902350971055
-0.1289525676632901,0.17886597322608666
-0.12642818080004065,0.1821977629706028
-0.1239480037274654,0.18571752460459656
-0.1216161784202239,0.18901919644612963
-0.1192403492509649,0.19244427011540532
-0.11687401830418115,0.1958925246541729
-0.11454734623534843,0.1991733323837327
-0.1121979806736199,0.20270821907101733
-0.10984370229289618,0.20611276146054497
-0.10751006054260792,0.20970272883660074
-0.1050870238904317,0.2135392872635392
-0.10259332423397781,0.21761001388693685
-0.1003364017489533,0.22134682460859745
-0.09792716123422532,0.22506244504022305
-0.09555085662049215,0.2290030302108746
-0.09324348669013276,0.23287770390618084
-0.09089490768239375,0.2367121941612983
-0.08865888351708841,0.24031644342176067
-0.08638697897296797,0.2442844825837609
-0.084371875416038,0.2478945090800736
-0.08233462635063013,0.2518255876036907
-0.08037364579018093,0.2555340363927286
-0.07855392482448403,0.25961255199286726
-0.07665697396202253,0.2637691577695214
-0.07467702314384836,0.2683302366860228
-0.07263574936542454,0.27315202153240725
-0.07064512165382614,0.2779346460518703
-0.06872249198967094,0.2825687988578528
-0.06679232615397127,0.28711622326874126
-0.06479060781753679,0.2920537840924472
-0.062780331590063,0.29705816606789354
-0.060847895446164244,0.3018921736953169
-0.05900175517978594,0.30674474351197306
-0.0570672169195402,0.3120403618583623
-0.05508514406490232,0.3174284043870144
-0.05318240980696835,0.32279047419254675
-0.051239714418288215,0.3282680010368069
-0.04939754071354743,0.3335441971262923
-0.047602165775028085,0.3388572248808215
-0.04594272372172867,0.3439669352986226
-0.044364794329205315,0.3491092254523462
-0.04269065021028934,0.35409921218059187
-0.04108033605400026,0.3592329641309234
-0.03947804587023496,0.3644266573445496
-0.03792442768314186,0.3695156696658034
-0.036302533862544076,0.37464286882345443
-0.034729512977949406,0.3799500953420971
-0.03320640245696732,0.38516275645885223
-0.03131491800448033,0.39068503712032127
-0.02945917991687126,0.39598831435930626
-0.02760980809189148,0.40145480855913757
-0.02580252600830539,0.40694360370316807
-0.02397028867440454,0.4125204304869859
-0.022096010853777437,0.4181162801731485
-0.02026429295118222,0.4235808086497163
-0.018498338844302756,0.4288405112121366
-0.01676425695884695,0.4343640377210873
-0.014992096559968957,0.43944032286511064
-0.013275034714359465,0.44452677923355216
-0.011482001480865645,0.44955886587264526
-0.009770886612156193,0.4545785842516469
-0.008054362175298424,0.45988802617985564
-0.006400729079294246,0.46531201949879986
-0.004700010046304048,0.47077815809697265
-0.003023533617962426,0.477001025221278
-0.0012835989801545933,0.4829886434321468
0.0004261511245929467,0.48895020618463125
0.002140875022260319,0.4950670927242548
0.003850791745799914,0.5012067883188038
0.005373981974397091,0.5072273852288838
0.007033259684984583,0.5132610026431245
0.008725037781892223,0.5191135879441345
0.01036627194926526,0.5251873078814122
0.01209297983262915,0.5310091068752494
0.013895077809082723,0.5362615191635272
0.01569692684896641,0.5416906309353504
0.017375390110573152,0.5473815361814016
0.018942726191345613,0.5532872932675963
0.020623450669910448,0.5591708247028591
0.022214362260407683,0.5652019753105355
0.023833006226007106,0.5710987484656971
0.025388234079377625,0.576955826018288
0.026930052543109914,0.582853425496906
0.028430567374972793,0.5885013536808792
0.029908055953935364,0.5943916094805834
0.03139074783020644,0.6000667707080967
0.032782296605303005,0.6056684611412401
0.03418014966425073,0.6113161936676852
0.0356079143887026,0.6169974672186707
0.036984491039900314,0.6227925507669246
0.038388893654277764,0.6287056084465708
0.03980821241799666,0.6347049892374897
0.041246348086337634,0.6403623331629178
0.042652996724555955,0.6464522598383654
0.044117597987674936,0.6526308996218259
0.04559985400716249,0.6589973395549059
0.047190241828374044,0.6651163036603881
0.048718865168976624,0.6712473611792391
0.05010671205388924,0.6774839316145219
0.0514957199088079,0.6838022181067728
0.05273934094898916,0.6904118478265932
0.053923469786505224,0.6966491016699043
0.054914765964755266,0.7030171053935537
0.0560019908922543,0.709075514388887
0.05702367807097637,0.71510375867379
0.05803798832562236,0.7214610482143672
0.05909565781735465,0.7277410138872409
0.060091230925703246,0.7341021803401748
0.061121142438095515,0.740431239788718
0.062139023251996404,0.746775132870971
0.06313257802529737,0.7530682883367397
0.06412946492900684,0.7595997646629375
0.065046666355136,0.7660681971474059
0.06597759712466078,0.7724341297055347
0.06699315740212938,0.7788844712052148
0.06807897318145509,0.7854939997871653
0.06907459360725653,0.7922022960440165
0.07006791447894023,0.7992995393934508
0.07102987498707589,0.8062114923319441
0.07203986568544787,0.8131972242890211
0.07298563228011845,0.8200788129322554
0.07399777709111818,0.8270163151523935
0.07492434753063937,0.8339556974986786
0.0758664879798116,0.8408596084618073
0.0767488309294666,0.8475758541103844
0.07776636546865046,0.8539999721344165
0.07869241690656859,0.8603731511825243
0.07963908823273758,0.866844217816823
0.08051293684086952,0.8733134124972977
0.08138634826247736,0.8796761801983052
0.0822425881563166,0.8860811290993473
0.08308157344457014,0.8927772029407823
0.08393864962492309,0.899270945072773
0.08480161027313786,0.9060468916259339
0.08561462378173433,0.9129193880520249
0.08648593986742871,0.9197781311894997
0.08737169959953014,0.9268081404768207
0.08824074408106095,0.9338994947314808
0.08910631498812238,0.9410382204198591
0.08999326601997329,0.9481273313244614
0.0907962187522293,0.9550828224803388
0.09161056369337116,0.9621180253541974
0.09247417521378593,0.969025828621685
0.09332833126690056,0.9758542541772355
0.09414223491290213,0.9826627619021271
0.09490277668091943,0.9893923194188817
0.09570717372779375,0.9961673573382066
0.09650669540381626,1.0029214521979855
0.09728611129524443,1.0097136531464068
0.09806693864738725,1.0164534762090702
0.09880145239813046,1.02323431370598
0.0995774921465262,1.0303402032249098
0.10051088592126732,1.0375548838933129
0.10145685991565588,1.0446212827534285
0.10238324641171985,1.051800742370801
0.10329861760364431,1.0590229257700314
0.10427240251320315,1.0662426231144018
0.10525076877512651,1.0735135371499063
0.10628501051638173,1.0807278116660366
0.10731913886437583,1.087948358364429
0.10817458017223933,1.0951458114310568
0.10901518724640083,1.1022844951310558
0.10989157754550209,1.1094339920886758
0.11079854249694393,1.1165248143343072
0.11168279884705258,1.123585671107086
0.11244225907283267,1.1307331226011206
0.11330172041524464,1.1377869511827088
0.11410320628277405,1.144798947533101
0.11488119253941986,1.1518522061803458
0.11570000549293043,1.158904789379481
0.11650618526581347,1.1660430679213554
0.11727227422655166,1.1733400102469935
0.11804425661036798,1.1805916412849895
0.11886778247148191,1.1878620471389887
0.11964367543058549,1.1953717757071787
0.12043057969106143,1.2029711811901507
0.12122904969874859,1.2105821663241658
0.1215659574313479,1.2179587647688266
0.12180658405528923,1.225392393955457
0.12210535623155444,1.232775492019853
0.12242585507943206,1.2401333595656454
0.122726321351277,1.2474314440256147
0.12305415650877773,1.2547048240627732
0.12341431094364552,1.2619227631464567
0.12372531520002536,1.2691313589839006
0.12396347300214763,1.2763084102740505
0.1242969288874313,1.2833139507523215
0.12451659985427557,1.2905117887096855
0.12478359509994301,1.2974765676862563
0.12499578584158864,1.3044549215533618
0.1252937189612284,1.3114906966099205
0.1255126423071009,1.318453394924378
0.12572485397364802,1.325642632845758
0.1259541098674794,1.332795886746049
0.12616034916784247,1.3401804983109389
0.1264291438821991,1.347622249157021
0.12661671956731796,1.3547363610296328
0.1268785733801511,1.362014017349205
0.12713041397951538,1.3693569209374141
0.1273909239723127,1.3765094900042614
0.1276538322616618,1.383766974623638
0.12787938449258687,1.3908107729932349
0.12828892549035728,1.3978268163231635
0.12873054376927165,1.4047682743874177
0.12921825784594168,1.411695362508385
0.12962919420180277,1.4183354534550583
0.13012408691583366,1.425163649552612
0.13066994037598512,1.4318565411691413
0.13115386333436904,1.438192748416417
0.13176849091208187,1.444715120360501
0.1323794764695964,1.4512348197440712
0.13300960592743694,1.4578001514748422
0.1336526633394373,1.464408887551786
0.13435989709702817,1.47122945197418
0.1351556775382346,1.4779365428370925
0.13591559175795118,1.4843588522309457
0.13652878294980536,1.4904759627275985
0.1374007144514406,1.4966176840300813
0.13816111643825774,1.5025961359601878
0.13906546579001905,1.5088510217258086
0.13996497805444597,1.5149248487510842
0.14080556137529043,1.520815703314272
0.14177274992151842,1.5267984139722708
0.14262176489003822,1.5326384761106797
0.14356595060628852,1.5384126904016588
0.14440202361317095,1.5437739073952828
0.14531843427788416,1.549279968794553
0.14616773339598224,1.55443080658368
0.1472609257113364,1.5600196449450157
0.14832221478153998,1.5654668753779593
0.1493947755443671,1.5709195491776822
0.15056641451362063,1.5764492555816336
0.15177133172873294,1.5819129460967016
0.15295011308652395,1.5873117459337547
0.15425192033156584,1.5927955324573249
0.15551952991678292,1.5982226014645327
0.156975934733552,1.6038285775040406
0.1584491276689328,1.6094181753679342
0.15999622622087256,1.6152657514244622
0.1616545319442283,1.6213437985504386
0.16333566983613734,1.6272999172940468
0.16499428362587723,1.6329752601304273
0.16668134901248932,1.6385347414559788
0.1684638944060467,1.6443689994690045
0.17033882722990495,1.6502970434544737
0.1721101618358996,1.6558893342153915
0.1739018543975696,1.661560227399419
0.1758230639305226,1.667173058351582
0.17773885960311353,1.6727440592920777
0.17962413625366594,1.678228454570283
0.18158184115864498,1.6838508340629899
0.18339537198925948,1.6891166775491562
0.18523120989330005,1.6944377342621573
0.18699378597137498,1.6995349614813053
0.18881966416010604,1.7047403911080143
0.19069704482306116,1.709918874253652
0.19267584720459638,1.7152290807483495
0.19464480165149434,1.7204444500767815
0.19664729053269725,1.7258027407437242
0.1986876728104786,1.7310128250962362
0.20078118444229787,1.736341716360756
0.20301613152169184,1.7419069732585037
0.2051222090372735,1.7470869729600187
0.20732454374090975,1.7523060385049154
0.20964863937941744,1.7577084171114852
0.21206406259038846,1.7633604146250177
0.21458666895872813,1.769169326517207
0.21721472266952419,1.7751370308533079
0.21971360397447542,1.7807972337251294
0.22245644587835173,1.786650376999589
0.225033559273412,1.7920761559447485
0.2275674810810363,1.7974876752882336
0.2300203329808428,1.802710068004349
0.23263174891321256,1.8077727734476163
0.23513341255087944,1.812759085096618
0.23767873645839743,1.817848058984242
0.24014809776348944,1.822746660412626
0.24264057426666522,1.8275932253528413
0.2452372825631301,1.83232976431659
0.24793583616989273,1.8374389345816469
0.2505618454404516,1.8427542423653123
0.25325795041243615,1.848198617054786
0.25588701366803035,1.8535198856572033
0.25866101139945524,1.85905902652746
0.26142860954484803,1.8645062001553452
0.26426903250969697,1.8700718768114695
0.2671932148184436,1.8757922019004143
0.27015900892658695,1.8815261258050995
0.27325532406254815,1.8874639210516817
0.2761745741759799,1.89308951769882
0.27920196397167096,1.8987909783579935
0.2822689475138356,1.9045575763815437
0.2853992808086652,1.910466154093017
0.2882972297399307,1.9159738947061444
0.2913358204118024,1.9216115900865258
0.29437079136384947,1.9272891328882142
0.29738831603015115,1.9329324758420605
0.3004421438456764,1.9385466855821833
0.3033651418472497,1.9438825621835754
0.3063891914820634,1.94943881882883
0.3094999561424598,1.9550365983064748
0.312632730799012,1.9607192344956417
0.3158576592303579,1.9663949426009393
0.31913083254943925,1.972084402354659
0.3223054304511837,1.9776172715842235
0.32575110026708975,1.9833909158754768
0.32935530700411575,1.9894825216620902
0.3328441008525508,1.9953085056087456
0.33651548605427634,2.001309379419528
0.3402612352003216,2.0074449404182304
0.34401044455713337,2.013575981283197
0.34757099363553545,2.01933560303463
0.3509909747249327,2.024844078026213
0.3545676871729012,2.030415581301983
0.3581736775510398,2.0362078195276974
0.3616857360321106,2.0417816911465225
0.3653200122469983,2.047525894174994
0.36883044379521623,2.0530567072106787
0.37246845938881246,2.0587317362256696
0.37598244839347916,2.0642107020941136
0.3796684980116951,2.0698510193325426
0.383207819974679,2.075282187229307
0.38685911688492536,2.0808904307468477
0.39036283168442526,2.086264515288309
0.3939716969299555,2.0917539652178947
0.39757223974807776,2.0971876660860316
0.4011793440714262,2.102659005322821
0.4046883063818266,2.1079794011507453
0.408201493963495,2.1133072820607683
0.4117393374085514,2.1186592430981444
0.41531672341941905,2.1240903220735206
0.4189592151073228,2.1295603483452705
0.4223026623419049,2.1348707747750004
0.4258205417885619,2.1401889270525976
0.4293350750427362,2.145575565387065
0.43286409304873774,2.1510573386142293
0.4364946062715554,2.156595408034322
0.440149019249794,2.1621761950244855
0.4436932605535082,2.1677244271096536
0.44700211067546447,2.1733885485632687
0.4504186171567048,2.179150762806957
0.45390746273653965,2.1848511627910803
0.457647312770485,2.1906604027230983
0.46121495238720084,2.1965906306730667
0.4649125954947832,2.202554366389308
0.46879565429721715,2.2086622966930896
0.472561508854654,2.214670768592259
0.47645562177252787,2.2208603137903276
0.4803615211467427,2.227074049609344
0.4842360567493297,2.233291754663683
0.4881524381152108,2.2395004170212998
0.49189720981446633,2.245576008240023
0.4957898210687441,2.2517070390927407
0.499520552326708,2.2576434532010525
0.503346804559238,2.2637064506965947
0.5070199844931138,2.2696570789807375
0.5107498888910679,2.2755789777363717
0.5144323160328639,2.2814598783058773
0.5181441681374659,2.286966443955947
0.5218186124664499,2.2925443534657948
0.5256439563383664,2.29816977809843
0.529498128496122,2.30376693857726
0.533253668726738,2.309229095505538
0.5371621416023906,2.3147585874781775
0.540850035809532,2.320197028747548
0.544496961172904,2.325597114409325
0.5482039037022146,2.330976468035843
0.5522106918501908,2.3365447161328237
0.556262202754098,2.342073183988998
0.5602932960054267,2.3474945417345396
0.5643337762099357,2.352885623771796
0.5683055762879913,2.3581964834824505
0.5722203184352451,2.3633784631252532
0.5759317305806282,2.368323173552692
0.5795298374965716,2.3731232717602846
0.5830669636887501,2.377808216979292
0.586548463514122,2.3825632840066526
0.5904217131376112,2.3874529969893437
0.5944954702439709,2.3924958413599704
0.5984198353543617,2.397301475679777
0.6022854796429378,2.401965897949756
0.6059894298771844,2.4064439253067977
0.6099043445905392,2.410998690960786
0.6138573990781534,2.4155617536698553
0.6180503564954154,2.4203432180462827
0.6221615956228704,2.424932132264074
0.6267599902534469,2.4299041800454524
0.6309328288096638,2.434590560979356
0.6350895778067697,2.4390902384372932
0.63934045679105,2.44364398057064
0.6434161639709024,2.447964722522583
0.6474873211869716,2.452166011912934
0.651368250855298,2.456161675747025
0.6554852003764322,2.4603413871986692
0.6597194411852544,2.464517905367519
0.6639647467392495,2.4686933061313305
0.6679353788681819,2.4726548738753467
0.6720684488727041,2.4766194200565024
0.6764040298180332,2.4807109396070803
0.6809514427333146,2.4849302464060177
0.6855942791352383,2.489198659688191
0.689946689668473,2.493240465908847
0.6944825214103705,2.4973638172224972
0.6987849299579622,2.5012478333362846
0.7033026112193486,2.5053124203836763
0.7077578446357603,2.5093335032608213
0.7122042739068072,2.5130562071944627
0.7165383799436026,2.5168162502558182
0.7213190598773853,2.520782384692393
0.7260643541638454,2.5249224812453455
0.7309737483679826,2.5290419502863197
0.736218172307129,2.533385284802931
0.7415519328481445,2.5377006044966155
0.7464564733232292,2.541679543851596
0.7511699371204261,2.5453424597759833
0.7558497387394114,2.5488989145768945
0.7605241828251393,2.5523876935070544
0.7653986853487393,2.555922268091036
0.7700291006079023,2.55924605579161
0.7745865117942521,2.562468290604411
0.7792886970383368,2.5656178324940324
0.7838370649973885,2.5686058190644108
0.7885763821257005,2.5718036394047323
0.7934814517385596,2.5750109061908577
0.798312833749051,2.5781002062427296
0.8032620039691589,2.5811151807273136
0.8078343513933179,2.584039215958637
0.8126948244090435,2.586941152882139
0.817589521897413,2.5898868138234947
0.8226534438807409,2.592924889540842
0.827650381214284,2.5958308980749205
0.832573999904132,2.598551339665818
0.8374458132353264,2.6012854333400357
0.842120690966373,2.6039229138953064
0.8467164701591692,2.606380160467366
0.851431046343559,2.6088922854121903
0.8557795278931928,2.611885210931489
0.8605736363919267,2.6151163125065935
0.865414462157724,2.6183601975285153
0.8699193414967423,2.6213919820751572
0.8742810458205503,2.6243064644576437
0.8786354212003638,2.627166713845952
0.8828332876288871,2.629939054913527
0.8870676646843088,2.632675524419432
0.8915441559605173,2.635491495279765
0.8955401262254923,2.638088435985045
0.8997904309859667,2.6406743407137427
0.9036182110527509,2.643089780997665
0.9075064740324732,2.64547512886891
0.9111264006140594,2.6477199085231558
0.914916680170693,2.649948642550929
0.9188575190238679,2.652214954376836
0.9228011764842783,2.654421077615492
0.9264173719929287,2.6564661798799816
0.9301586147740335,2.6585695890814462
0.9336078501178209,2.6604304797660565
0.9371293497847419,2.662312511892713
0.9402739642551945,2.663971015035546
0.9432611653963516,2.6655139347155137
0.9459739607927407,2.6670225172372697
0.949169264251462,2.6686292924517017
0.9520621166129704,2.670104358362054
0.9552003894120114,2.671536932842825
0.9583173624566901,2.6728916229331228
0.961016703680754,2.6740615086338155
0.9640005697392167,2.675311427882187
0.9670951803105684,2.6766791940859793
0.9702312860218221,2.6780172287227377
0.9734588413647479,2.679379746889782
0.976510675897331,2.680570855119805
0.9790932668351255,2.68163652476055
0.9813936486263456,2.6824437338835185
0.9837326238094727,2.6831662027392493
0.9858986062286965,2.6840141204152403
0.9877920944313003,2.6846293245317336
0.9897113918199263,2.6852619473529185
0.9915229147659104,2.6857549226200357
0.99324546521935,2.686298697010459
0.9950523956812096,2.6867527956312207
0.9965855643503643,2.687203478139586
0.998208874552615,2.687525974258048
0.999501077841495,2.687874095228111
1.0008734541304245,2.68806575365112
1.002044530221836,2.68828525789332
1.0032062510676338,2.6885849816196923
1.0042268676606438,2.689122535004818
1.00513786577849,2.689665573707699
1.0063488947892112,2.6898528809496023
1.007569478152738,2.689945094294768
1.0086748574072342,2.6899126929349855
1.009669983599907,2.6899593989120696
1.0105973841743383,2.69002135160135
1.0114685191779376,2.6899805865532493
1.0125055113015062,2.690158663515886
1.0134081244980777,2.6903175134425665
1.0144161258180462,2.690395017921256
1.015261021600816,2.6904534997766327
1.0163759422957537,2.690542224025332
1.0175984174122803,2.6905947991400287
1.0186738364443702,2.690839856598012
1.0195324475491656,2.69092788837302
1.01995784721891,2.69126328745528
1.0203339845719939,2.6913932710896518
1.0206329590534977,2.6911855909745914
1.020915495498028,2.6911242267803877
1.0211035035329719,2.691003246293757
1.0214001406766875,2.690747313211542
1.021562227120858,2.6907080969441757
1.0216688622973862,2.690873641224532
1.0219013412909392,2.690592862805273
1.022117665685377,2.6904040599553403
1.0227946529689802,2.6904908639142557
1.0234396026079997,2.690530092097823
1.0239591971424835,2.6905882329918502
1.0246219186596592,2.6907488453335597
1.0253991722474403,2.69082391806312
1.025822561424265,2.690918151641167
1.0266468862917313,2.691061313405845
1.0271416681952759,2.691155139212504
1.0278795180703413,2.6912954711755672
1.028599853076513,2.6914898274419463
1.029326853207143,2.6916829190058817
1.0299598987369731,2.691890266173021
1.030683698035458,2.6921137784658504
1.031488715831102,2.6923240617228466
1.0321465504135778,2.692463041340479
1.032951947358904,2.692600392874507
1.0335775028992724,2.692661353955732
1.034409342751713,2.6927421180271907
1.0350273040194442,2.6928730907593006
1.035826739535023,2.692984647274873
1.0365172321535014,2.693183160552135
1.0374506614969672,2.693398317127309
1.0381998386510383,2.6936210303336647
1.0389686550282178,2.693805179242901
1.0396568887447475,2.6939182454918775
1.0404578424611033,2.6941388292286708
1.0411889756109414,2.6942874100530414
1.0419820957569645,2.6944818761033815
1.042721499373485,2.694850569003463
1.043425546172739,2.695197154907326
1.044231525327371,2.6956089133150103
1.0451887802912725,2.6960449845275387
1.0458708512877735,2.6964260910179787
1.046599153818322,2.6968599638486896
1.0473807825791779,2.6973179179441313
1.048095307510754,2.6977641043604472
1.0489660986306282,2.698233426602361
1.0497628604660472,2.69875502478379
1.0505892203872629,2.699309163149941
1.05123918734982,2.6997896001076174
1.0520614435730358,2.7003158821969753
1.0529430535961413,2.7008530446369714
1.053577828770925,2.7013568590921113
1.0542386539986255,2.70183022200891
1.054789620897962,2.702320544965417
1.0554274949323539,2.7028490683819424
1.0559464504091052,2.7033349370052018
1.0566206780206922,2.7038401409395316
1.057178150272686,2.7043461519353404
1.0576390213917295,2.704768274405112
1.0583675358079847,2.7053408651156134
1.0589655253523433,2.705866787035319
1.0595073356941342,2.7064360365760627
1.0601036712443648,2.7070234792675123
1.0606796634083093,2.707323868336079
1.0612680233643585,2.70756145903109
1.061838650170384,2.707864757149018
1.062381712698691,2.7080916968888027
1.0628690966922119,2.7083461422431974
1.0632810832949762,2.7085439380860272
1.0637099993712684,2.708825331114498
1.0640904194096286,2.7090285424215357
1.0644697727193788,2.709304895138069
1.0648513665902168,2.709531156447857
1.0652300559407404,2.709822918906831
1.0655720418183279,2.7100552771662985
1.0659204883232574,2.710325434220764
1.0662597544187986,2.7105740186865157
1.066595523855742,2.71086206674964
1.0669118064039051,2.711124361427323
1.0672170208113807,2.7114169118299802
1.0674867526487783,2.7116686659245
1.067799091995253,2.711976747056578
1.0681043107069617,2.7122452049073984
1.06842590007387,2.7125758642984708
1.0687324867484116,2.71285365620404
1.0690340959993752,2.7132030039897024
1.0692999305753348,2.713496893850998
1.0695883350229753,2.7138210057493373
1.0698389896844003,2.7141193245591473
1.070150802699406,2.7143194459811655
1.070462647752409,2.7144797316320473
1.0707750950793589,2.7146855465240436
1.0710644989502816,2.714843243724129
1.0713681500494936,2.7150365442950863
1.071636681665875,2.7152010930022166
1.0719292267085399,2.7154181495861556
1.0721940885103673,2.715555573128774
1.0723966763121258,2.7157578020750863
1.0730258399270474,2.7160779265117583
1.0732413770691993,2.7162828493923885
1.0740021569682003,2.7166109948821524
1.0743003652057403,2.7167695657067545
1.0746565313350926,2.7170186348131966
1.0750081365817725,2.7173269424200277
1.0753636320183673,2.7175744619318722
1.0756161867861156,2.7177676850776398
1.0758379489529744,2.7179709209584084
1.0760186722904825,2.71819927372872
1.0761442981434934,2.71834574793652
1.0764743432400048,2.718506912945393
1.0767187338031805,2.71869300251053
1.0770429862737223,2.7190175525382188
1.0772277491127356,2.719258361096329
1.077693007284188,2.7196037130598003
1.0781491603387632,2.7197488524584394
1.0785336309352556,2.7200525496499277
1.0790402567672612,2.7203500211231706
1.0795240959807109,2.720730464623512
1.080138083912672,2.72102270736743
1.0807264602017592,2.7213489606989514
1.0814887136472882,2.721626037627282
1.082133495690175,2.7218880222739976
1.0827243664085497,2.7220684370688373
1.0832580897768906,2.722304172282247
1.0838240423831644,2.7225819947365366
1.084640999225633,2.7228924481718275
1.0852865219642616,2.7231558784908576
1.0859338368205114,2.7233805813067167
1.0864261137290407,2.7234563454784158
1.0869610303435522,2.7233588687505397
1.0873146497076567,2.7233822760608777
1.0878068339755993,2.7233979259363403
1.0882660691513208,2.7234446706862108
1.0888362474491045,2.7234884177896714
1.089535211657047,2.723442053590827
1.09004085377045,2.72342933395914
1.0908146374308378,2.723514669063338
1.0915321019854156,2.723584095453488
1.0922245436884404,2.723641398734662
1.0928240297425882,2.723684107821366
1.093391557922277,2.723797112703501
1.093998108267227,2.7239135740777263
1.0949345398959978,2.724072495042955
1.095846332552745,2.7241875355059206
1.0969062473883007,2.7243414588057213
1.0979501299388903,2.7245197462067425
1.0988061570162446,2.7246760874547156
1.0996945970646468,2.724777831744688
1.1007076057639993,2.7249598587885058
1.101756442302732,2.725125198581183
1.102753814396476,2.725344821054181
1.1036709729132688,2.725500567581535
1.1045836912787081,2.7256825339820163
1.1055529836463716,2.7258235502557557
1.1064228552174025,2.7260028952596973
1.107308652606576,2.7261817977536773
1.1082584234149937,2.726337699435051
1.109188488715598,2.726498976300921
1.1098989967832855,2.726787550329397
1.1108743185062397,2.726912701743514
1.1118424646675173,2.7270878193762593
1.1125998876459104,2.7272709328032305
1.1136923399263352,2.7275381581586564
1.114647510189874,2.7277816752480155
1.115371085751237,2.727999270503661
1.1163808940620352,2.7282532117923424
1.117579828866612,2.7286724873042414
1.1188178033270215,2.7291310772764246
1.1200424886173095,2.7295379665218427
1.1213362574473245,2.7299310530380843
1.1222845055536006,2.730256056703066
1.123245637562864,2.7305725475054565
1.1241470685949901,2.7309069309542418
1.1252129564392583,2.731242857546289
1.1263883895652196,2.731514305998336
1.1277444146882933,2.731771947436296
1.128636867620072,2.7322527460435424
1.1297443113146945,2.73264140317116
1.1307889442933499,2.733033515416664
1.1319155336354478,2.7334044857652966
1.1331270708477756,2.7337636546104696
1.1342253130715299,2.734166923650038
1.1354434105581492,2.7345810764875367
1.1368826542134256,2.735035548581398
1.1381053102229086,2.7354442681341045
1.1395312619951996,2.7358645162843587
1.1407560237695882,2.7362338124885404
1.1419118746868537,2.7365092872261463
1.1431513992673001,2.7368027096586554
1.1441482989105238,2.737213800766728
1.1454708978568287,2.737608673126835
1.1465557067699557,2.738001008097624
1.147580741959983,2.7383443426994383
1.1485133011039663,2.7385860477182478
1.1495936465895904,2.7388832888452725
1.150605984014418,2.7391605569621147
1.151449327840563,2.7393375703699934
1.152082145370511,2.7394781196832687
1.1529229186275773,2.73969586267742
1.1535327582461459,2.7398366881853944
1.1543832607572282,2.7400294389708315
1.1550376888486318,2.74018024885644
1.1558418812240427,2.7403841198048853
1.156584037503051,2.7406503761583276
1.1574229795989561,2.7408417433947423
1.1585082604002102,2.741105507382657
1.1596049158582327,2.7414374062401152
1.160673958289261,2.741675535814492
1.1615513627985687,2.741941086917435
1.1624197780548915,2.742256491506298
1.1631525712266608,2.742544654248515
1.1639338269823578,2.7427970465111446
1.164739222230798,2.7430374405086013
1.1655337226673723,2.743271023593764
1.1663208152428115,2.743517643930207
1.167117500044828,2.7438122903097444
1.1678870562140622,2.7440981510703866
1.16866373348548,2.7443492700665346
1.1692882116631198,2.744575313610633
1.1699140067083813,2.744821776998129
1.1705399223362574,2.7451030670128738
1.1711425618429983,2.74539576243997
1.171741222581331,2.745715433318105
1.172380533502969,2.745960350137701
1.1730189131151203,2.7462478076997847
1.1736558341217307,2.746518901448241
1.174271088533676,2.746778356582209
1.174849150406714,2.7471250135782217
1.1754094868359761,2.7474557621373523
1.1761037004692239,2.7478097023419363
1.1768003813957533,2.7482017998414134
1.1774992757488933,2.7485142992992957
1.1782169860221634,2.7489224372433267
1.1789095247226282,2.7493566076983185
1.1795907169134865,2.749803190996142
1.1803111372056705,2.7501894587209774
1.181086998187461,2.750563686865229
1.1818210535328593,2.7509274356291216
1.1824392475376853,2.7512788392936516
1.183117247809275,2.7516941092850216
1.1838052936730636,2.7520568391568143
1.184315607984169,2.7524613743562965
1.185088232207042,2.7528842575313495
1.1859406925672222,2.7533226413789413
1.1869467373825562,2.753657627243261
1.187860121508597,2.753897115220333
1.1888022929548199,2.7542779014848113
1.1896966724439308,2.7546345726729147
1.190744616817876,2.75496467677074
1.1919511949511055,2.755188382698595
1.1928207047140842,2.7555599555415204
1.194057098649103,2.7559348862504
1.1950842069097716,2.7562538192313646
1.195950026682293,2.756585991008488
1.1970810340616325,2.7569957999791534
1.1981912658954943,2.75736182902701
1.1990466917396052,2.7576812408948363
1.2000010618395482,2.7579856079382212
1.2009988756351606,2.758330041396879
1.2019653252168299,2.7586597225522835
1.2030753089191526,2.758995192248219
1.2040529456188396,2.7592948621399764
1.204914151048729,2.759694722051387
1.2059104008045625,2.759967821715684
1.2069642799658806,2.760273831154631
1.2077855702898612,2.7605938982746787
1.208838090970597,2.7609597210344923
1.20964487374718,2.7612801754094733
1.210590804102533,2.761627950840394
1.2114159701137597,2.7619872022624348
1.2123510132653854,2.7623037693755186
1.213183273382962,2.76264936381677
1.2140154550729552,2.762910923363705
1.214837223995613,2.7631889443607163
1.2157394023219816,2.76347330106624
1.2165886886475095,2.763763679045472
1.2174429119531336,2.76409091288285
1.2182664091843285,2.764474025292467
1.2190662479560486,2.7648369285967522
1.2199310089302564,2.7651675062453
1.220604195990851,2.765547226312126
1.221498880012545,2.765792204104208
1.2221801647908126,2.7662014015835847
1.2231270822743503,2.7664786544877926
1.2238286850632722,2.766925675918101
1.224490191444219,2.7673248623206623
1.2250998021050075,2.767682049904244
1.225862643575662,2.768098725611198
1.2269874426401572,2.7684804016836124
1.2276954797894009,2.768945093093293
1.2286423621789277,2.7693940203679825
1.2295414460748835,2.7697388249390476
1.2303484167919585,2.770126407214562
1.2311240552579847,2.7705616550823144
1.2322649177104856,2.7708868256336308
1.2330734170984414,2.771463196697949
1.233949801271606,2.7717007766381574
1.2348754445235635,2.771894912246593
1.2358937041438016,2.772129937587092
1.2368708285430108,2.7723406601668845
1.2378158112881563,2.772579181385991
1.2387628760277494,2.772843030816879
1.2397243721076552,2.7730387100179645
1.2406113138688108,2.773258410503701
1.2416750738675253,2.7734762640535435
1.2426989146880592,2.7736785890144118
1.243722293536903,2.7739243937015226
1.2446589395201324,2.7740689624050043
1.245460491444849,2.7742147136715474
1.246072480496562,2.774385112513481
1.2466996947883113,2.774521621276518
1.2475430207079075,2.7747235600122617
1.2482349286992505,2.7749437691174372
1.2489788078828366,2.775212302924521
1.2499582648891678,2.7754000518657387
1.2508434695144852,2.7755867290632845
1.2515701571863764,2.775723997291092
1.2524281460882074,2.7758742137126697
1.2532480947929103,2.776025913449559
1.2541617903214868,2.776102488588657
1.2549227288735234,2.776282362931992
1.2556433603485324,2.776413379756432
1.2562688815478054,2.776767005662078
1.256938303723969,2.7770468239336283
1.2576158718277854,2.7774081667035566
1.2584095837074314,2.777686160623653
1.2590902851922672,2.778085166012559
1.259601055075835,2.7784606505680927
1.2602459971445583,2.7787945288223557
1.2607985972186788,2.7791764088390685
1.2613292806146794,2.779579131439928
1.2619554101202284,2.7799702814919525
1.262576110569623,2.7803309144670383
1.2632180056262399,2.7806984375267576
1.2638205085388847,2.781084318291008
1.2645737842311173,2.7813915774724896
1.2651172019452324,2.781830344569803
1.2658369103291531,2.782142300409264
1.266407563295926,2.7824965043553047
1.267049001514983,2.7828667122032797
1.2677196945536193,2.783241176690345
1.2682307634568144,2.7836019745750584
1.2689032169797583,2.783947808501219
1.2694095330439052,2.7843583621792893
1.270225557626603,2.784699217415848
1.2710496147570653,2.7850600692609904
1.2718914608283751,2.7854432138435854
1.272731495015408,2.785820362780923
1.2737295216842957,2.786119531530245
1.2744273375584863,2.786380382490764
1.2753704545088325,2.7866404148385384
1.2762880292891208,2.7869764705288724
1.277131181455812,2.7872304430469175
1.2778861971754691,2.7874870656690156
1.2787659643891334,2.787749182870984
1.2796507915415538,2.7880619627766547
1.280470350615447,2.788349589334742
1.2813381161002515,2.7886213396915913
1.2822304606087136,2.788790541230243
1.2831174588755396,2.7889775113741377
1.2838775079292077,2.789285697448376
1.284719549983408,2.78954259565557
1.2855105855934699,2.789752306816304
1.286353631325636,2.789943495748618
1.2871542037356596,2.790204189545532
1.288076945900602,2.7904059791630917
1.289048736262624,2.7906497921679185
1.2899221394579672,2.790919104552491
1.2908596511532446,2.791154713920701
1.2918210741959972,2.791416484658298
1.2928869724492271,2.791576711710222
1.2937974141559585,2.7919440736824965
1.2948603873251265,2.792174170060898
1.2957258897412267,2.7923316631049904
1.2964296170893834,2.7924027461900858
1.297231775883906,2.7925012638032736
1.2979864578658322,2.792549891994419
1.2987811653096484,2.7926767792734664
1.2995851334354407,2.792725407434639
1.300502101740836,2.792805263892902
1.301330666496068,2.7928946479232817
1.3021903009215272,2.7929523718687697
1.3030661782348667,2.792955344817285
1.3038005725963466,2.793021418193128
1.3047408198379813,2.7930542954360513
1.3056065818122395,2.793114277131851
1.3064550069099075,2.793143859357813
1.3073419542329687,2.79322745635493
1.3083033534694843,2.7932981223604183
1.3092132943985435,2.793306048768435
1.3100936018257152,2.7932598485753823
1.3109168576505135,2.7932147878679507
1.3117922278611074,2.7931512283915905
1.3127057610602562,2.7930806010095672
1.3135403658436111,2.793069494411256
1.3143821676339567,2.7930557133615346
1.3153450172777554,2.793010482160574
1.3161991435774243,2.7929589571418534
1.3171840577684664,2.792966438472056
1.317603813156187,2.7932693536040993
1.3181290394823562,2.7935927510937404
1.3185793838097581,2.79382730289669
1.3191342365725065,2.7942089192570925
1.3198211939371964,2.794633644904001
1.3206628327414904,2.794846852149343
1.3212517094291747,2.79530745841508
1.3219041484962877,2.795712810427872
1.3225504720472578,2.796135804790214
1.3232385808267582,2.7964790900258203
1.3238460289231764,2.796825862811385
1.3245180663776581,2.797239631666186
1.3250498343514991,2.7976560133577313
1.3259427372322288,2.7980232508839555
1.3268844800486943,2.7984263152810867
1.3275135528301434,2.798819670605141
1.3281336192695647,2.7991082446078503
1.32880606444717,2.7995310119965624
1.329412585648401,2.7999441052370586
1.3303331842392538,2.800266928727365
1.330902997348796,2.8006841493880175
1.3316078603511636,2.8009877540377937
1.3322672995752358,2.8013648706786745
1.3329757578861638,2.8017505636799585
1.3336089681265266,2.802149114010444
1.3346694302053013,2.8024498375270914
1.3353761597481892,2.802837747661412
1.3361871172778088,2.8031847193594763
1.337116072548021,2.803482756563667
1.3378395268653949,2.803931369080216
1.3386262075823776,2.8043486713775923
1.3396399036958218,2.804655807408459
1.3404710085399714,2.8051242829575918
1.3413333368570861,2.805589582375689
1.3422592026370588,2.806018967450008
1.3432212874326779,2.806327538987134
1.344055772022505,2.806690300131893
1.344855523841183,2.8071036601956725
1.3456206399334492,2.807524485139647
1.3464394795241232,2.807967837402885
1.3473491470334384,2.8083038680342076
1.3482790578820982,2.8086372814475524
1.349107434437709,2.8090845044200536
1.3499188723703583,2.8095472203948297
1.350728439471884,2.8100383549176886
1.3515471898177878,2.8105413192186455
1.3525618449574368,2.810978729999154
1.3535236337104788,2.8114872521424337
1.3544428481606898,2.8119751183616604
1.3553574976733738,2.812505025651258
1.356242488671277,2.8129594078865456
1.3567792825732852,2.8131754330561733
1.357249139429506,2.813400039822298
1.3577277136284305,2.8135990684916106
1.3583701443394989,2.8137309396453194
1.3591661245565834,2.8138382389454253
1.3597017345828972,2.814118599277475
1.3602691414799695,2.8143927407477425
1.3608493931896137,2.8146781175996454
1.361395060056711,2.814905351533953
1.3619275255448329,2.81516941987959
1.3625100640081877,2.8153716002478806
1.3630998133227727,2.8155691644654985
1.3636088314075165,2.8158163328451375
1.36409229760163,2.8160639527832285
1.364725927181318,2.8161270814495123
1.3650833060569787,2.8164158839995492
1.3656428624605454,2.816671656770548
1.3660542631750525,2.8169539485815
1.3666836945018788,2.81715149026429
1.3671471007672813,2.817456606159247
1.367581673245425,2.8177149837168574
1.3679890084403792,2.8180007444751465
1.3684932918099875,2.81825766630898
1.3689607557391477,2.818452008325433
1.3694136363108989,2.818750588058468
1.3699282901989924,2.819057525396701
1.3706588101431019,2.819210092993087
1.3714746786347214,2.81931628428231
1.3721403567730546,2.819492193882985
1.3729086612686903,2.81959782441484
1.3736306774328533,2.819668674722781
1.3743461794633567,2.8197338440196793
1.375058089446661,2.819745520509582
1.3757513079477945,2.819774535923382
1.3764485163287954,2.8198405360051897
1.3771170504732662,2.8198252161466595
1.377731449340325,2.8198595281116883
1.378533705706571,2.819787146453901
1.3792848714900972,2.819804765240966
1.3800364755964085,2.819741268366524
1.3807682387502993,2.8196795604365765
1.3814280032320885,2.8196502247823005
1.382166874487483,2.819580326807981
1.383019649639131,2.8195748233683635
1.3838033592752235,2.81960208783952
1.384655208238052,2.8195021398971054
1.3853422688240895,2.819496533729968
1.3862128170676526,2.81929040339141
1.3869630984987187,2.8191779663790864
1.3877525929443928,2.8190471601947134
1.3885324676058255,2.8188546634728806
1.3891940871080868,2.8187030062890472
1.3897673404426245,2.818972977635217
1.3903633494219518,2.819248061499586
1.390975331825724,2.8195472185145274
1.3916714574746596,2.8198595643929876
1.392370340374928,2.8201570712592012
1.393001614526473,2.8204801290386996
1.393662908638185,2.8207144878806267
1.3942526002527176,2.8209744361242453
1.3948828405203066,2.821229755560557
1.3955038829805515,2.821449986244912
1.3961621010442253,2.8217001340980454
1.3968229619211692,2.8219085931106016
1.397477222187083,2.8221512506165847
1.3981270197726416,2.822366185704178
1.3987265637167234,2.8225903493711164
1.3993575801049396,2.8228117419278798
1.399995149499532,2.823057930257724
1.4006585864503034,2.823313229459233
1.4013180729643826,2.823581520295302
1.4019339617236968,2.823836635907425
1.4025819637477075,2.8241053478655007
1.4032430200811083,2.824339346070222
1.403852056149453,2.8246125035790515
1.4044277372444365,2.824875216725412
1.4051045225366119,2.825125318829005
1.4056832781322581,2.825436193442633
1.4064986525801169,2.8254419505159234
1.4072297108535285,2.825469413431479
1.4080456402811934,2.8254703170533286
1.408782426541071,2.825459248074605
1.409600804049432,2.825424797312573
1.4103349755711134,2.825450167396342
1.411113705241796,2.8255048943170338
1.4119566644675752,2.825484982382946
1.412703093451514,2.8255359159360656
1.4134972928002645,2.82554110967833
1.4142804322301052,2.8255003094057347
1.4150435068748506,2.8254747209515587
1.4159643585485275,2.82536304242442
1.4167670280396791,2.8253488420055506
1.4175908444871794,2.8252680949109266
1.418428595821412,2.8251293637217403
1.4192898619200613,2.8250137386370118
1.4200662070318586,2.824936482770884
1.420903216507453,2.824817160744713
1.4217545928313189,2.8246592347791424
1.4225957344765312,2.824474364472553
1.4234619916094364,2.8242956191468607
1.424303157155049,2.8240775695751426
1.4251825392702464,2.82387068118331
1.4260179873236545,2.823723172061214
1.4268492172827973,2.823546495719101
1.427454210717264,2.8236798841746222
1.4280377854679531,2.8238346432807884
1.4286239927923274,2.823979290923371
1.4292312508473208,2.824127820704017
1.4298286736282126,2.8242535646229783
1.4304022507762357,2.8243856182691065
1.4309787015547037,2.824512887322806
1.4315404584009082,2.8246179455718794
1.4320889655299176,2.824745420641073
1.4326195644679132,2.8248937876134153
1.4331623968017675,2.8250472916561287
1.4337026301864315,2.8251938808417254
1.4342470579292184,2.8253178662948613
1.4347779620796142,2.825426653658981
1.4353019140802135,2.825529318051502
1.4358477665152232,2.8256251541522666
1.4363978811154159,2.8257159631189905
1.4369689770972984,2.8257990662446484
1.4375151369316241,2.8258911176827826
1.438055119873034,2.82595915084162
1.4386034784605026,2.826013847372894
1.4391534602775122,2.826066501948504
1.4396888449903837,2.826112123381488
1.4402274258078467,2.826131947824876
1.4407480294689492,2.8261783448834272
1.4412547284695312,2.8261904512364118
1.4418130084431993,2.826200495660856
1.4423851494184416,2.8262002087963993
1.4429658748387209,2.826197486055646
1.4435411170798058,2.8262090214749653
1.4441437478824621,2.826204606095682
1.4447520080523926,2.8262222705080187
1.4453775079333246,2.8262465865146247
1.4460057693864488,2.8262845027519066
1.4466347590566095,2.8263310934458916
1.447248584130134,2.8263729632937213
1.4478654551804648,2.8264143369822743
1.4485221694055526,2.8264529878104856
1.4491175493503303,2.826482802520129
1.4497682357110013,2.8265063285597094
1.4503982474258914,2.8265590666147675
1.4510218656226943,2.8266081202041944
1.4516779503955661,2.826670831209428
1.4523258483050763,2.8267246772538854
1.4529651946444395,2.826771700936976
1.453595537087879,2.8268393749943823
1.454230718402165,2.826906988722202
1.4548664062582612,2.826967305552161
1.4555157974348916,2.8270470786116615
1.4561673014758938,2.8271071735564908
1.456802284323715,2.8271533934595796
1.4574351352588628,2.8271515793734396
1.4581006293038878,2.8272697568687564
1.4587680136921408,2.827382434458719
1.4594616851191766,2.827538196149388
1.4601968463459705,2.827683091836623
1.4609074113258809,2.8278775468507202
1.4616360189046633,2.8280708171066347
1.4624740303989647,2.828290545451207
1.4631725376747313,2.828493640358528
1.4639255197894372,2.828669621110126
1.4647275566797613,2.828840406562327
1.46547315049224,2.829025747171432
1.466150580254883,2.829265195818502
1.4669166580654436,2.8294263434044375
1.467656647490652,2.829639708528489
1.4684282802291186,2.8298184080881024
1.4692038100228317,2.830035953066675
1.4698715872734205,2.8302465651596846
1.4706599960248092,2.8304014186758755
1.4713534073979442,2.830616539627376
1.4721273701430817,2.830861288860226
1.472854034592803,2.831069961596414
1.4735524560358528,2.831299110979251
1.4742701269037872,2.8315543884042653
1.475006821663625,2.8317903266249105
1.4756837776967582,2.8320177942071463
1.476411346678301,2.8322855835439467
1.477120043950046,2.832356456152391
1.4778896197970923,2.8323978282540336
1.4785971015447616,2.832443014449191
1.4793247014025641,2.832487945672339
1.4801675248393673,2.8325531897970726
1.4808602320954782,2.8326312748646574
1.4816051005445972,2.8326832966133084
1.4823427901281334,2.8327440764364993
1.48306044891513,2.8327984775154214
1.483745460917394,2.8328909433272402
1.4844304416005993,2.832970022199745
1.485173287475861,2.8330743346150355
1.4858952626774438,2.8331779172027263
1.4866737736821067,2.8332762432271843
1.4873719581237637,2.833421183289869
1.4880994405070032,2.8335042493154208
1.48879048295915,2.833627811829908
1.4894749499999347,2.8337562361807063
1.4902076488652096,2.833879749755464
1.4909063746030498,2.834003286143521
1.491616878798642,2.8341496959756403
1.492300110163577,2.834291337876848
1.493007621155979,2.8344375329224984
1.4937706035280192,2.8345579981655704
1.4944343603389059,2.8347194568578176
1.4951230810457363,2.8348571624044103
1.495647729651025,2.834994970898701
1.49616256919419,2.835176383566329
1.49664623399149,2.8353349398074275
1.4971199027963982,2.8355052601757174
1.4975798608902127,2.835678272525998
1.4980385137084975,2.83586618411734
1.4984939175511158,2.836048892884495
1.4989411285856682,2.836217419003377
1.4993992491398576,2.8363818613882477
1.4997996562429194,2.8365711393931714
1.5001868876605218,2.836764226211844
1.500573707768222,2.836959354857099
1.5009440736279565,2.8371763317696765
1.5012981743183778,2.8374358327272806
1.501699007804374,2.8376317235277493
1.5020568776122987,2.837874899488919
1.5023869014382312,2.838063885380655
1.502667748453198,2.838298673283751
1.5029663983338515,2.8385531857915565
1.5032684205705198,2.8388085743971567
1.50354200904885,2.8390224343237422
1.5037951822450843,2.8393078367978144
1.5040338050136994,2.8396080438075897
1.5042696761541325,2.839924171480569
1.5044893932204229,2.8402454528549104
1.5046981685627752,2.840571760092018
1.5052349895737382,2.8408500076679997
1.5057638990132154,2.841128770269864
1.5062588491314037,2.8414196627652415
1.5067514256422971,2.841698233162509
1.5072419722216226,2.841984570461979
1.507786457436993,2.8422517634182745
1.508273253995588,2.842557090419311
1.5087299807428614,2.842856347244187
1.5091830290786146,2.8431430319322533
1.5095942879480568,2.8434414037248157
1.5099874366451158,2.843762014121428
1.5104161264731921,2.844011997480778
1.5108064135842254,2.844333807570891
1.5111615457589702,2.8446431127330554
1.5116439808293698,2.844846944097013
1.5120208653181595,2.8451834037102697
1.5123707818990657,2.8454216729751054
1.5127047087432226,2.845748840472016
1.513028370898375,2.8460515992327755
1.5133815684972909,2.8463716514167823
1.5137390382864537,2.8466743287740615
1.5140753167352976,2.847013907651705
1.5143963536433578,2.8473609960241317
1.514718215979036,2.847741192458526
1.5150463955270166,2.8481015071531806
1.5155589803562521,2.8481745000219183
1.5160810710244481,2.8482590533093775
1.5166166146821443,2.848360665200922
1.5171253050400075,2.8484487592330034
1.5176228712280158,2.8485602778839487
1.5181994941565584,2.8485216454862
1.5186853091106034,2.848522380918903
1.5191679629138994,2.848551528720036
1.5196329610088328,2.848554674711482
1.5201862316532642,2.8484529223855657
1.5206595973120631,2.848399010244949
1.5211329690852486,2.848341514787119
1.521660872640928,2.848255533338142
1.5221424636905954,2.8481680898158563
1.5226052895289337,2.8480583990204362
1.5230319144698317,2.8479425818939137
1.5235831073511692,2.8477200087467844
1.5240616905699187,2.8475690709571753
1.5245574244859572,2.84740167686959
1.5250419662552896,2.847212894107795
1.525513086768191,2.847001246126517
1.5259735939506065,2.8467678695551437
1.52646423442176,2.846532486212317
1.5269576252584542,2.846268817446795
1.5274599403934137,2.845972980618547
1.527952821197168,2.8458174996055283
1.52846641695223,2.8456816654831742
1.5289645486358754,2.845535987922422
1.5294857115818181,2.845377010727118
1.5299902358129325,2.8451973038100893
1.5304905550855783,2.8450117724894053
1.5309904283714393,2.8448372977498093
1.5314954085618477,2.8446702133608768
1.5319987120892233,2.8444562300614313
1.5325014407779913,2.844282871502888
1.5330298161635019,2.844099893421994
1.5335529823727367,2.843898895844617
1.5340695501211983,2.8437038965271384
1.5345922152151197,2.8434961761433635
1.535180503828045,2.8433433546691966
1.5357679479142632,2.8431533929965607
1.5363204066434635,2.8429326273948337
1.5368918629616493,2.842726091982043
1.5374358753392985,2.8425343200969087
1.5379550008746068,2.842341277807129
1.5385522177072821,2.84215661207331
1.5391420770897635,2.8419670226577822
1.5397168329535758,2.841746838628511
1.540314687233448,2.841534444754852
1.5409088943062252,2.8412934228951015
1.5415389544549063,2.8410535727624238
1.5421903222745668,2.841177542437189
1.5428651671310358,2.8413094802471925
1.5435464682974387,2.841455941402403
1.5442074985863241,2.8416505208360063
1.544894875367155,2.8418102398213207
1.545586545115673,2.8419874331270623
1.5462824898553582,2.8421719778775167
1.547009258062382,2.8423615757860627
1.5477360181650743,2.8425449033617576
1.5484681589746194,2.8427501299589575
1.5492166957385924,2.842955389741706
1.5499561054743058,2.8431433047944275
1.5507338024779405,2.8433365036768103
1.551486410020129,2.8435750392396875
1.5522651686796158,2.843795957806264
1.5530152161965975,2.8440132197819694
1.5537448942183962,2.844244977142125
1.5544631866139702,2.8445036180804877
1.5551371739907307,2.844805687298994
1.5557443255163954,2.8450490118615517
1.556257022855839,2.845275683745041
1.556693697690843,2.84548283093659
1.5570675932869502,2.8456520201765856
1.5573283808905283,2.845876322117442
1.5575143195587728,2.84602569835082
1.5572473020704396,2.8460117824773437
1.5568833506732487,2.845929961549804
1.5564583801268757,2.8459517141800648
1.5561284988338098,2.845964371794357
1.5558841588639245,2.845977386580977
1.5556981268185799,2.8460206495427247
1.555576378933563,2.8460698961416444
1.5555160680218045,2.8461504923506897
1.5554719597037616,2.8462263455251056
1.5554521376301387,2.8463735170591855
1.5556364580004647,2.846623784122433
1.5558610973433213,2.84680311534794
1.5561820271808786,2.8469366909174103
1.5565544267308236,2.8471382874620064
1.5569897398571166,2.847370090679611
1.557539852246163,2.8477058471107366
1.558109085791456,2.8480120519789627
1.55874104431322,2.8483552227572377
1.5593497695701979,2.84874543935184
1.5601061261855242,2.8492481371421716
1.560771715729457,2.849655194725323
1.5616550903694557,2.8501928846808866
1.56249886566491,2.850620709685767
1.5634103107123303,2.8510717060658997
1.5644800200514974,2.8518497159218663
1.5657780010074174,2.8527522151974325
1.5669492691806153,2.8534362087190392
1.5681718745884545,2.8541664617092386
1.5693399186735577,2.854915073766589
1.5705035187799272,2.855626155784535
1.571511174942972,2.8563490094167037
1.572612769616383,2.8568167533590394
1.573784235875879,2.8572549844609383
1.575016981453946,2.8580362760309663
1.5763462015422731,2.8588192311644223
1.5774640513151947,2.8593147376071424
1.578559547382344,2.859826217396105
1.5796494506262506,2.8603448884304656
1.5807369663091702,2.8608501509882855
1.5817178398729257,2.861374385259614
1.582823474804186,2.862001946142371
1.5840488628116538,2.8627392750379173
1.5853547935344923,2.8634625828975344
1.5866445059559604,2.864183638570115
1.5878264908249904,2.8647724204262737
1.5890022511167419,2.8653160699544085
1.590166480271007,2.865811877107304
1.5913229584616047,2.8663217555277787
1.5924987055931272,2.866848978139154
1.5936793533937643,2.867398354769034
1.5948510647558434,2.8679265999014887
1.5957450310195167,2.8680670241833566
1.5966647368656284,2.868181457073995
1.5975541186683406,2.86828577454565
1.5985049834227156,2.868382191454296
1.5993923558299818,2.868273880607241
1.6002102234966382,2.8680419579279897
1.6010989710609012,2.8677324470778784
1.6020506144653335,2.8673551056808737
1.602827920425664,2.8669446501397187
1.603755292160818,2.866526306015259
1.6044288957760622,2.8662132829278972
1.6052444409997673,2.865930849102172
1.6060445680569286,2.8656178972225472
1.606944341881917,2.8650354907766737
1.608098114319961,2.8645142378890274
1.6090114398179778,2.8640238446257076
1.609511618117843,2.8635483916775186
1.6100371048863087,2.8629340469338205
1.6111838867421067,2.862208922019052
1.612145127588477,2.861594084714105
1.6130938502793501,2.861086942450628
1.61403714698376,2.860556264468544
1.61498955454725,2.8600039704771203
1.6159205153787455,2.8594556773065163
1.6168643952090762,2.8588962932485056
1.617859685161922,2.8583119931208048
1.6184996879552962,2.8577319119422158
1.6191733625757798,2.8569752621468996
1.6198607356466315,2.856161551095225
1.6205654488222638,2.855405901346529
1.6210114485554168,2.8546514969428434
1.6214724239198632,2.8538911430296188
1.6219287550063903,2.8532410828636428
1.622261444109398,2.8524803972573207
1.6225265594223697,2.8517322640874703
1.6227600379414004,2.8509883216589422
1.6229332008434758,2.8501957231425483
1.6230823775078507,2.849377762092688
1.6232150506411187,2.8485660897878042
1.6233601384945513,2.8477806785210524
1.623143954944227,2.846873944804482
1.6226659301945179,2.8458506195734983
1.6220747656929893,2.8447727920892443
1.6215495174178016,2.8436854072751925
1.6210798078654258,2.8426481784078432
1.6206604060405714,2.841665573263304
1.6202416320845654,2.8406873926424647
1.619871826629149,2.839700503757481
1.619523080383905,2.838700767489048
1.6191972943867643,2.8376862106482763
1.6188983462020072,2.8366653025154855
1.618652446039343,2.835648141751177
1.6187223691824184,2.834738754724078
1.6188624601221802,2.8338595146094763
1.6190574536332218,2.8330158112445214
1.6193339101075441,2.832221906246697
1.6196561744937916,2.831428985443971
1.6200457779174797,2.830661539891353
1.6204664644947255,2.829921226348868
1.6209245101322787,2.829169579689002
1.6214236185509192,2.8284417879156467
1.6219626631235216,2.827706376005169
1.6225794093314203,2.8270148923014244
1.6232781890743584,2.8263569745412
1.6240272590041338,2.825687616663473
1.6248786195251372,2.8250652729411927
1.62579356748038,2.8244553672474906
1.626795442489588,2.8238830009890385
1.6278616238355235,2.82332112394997
1.6289516987617887,2.8227284447995222
1.6305896773950461,2.822120372837607
1.6321148711431959,2.8215651078429853
1.6336221599932184,2.8210935547528453
1.6353954878836159,2.820597038255287
1.6371855168070064,2.8201358264222116
1.6390327834920768,2.8196716999291525
1.6409255859015357,2.819225903564932
1.6428648856676513,2.8187860810869836
1.6448933900068736,2.8186325688361378
1.646966136425362,2.8184935200625625
1.6490731344827037,2.8183702930257843
1.6512321245582093,2.818279908443475
1.6534411775577496,2.818163345357449
1.655716838297645,2.818029909063174
1.6580422137699344,2.8178727202239866
1.6603932739673366,2.8176771296193555
1.662810889820845,2.8174359993537164
1.6660255718607455,2.8171818396711314
1.670170942678863,2.8168897619994056
1.674408354323085,2.8166739036871897
1.67853744906294,2.816519223514043
1.6827116292984476,2.816440728174208
1.6868748633968778,2.816449030957886
1.6909454747980863,2.816525637790058
1.6949135091789602,2.8166304234603645
1.6988188171479586,2.8168339058385268
1.702595730340441,2.817058262510009
1.7064100312170738,2.8173141249770803
1.7101625407822012,2.81758468187775
1.7138658298465073,2.8178936020960066
1.7175254164450322,2.8182236606370323
1.7211501651059198,2.8185940015918254
1.7247149511859194,2.81900424844359
1.7282282739253736,2.8194356581978575
1.73151515968926,2.819959518369584
1.7347884870570356,2.820630677024219
1.7380242337179923,2.821420394618361
1.7411384173419056,2.822123653017848
1.7442844307039438,2.8230481836874377
1.7473653212483695,2.823805205289108
1.7503762589605403,2.824901203523708
1.7531954362220772,2.8259204477215003
1.7560029574711742,2.8273253224666712
1.7587306635764497,2.828591422525368
1.7614382193708025,2.830080655574032
1.7642015456315032,2.831605818370303
1.7669532409163415,2.8332087037494116
1.7695081733668048,2.8347912433505362
1.7717889300235397,2.836103713273736
1.7737598059872872,2.837114044292156
1.775518263896181,2.8381270472025
1.77703348200746,2.839099740895778
1.7783561073434029,2.840127975824265
1.7795100447176884,2.841232299415076
1.7804944364818382,2.8423860187443957
1.7813575839614817,2.8434447257468807
1.782151898927497,2.844414458391378
1.7828628040374472,2.845462190836543
1.7833953473160016,2.846707460613042
1.7838238081977895,2.8481012979085403
1.7838028324496922,2.8499073626200495
1.7836896064527341,2.8518999864886383
1.783504025872653,2.8540381459927366
1.7832610459147444,2.856329970002931
1.7829715789381384,2.858706837961809
1.7826645753131367,2.861119940749227
1.7825236386472958,2.863435755402398
1.782288847645888,2.865642132183576
1.7820438367883884,2.8681088523268747
1.7818006161199433,2.870590872669278
1.7814821576627784,2.872910083206368
1.7812094478012686,2.8754197196272493
1.780854753030618,2.8778088376579083
1.7805443771170113,2.8804227710137256
1.7800891838508592,2.882991896249844
1.7801391290761777,2.8843001942913364
1.7797036235397026,2.8840485056560796
1.779669666344304,2.883821707321614
1.7796764945926076,2.8835842341069364
1.7798205687532804,2.8833256284908138
1.7801037000320126,2.882744032589189
1.780371618755193,2.881839032129149
1.7804219215968629,2.8807768383781625
1.7805858609892071,2.8794381430096183
1.7807906305511,2.878110200997974
1.7812291378133485,2.8764382720566086
1.7827287613748752,2.875051783138318
1.7845473116839405,2.873604757517125
1.7863279565193435,2.8722621133457547
1.7883725449123264,2.870787184016412
1.7904218854343816,2.8689915619068826
1.792424689375182,2.867130036438567
1.7942928471964383,2.8652525296270746
1.7965121791953749,2.8636662724976727
1.7988073310983614,2.862061748631789
1.8011353793313627,2.860330211138457
1.8035848289373042,2.858728727660351
1.806007937503239,2.857047732735423
1.8084468857502332,2.8552982681336823
1.8109069905939197,2.853594459213992
1.8135362696393682,2.85190117564781
1.8162730571156562,2.850279060274826
1.8187706171046736,2.8488762627122486
1.8213803926270595,2.8476176596208975
1.8240693695994024,2.8464005586784107
1.8267959941151828,2.8446277521782464
1.8298579746002068,2.8427117694537563
1.8328352605828666,2.840841392856563
1.835972949252945,2.8388013920346364
1.8392215233857736,2.8369408365224857
1.8425269867372855,2.8354393575570978
1.845894362721797,2.8340031476999608
1.8495406925403826,2.8322957692924695
1.8532779314869317,2.830650903214915
1.8571217088243623,2.828891037866545
1.8610647337603972,2.827476918984983
1.8650880371860816,2.825539447199827
1.8691804920489692,2.8234535537863996
1.8733507242060008,2.8213824562835836
1.8776524624821116,2.8194466314183266
1.8818994564056157,2.817584486335135
1.8862176949378353,2.815591174197246
1.8906761421122127,2.8136401852508586
1.8951545853699558,2.8116969313612885
1.8996907318266592,2.809836309756687
1.9041635174034774,2.807804004391718
1.9086644915894841,2.8058818134750867
1.913224295693023,2.803899923162305
1.917903247496258,2.8020387308273467
1.9226424545288618,2.800236337612782
1.9273993596044439,2.7984709154568885
1.9322142584258126,2.796737385900512
1.9371346680489736,2.795060314476575
1.9421177411507466,2.793546334036304
1.946989198979853,2.7922010632947183
1.951751226801633,2.7907203485477314
1.9566871273471744,2.7893116817479022
1.9614246346372872,2.787664049162632
1.965939718765235,2.7859554456935496
1.9707709354402767,2.784414915119868
1.975293249501602,2.7826981609474633
1.9796590856086018,2.7808555266542787
1.984301266745062,2.779272641886146
1.988760079704593,2.7777628021450047
1.9933250192965737,2.7763967037886887
1.9977579624364512,2.7748144750827186
2.002081856661331,2.7733051496988206
2.0061601828334674,2.7717633711867355
2.01056597984112,2.770413039496503
2.0150991127679143,2.7688909479512893
2.019930405279342,2.767529487912942
2.0245705743385423,2.766008870354194
2.028949640228079,2.764479198634934
2.0331966067959235,2.7628425817472437
2.0373232418967753,2.7611041252091226
2.041810256395026,2.759660005938727
2.0464330418013517,2.758245404859752
2.05089682169567,2.7565399727104705
2.0554333246935608,2.7550655990086947
2.0602724594372805,2.7538203217459976
2.0649018164773487,2.7526629132826756
2.069388382402134,2.7517494861876433
2.073951566029039,2.7511482409901533
2.077999941820626,2.749856328381709
2.081977744186292,2.7483061914955114
2.0858104960700095,2.747179338301218
2.089586508067848,2.745908537657664
2.093252805993942,2.744679176476026
2.096877572988264,2.743391718202346
2.1005140301864706,2.7421097839152755
2.1042653181614988,2.74068653429461
2.1077100778165283,2.7393487966887156
2.1114297127726918,2.738403713442956
2.1152397799653984,2.737387900945688
2.1188215420821903,2.7363204470725355
2.1223011553492968,2.735160442026501
2.1258727368278403,2.7342031311506068
2.129522791101077,2.733180005202616
2.1330757218713488,2.732175696040306
2.1365459802076217,2.731122302403212
2.1401138964745057,2.7301412841427584
2.143831689949891,2.7293035423615906
2.147349940957379,2.728463112885447
2.150807985330581,2.727492241012618
2.1547930593088314,2.726859894954491
2.1587011557164577,2.726230747745161
2.162869281368407,2.7256859537035667
2.1670085711621314,2.7250174651996972
2.1710101244683315,2.724235502480426
2.1746787232693325,2.7236695153968697
2.1782864759556873,2.723277906254097
2.181802357226027,2.722948835354336
2.185320809757544,2.7227028868817444
2.189189089276374,2.7226381491778997
2.193100833531583,2.7226276522977537
2.196975039967241,2.7225523739441924
2.2006252391282533,2.7225615975953867
2.203922123739617,2.72245355883756
2.206990641946625,2.7222976613692706
2.209824803718898,2.7222124737539657
2.2125324226268335,2.7220850500782268
2.2154129570000634,2.721994830276605
2.2183461202699117,2.7218438419047164
2.221589460075186,2.7217442692269183
2.2247752312748688,2.7216068504866153
2.2278650901807495,2.721441416674098
2.2308357418434355,2.7212499843665934
2.2338587231232774,2.7210929965038435
2.2367946960918292,2.7210390068520853
2.2399789095351013,2.7210546340803066
2.2431477803536817,2.7210695898513935
2.246358189853553,2.721200201349146
2.249621056156369,2.72140019287229
2.2527043200564623,2.7214199810401962
2.25582003330796,2.72144173489525
2.2593602563271156,2.7211954840920103
2.262766301686974,2.720846124879561
2.26613878623013,2.7205964663936313
2.2696326208848574,2.720406684422759
2.273237542204039,2.720175860434698
2.27697865483004,2.7200394711937683
2.280499344295803,2.719869881111346
2.2838868732143505,2.7195643529576388
2.2875253985763986,2.7194553716061534
2.2909879708870604,2.7193191908438443
2.294530587993342,2.7191990913669692
2.2984481741516483,2.7190550115696692
2.3025974801737754,2.718980033306254
2.3066828817340266,2.7188756851499254
2.3108776339636865,2.7187887872981906
2.315057679474059,2.718733478866777
2.3193486467696305,2.7186663936234776
2.3236314652145564,2.7186131130345523
2.327902200073824,2.7185140721354513
2.3321723528482505,2.718423594324648
2.336453760932881,2.718332074430469
2.3407364145943665,2.7181934253432116
2.3450018321757327,2.7180590400906293
2.3492548221459226,2.717921847336025
2.3535599236445983,2.717782955551918
2.357901403241307,2.7176081044328635
2.362292193125703,2.7175454267754415
2.3666891657338063,2.7174428225360954
2.371083088062795,2.717301976472042
2.375502440320363,2.7172024020836414
2.379784885968327,2.717121065367282
2.383992774506459,2.7170762869967273
2.3881193771859164,2.7170273431513343
2.3921808685478316,2.7169819516778833
2.3962523722571127,2.7169436927518635
2.4003025425401967,2.7168916184683782
2.4043661862197463,2.716871080397106
2.408506932164032,2.71687428037936
2.4127302071322565,2.716848865903538
2.417052285896552,2.7168246577483544
2.421462113740927,2.7168169602967125
2.425966725599719,2.7167949749999343
2.430542366083762,2.716789935782699
2.435096865633807,2.716773550580127
2.4396764003812472,2.7166971982960186
2.4443218848104573,2.7165342543022004
2.448936616575395,2.7164412248550187
2.4536345326367246,2.7162859632809213
2.4584397522157775,2.7161216458046513
2.463185865903588,2.7159454660270406
2.4679619503998396,2.7157517075291095
2.4727259775075527,2.715522097526703
2.477283818025276,2.714930897139655
2.481839776822459,2.71439994744237
2.4863083612764347,2.7138038980593318
2.490761957188602,2.7132277785643426
2.4951940015977936,2.712615426505307
2.499590022062761,2.711994284791774
2.5038213935085913,2.7113537602541897
2.5080208766070102,2.7106547666344327
2.512278070384923,2.709971270301934
2.5166629988271687,2.7092030874575763
2.52108919981963,2.7084711625358167
2.525511900012103,2.707706859507882
2.52989768514153,2.7068956995096474
2.53433474721127,2.7060868322265135
2.5386136028079624,2.705260567242601
2.542629079604777,2.7044418889478825
2.5465279377561387,2.7035886534367704
2.5504409299629054,2.702701460160862
2.554572407538386,2.7017495723255225
2.5588888396048435,2.7007078823461734
2.563282157174822,2.699708587350802
2.567956304283462,2.6985275432652682
2.572824967315541,2.6973138637808485
2.5776415899862455,2.696109145135497
2.582215186059634,2.694991720869481
2.5867942268740434,2.6938398055704575
2.591636962221711,2.692420166507979
2.5962786460287575,2.691033402681983
2.600867500915194,2.6896996314093213
2.6053431715437423,2.6883358539286606
2.610028461900327,2.686873302892805
2.6147440905116923,2.685378385427141
2.6192761019667588,2.6839504466520223
2.6239517908787517,2.682507743764167
2.628554015831317,2.680998680524712
2.6331911864888085,2.6795346255383445
2.637841750804468,2.678009245687759
2.642532811743901,2.6764711665835534
2.6474594019537703,2.6748445767876845
2.652570657616278,2.6731874527080075
2.6575002557569727,2.6715212925954606
2.66232759186597,2.6698582656808645
2.667196283300724,2.668145029014129
2.6720275457757126,2.6664305164938726
2.6769237433319013,2.6646639277402513
2.6816949243601824,2.6629117176053345
2.6864260419664423,2.661161623753411
2.691232773378866,2.659468211692801
2.6960955096641133,2.657675535836534
2.700716688288886,2.655971219726164
2.705090913834038,2.6541859902757197
2.709700838174901,2.6524334710223876
2.7141672361926976,2.6509489326717386
2.718688525618898,2.649396678093107
2.723188854949363,2.6478165508953637
2.7275586497838145,2.6461575226411767
2.731929472071278,2.644416277409269
2.7363176589047216,2.642625161766877
2.7407380911245056,2.6407713502392682
2.7452057794896074,2.6388755958072574
2.7497057461330874,2.6369247745577757
2.7542304459755904,2.634906173571235
2.758807534902601,2.6327930025731248
2.7631784101349455,2.6308547954736734
2.7675540142526645,2.6290450981832727
2.7718160517041732,2.627211151003364
2.7759803251072706,2.6253708616806817
2.7801777600105764,2.6236397869722112
2.784339171013345,2.621857073444419
2.7885211836129686,2.620216607011945
2.7926926563887706,2.6184952482597663
2.796788375137681,2.6168388769666007
2.8007923593364206,2.6150738732016348
2.804906244045481,2.613393885135915
2.809025832757895,2.611664470215492
2.8130903673496257,2.609952571905425
2.8172069253082137,2.608385840213578
2.821330612524549,2.6067049805858775
2.825445230888654,2.6041035036252564
2.82964028035348,2.6016195184496924
2.833869954957131,2.599045213892407
2.8380018033131473,2.5964039119059428
2.842071952515802,2.5938239464208954
2.8460411924042255,2.5912181230808464
2.850099588911201,2.5885692790008434
2.8541391318978464,2.585875600731882
2.8581762161554938,2.5831706314319423
2.862195599231862,2.580508443923379
2.8660806444493603,2.5778718998282435
2.8700138856592536,2.5751831283697686
2.8739576744520017,2.572431923670245
2.877898186815717,2.5697279272610523
2.8818166736268482,2.567031389146941
2.8857300665553236,2.5642923899651873
2.8894623339931784,2.5614336325867835
2.893360906341756,2.558610934106455
2.8972790866738305,2.5557086633401664
2.901229791832887,2.552731493700283
2.905164979131254,2.5498109494877284
2.9092267817309665,2.546880955688141
2.9132400504344402,2.5439262626477817
2.917022234142183,2.540926870872353
2.920947475428569,2.5379244783048684
2.924853386494463,2.5348467568747273
2.9287597459124397,2.531730489313532
2.9327823217014117,2.5286310406738672
2.936771160091169,2.5255367806672644
2.9408480395284924,2.5224466294366934
2.9449688215013676,2.519286960802601
2.9490628790379922,2.5161359458463166
2.9530188299558873,2.512997539074602
2.9570897273870114,2.50985995909007
2.961199313625587,2.5067030506967134
2.965307591060409,2.5034789083793716
2.9693528432552574,2.5002931658247416
2.973283492599811,2.49719503102784
2.9773013158908124,2.4939940752789376
2.981475303466567,2.4907370259782025
2.9857260079694288,2.4879951345744074
2.9898690353637734,2.485767782411048
2.9940510627122428,2.4834376163123335
2.9980189362364267,2.4812112993992352
3.0019729589368955,2.478953862822453
3.0058983908760437,2.4764548055311764
3.009866149120057,2.4737679671353314
3.0138442322272168,2.4709583982070424
3.0178013245063005,2.4680879396208564
3.021762969903677,2.465176739775388
3.025941692531023,2.4621498116163787
3.0297635225039756,2.45983900688851
3.033643500507054,2.4573733653425673
3.037315125919266,2.454723447593287
3.0406509555642796,2.4520061263191897
3.0443392373078058,2.4492124699610875
3.0479420719811046,2.446332397844947
3.051517804121305,2.4432739799761567
3.055102009768897,2.4400970142468186
3.0587431681323616,2.436807161975493
3.062366030608339,2.433495268520251
3.065807943116119,2.430565436751018
3.0690870176903817,2.4281232088090214
3.0723225836712933,2.4251449000192786
3.075725107092233,2.4221455802745666
3.0791093292763505,2.4190108763715177
3.0824950129357234,2.415788766391148
3.08600458047818,2.412444825981855
3.0894410596101904,2.409323494302225
3.0928542034658832,2.4064838818169147
3.0963128495306664,2.403442575142553
3.0997999781322902,2.400274403178345
3.1033386338627524,2.396970450173393
3.1068439479410754,2.3938603464311923
3.1104312130592486,2.390813586638407
3.1139005802142616,2.3875375659534632
3.117312346788266,2.3842561672189015
3.120869377015535,2.380889899590042
3.124645682953185,2.3771669919098812
3.1284527118969367,2.3733349740895044
3.132310564836579,2.369636338860244
3.1362119752994997,2.366067640964036
3.140167474920327,2.362446823640251
3.1440821609996172,2.358710779619074
3.147991595103355,2.354958046065086
3.1518882973715883,2.3512128039628184
3.1557784491612875,2.347398461957432
3.159656183531423,2.3436800421818362
3.1635200839802553,2.34001593917953
3.167376819261132,2.336115938088346
3.1708983032008105,2.332167442853887
3.174469640534496,2.328384969015291
3.178054022145328,2.3246062956177194
3.1817732070594604,2.32077500491689
3.185486709487805,2.3168392489703518
3.1892076748506977,2.312749370993387
3.1929293098167846,2.308680765083439
3.1966317931610786,2.3045422525187513
3.2002748164048658,2.30044456333303
3.203919070965671,2.296386593435281
3.2075306404611608,2.292757620168046
3.2107837410616944,2.289148497066932
3.2143697032967062,2.2856206086826227
3.2178460538661033,2.2821384591117058
3.221189574761743,2.2783691928419945
3.2245224563174335,2.2745124458308807
3.2278488268911447,2.270522249759224
3.2312177886492646,2.2664105088845727
3.234587178822128,2.2622459227889933
3.2380216712322745,2.258143002405909
3.2414929222927387,2.254018629446649
3.244924266714216,2.249816375928357
3.248365993249179,2.245546340391932
3.251494835893277,2.241218158084375
3.254886751273852,2.236903752683263
3.2584669788568323,2.23259907821988
3.2620392917613334,2.2282645888770194
3.265581105435944,2.2239060755641775
3.2690984029183707,2.2195414665611173
3.2725685022611004,2.2150357925953887
3.276025946521231,2.210440876960055
3.2794496634388435,2.2059024883481073
3.282807640829573,2.201151848823461
3.2859992314337063,2.196712521390328
3.2890741930808605,2.1922604718400183
3.29242331894794,2.1879533949324457
3.2957538878136456,2.183606093767156
3.299036369316144,2.1792157451427605
3.302322312002283,2.1748198296030377
3.305614359150157,2.1704102909300063
3.3087216189194457,2.166126540715
3.3130932772042025,2.1619092438656504
3.3167069420246076,2.1579527820724356
3.3201442815962623,2.1538147881114758
3.3238105131782802,2.149734521227012
3.3275022983247564,2.145637257959049
3.3312195744698014,2.14149951384423
3.334973904486592,2.1373015657173142
3.338762537591609,2.132976808082789
3.342569390914454,2.1288094993356266
3.346292493731664,2.1244819852851835
3.3503031290986334,2.1201628460055684
3.354347182499575,2.115853114274998
3.35843217568305,2.1115491429378723
3.362657440422855,2.1070358414842834
3.3667281213950595,2.1023631391993964
3.37074506413264,2.097885061885795
3.3745775068554607,2.0933391469252762
3.378687226783893,2.0888112842246147
3.382754353863264,2.0842977848739443
3.3868190339181314,2.079765485265145
3.3909289953057757,2.0752889641456345
3.3950903409417057,2.0707249734378737
3.399119462838999,2.0662754570916393
3.4030739717871197,2.0615950939743684
3.4069821940784326,2.057163876393866
3.4104595037708134,2.052369500618046
3.414220656431006,2.047546266055172
3.4179409428744836,2.0427626326188126
3.4216358087925847,2.037970741070933
3.4251838269871615,2.0330065972404134
3.4286487094903655,2.028384133616182
3.431949543422824,2.0237904289331787
3.435558653982389,2.0192103937179966
3.4391739775944883,2.0146481190451873
3.442803424862374,2.0100417598116764
3.446491132886513,2.005350360742339
3.450154565574701,2.0007267197306566
3.453888769470238,1.9960934431581046
3.45752582363318,1.9912346387909547
3.461206682370176,1.9865863977667897
3.464835615702553,1.9818097644661936
3.4687830513167315,1.977013299646228
3.4727970332566507,1.9722025041703997
3.476852672918469,1.9673670756951458
3.480982362843204,1.9625051534635838
3.4851766024776403,1.9575204774647619
3.489288530754911,1.9526639958857142
3.4933973078735963,1.9478215127545888
3.497499523441823,1.942907133572845
3.5015301880708183,1.9381429480121086
3.5055564307761475,1.9333446579421627
3.5088290288664026,1.9283860425972468
3.5122665116466916,1.9236637880505139
3.5154561952713124,1.9189330403593428
3.5187513153985956,1.9141002652052213
3.522243709225977,1.9094540379144669
3.5255312602331816,1.9046426729588088
3.529282764004474,1.899831064030018
3.5330691861184547,1.8950276450432397
3.536893494670488,1.8901973515496022
3.540720152577425,1.8851401681756632
3.5445533030556016,1.8802100957535282
3.548153937563917,1.8751072045920005
3.5518826749182275,1.8699282103218864
3.5557696257717244,1.8649529278260402
3.5598310679104714,1.859959934426807
3.5638254240431118,1.855023746501796
3.5678060152030855,1.8501077932655836
3.5718561715492383,1.845096819450654
3.575625187520807,1.8401360680510914
3.57948729577939,1.8353339733142995
3.5832676773794003,1.830492233604874
3.5868715869003394,1.8252630060898882
3.5905255649170087,1.8204426719472404
3.5943724397174983,1.81558586651917
3.5982269003334997,1.8107381436146346
3.602028295550414,1.805889037899533
3.6056702147574358,1.8013691650687553
3.6085072523308095,1.7958243121230697
3.6113605220966716,1.7896907646890807
3.614189544871326,1.783456781497476
3.6172002974812036,1.7776587723266133
3.6203091621469143,1.771839562743431
3.6234192647269237,1.7662127762838842
3.6264559554878257,1.760508865281059
3.6294041651537436,1.7551787215372965
3.632439297824851,1.7495431392045093
3.6355845222567473,1.7440275673872476
3.638701661646361,1.7382897564495612
3.641897467901593,1.7327028379787937
3.64507630430458,1.7270265548640573
3.6482562480357332,1.7210980669316265
3.651493751041409,1.71516202317535
3.654775749030372,1.7091093847778387
3.65811921506829,1.7029578962706653
3.6614794102308013,1.6967349580757516
3.664874870313401,1.690629806711161
3.66829130257027,1.6845712502963728
3.671684419412799,1.6785963106748336
3.675094312572758,1.672653808611317
3.6784826930483803,1.666721196637414
3.681891064847581,1.6607732667419308
3.6853159570770235,1.6548410840980636
3.688391121872353,1.6489020083864556
3.69143181888671,1.6429772462252146
3.6945106034759054,1.6370288059157803
3.697591035308471,1.6310059132771646
3.700829447274723,1.6248709108064132
3.704037242661586,1.6186789071458352
3.7073095037406687,1.6123387667952231
3.7105933378583353,1.6059283929668275
3.7139147613290198,1.5994107049921125
3.717335241896873,1.5928619297422146
3.7206858582203335,1.5863198254954773
3.7240633484942536,1.5797876419796042
3.7274252611861907,1.5732876957590207
3.7307436873953503,1.5668517499340409
3.7340475134802285,1.5604441440317833
3.7373680785849372,1.55409200388496
3.740537950635302,1.5478495385166935
3.7437153295115797,1.5416545693801857
3.7469225061916327,1.535450004261693
3.7500593214421527,1.5293405678868228
3.7532371952107506,1.5231841523554182
3.7564114349241167,1.5170683620521053
3.7596012101670953,1.5109167080610915
3.762820227474091,1.5047237397842435
3.7660602678838835,1.498474315619902
3.769335699577749,1.4921509317257429
3.7725841087850394,1.4861089672946564
3.7758910593054797,1.479998928138731
3.779223828903055,1.4738305879071167
3.7825510681914465,1.4676944641869236
3.785865573514301,1.4615684968159255
3.789182664136679,1.455442286666222
3.7924557209389707,1.4493128110779503
3.795726186665266,1.4432651981935802
3.798927275268655,1.437282778560711
3.802096062363041,1.4314272571807425
3.80523372361518,1.4256699079528843
3.8083268783103845,1.4199757347873363
3.811432589302036,1.4143195591176867
3.8145179996383614,1.4086603091322956
3.8176211615074274,1.403034848446648
3.820759211556415,1.3974044677301114
3.8238553957316115,1.3917655737984524
3.82696961672188,1.386066413101422
3.8301700845187847,1.3802754000962345
3.833344966355217,1.3744169719473593
3.8366086830031603,1.3685009237470047
3.8399720572254683,1.3624727966945798
3.843319203880593,1.3563938246995435
3.846718088978357,1.3502902943089499
3.8501305475340697,1.3441661075743947
3.8535472053417212,1.3380441048854335
3.857059003032231,1.3317546476080142
3.860526805691586,1.3255227928744113
3.8639089975717753,1.3193816832741145
3.867240839901225,1.3133177464540957
3.8705084766300075,1.3073344965806872
3.873752788600277,1.3014006364523496
3.8769980539648685,1.2954647034098294
3.880258632617958,1.2894954789150477
3.8835287303467214,1.2835259817122848
3.8867792187378605,1.277536473317605
3.8900132261623335,1.2715318579947064
3.893210522479071,1.2656184164984121
3.896381649297853,1.2597788899925095
3.8994790848430725,1.254001414337048
3.90251053160846,1.2483031890886
3.9054941392816045,1.2426522971649787
3.908449950069546,1.237035214185106
3.9113783842673806,1.2313979279347906
3.9143400010671177,1.2257547545470824
3.917266296626538,1.2201098967257797
3.920215158928007,1.214405794045303
3.9232001062762967,1.2086122777125436
3.9262491819787857,1.2027520458420862
3.929379210472658,1.1968182243499368
3.9325201920924444,1.1907589640957266
3.935703112296017,1.1846264714642027
3.938918924631317,1.178461907066649
3.9421204965879033,1.1723013814518581
3.9453342768502884,1.166124022262185
3.9485512522076283,1.1599203034225347
3.9517528638239714,1.153703270282552
3.9549340893400675,1.1474894575784567
3.95805667094001,1.141351731014969
3.961155791625874,1.135237187816662
3.964245424514147,1.1292168786849937
3.9672877121409322,1.1232610177180349
3.9702832310255802,1.1172965899731633
3.973291720390853,1.1112995595988708
3.9762987331080115,1.1053072265989463
3.9793046446601803,1.0992678886035898
3.9823161402054,1.093195523379667
3.9853449826134915,1.0870175889896343
3.9883923788126134,1.080710600790379
3.991465133500334,1.07430107452232
3.9945948747875013,1.0677940840162718
3.997753363333543,1.0611784313718902
4.000970935219375,1.054472593339086
4.004198316777192,1.047691467389454
4.0074089010475875,1.0409024055314349
4.010604045356304,1.0341083712876595
4.0137748386286916,1.0273201493884045
4.016893810067435,1.0205926805155592
4.020308434324446,1.0145667078294751
4.023655503750781,1.0085662658611185
4.026979277227195,1.002604039095714
4.030301045932096,0.9967322365265797
4.0336060514678955,0.9907894514701319
4.036863290280455,0.9848390957176264
4.040261730561603,0.979001927942028
4.043403935617455,0.9733079764901222
4.046568220186199,0.9676609338614132
4.049722684673797,0.962112786858552
4.052873347202943,0.9565194970614711
4.055889701393302,0.9510839979852574
4.058922265975192,0.9456721329355497
4.061592000822896,0.9403065354764844
4.064432214372923,0.9350224903828381
4.067425579846273,0.9297156520212971
4.070414507552085,0.9245261972636342
4.073427251832817,0.919323769302783
4.076330000930911,0.9144232201829705
4.079185945587363,0.9095240866837815
4.082059232476434,0.9046117316482893
4.084913144805433,0.8998325634399036
4.087714091902732,0.8951235949703436
4.090475034686138,0.8904671679978045
4.093258596111121,0.8857685987207495
4.095954852951383,0.8811846973840233
4.098251273170288,0.8767727951088322
4.10062394685597,0.8722768171465082
4.10296560560175,0.8677894822896002
4.105202963585689,0.8634042556150759
4.107390903539098,0.8591248613400413
4.109595432727147,0.8547468551565582
4.1118098537060614,0.850579064806831
4.113993467760659,0.8463512529777801
4.1159428793247805,0.8423147675549097
4.118083946008439,0.8381023231150349
4.120129268643024,0.8339518214353889
4.122192737148075,0.8297955432482299
4.124174038963992,0.8257568762111933
4.126257443296843,0.8215848293233614
4.128268455855952,0.8174910208268394
4.130176053403304,0.8135003133417967
4.132000316822911,0.8096040023378464
4.133653797718412,0.8057808156985746
4.135199824075445,0.8020684385331569
4.136914566252135,0.7982011080764577
4.138536578892349,0.7944142684371118
4.1403097452496,0.7904855365090158
4.14186989329997,0.7867485866158208
4.143545679559754,0.7828948836853293
4.145125888682053,0.7791552685602422
4.146596019392656,0.7755587080741849
4.148684398907897,0.7719132169207814
4.15077122927377,0.7683049070412657
4.1528330365040045,0.7647322075497811
4.15486959134455,0.7611972182317778
4.156910992444173,0.7576831391498983
4.15892612921342,0.7541414921887801
4.16094559810098,0.7506059240389236
4.162943918466417,0.7471569598137623
4.164930295810745,0.7437756822448038
4.166847375488602,0.7404635053185455
4.168744210443673,0.7372269876687617
4.170653628795383,0.7339947781941359
4.172579051520913,0.730775896532204
4.17449827657622,0.7275352515756526
4.176434921578145,0.7242881730451407
4.17837246465294,0.7210448616675922
4.180311872904877,0.7178145200286863
4.182219401516102,0.7146574932735839
4.18408943963985,0.7115720010588699
4.185915847792525,0.7085430700324211
4.187693125823621,0.7055961787875937
4.189433799971968,0.7027028741344494
4.191182833292351,0.6998359165271866
4.192911531833851,0.6969911333353875
4.19464998515122,0.6941381197220345
4.196401483946341,0.6912867044561225
4.197875718080027,0.6886580967549442
4.199282294713186,0.6860977915242898
4.200687922583614,0.6836218715572855
4.202087937034839,0.6811378761183786
4.203494980941537,0.6786601849093044
4.204907343887031,0.6761690832523141
4.206346246983998,0.6737112093321449
4.207762792110676,0.6712381476447853
4.209149601994368,0.6687772835762729
4.210553167628951,0.666284951709569
4.211963855141763,0.6638043024468401
4.213325130385287,0.6613585388924206
4.214654345471889,0.6590093667133514
4.215923005104751,0.6567108352994492
4.217151277404943,0.6544451113894423
4.218389644207152,0.6521726756501367
4.219620936546171,0.6499116116575654
4.220856740446223,0.6476250465429831
4.222093453461447,0.6453602021676557
4.2233409287762855,0.6430937713457223
4.2245677214243935,0.6408477261711176
4.225749802846257,0.6386663855278132
4.226890630604661,0.6365814431652902
4.228007465290881,0.6345279015854663
4.229140472218997,0.6324652614883064
4.230268237911899,0.6303994290837004
4.231455696840287,0.6283030396726443
4.232619596147695,0.6262099202280034
4.233805839146145,0.624100241904871
4.234984627548329,0.6220099850445449
4.236159046005529,0.619925451004214
4.237284051224727,0.6178983567092229
4.238365477131746,0.6159322532287694
4.2394479224524835,0.6139630590316894
4.2405193672179315,0.6119933967182547
4.241593892682455,0.6100238067805716
4.242664824162276,0.6080337966207923
4.243718823202569,0.6060719483760689
4.2447567565374955,0.6040839801841179
4.245800702979256,0.6021067210038606
4.246820534013209,0.6001518786636568
4.247774200525724,0.598267752612001
4.248694706798176,0.5964392338988893
4.249604780079267,0.5946246017555956
4.250503125259484,0.5928294652428134
4.25142498680072,0.5910359733550807
4.25232659576805,0.5892183492103868
4.253242043010575,0.58741434666449
4.254138673295759,0.5855895299631925
4.255052673521767,0.583778568069204
4.2559559303002406,0.5819947396571745
4.256778658649987,0.5803006962235947
4.257710532433229,0.5787747630485858
4.258660126254782,0.5772480276104004
4.259607439840205,0.5757286456722972
4.260549254889045,0.5742120950279417
4.261485030846162,0.5726995586231403
4.262445855386519,0.5711783868280462
4.263424084582061,0.5696708494435936
4.264391631894088,0.5681556691972987
4.265375455150437,0.5666775282926421
4.266329561994958,0.5652936803361905
4.267361284566384,0.5639120198768791
4.268377913047447,0.5624985225249693
4.2694177869002585,0.5610994010341279
4.2704594159410805,0.5597055281217007
4.271513912515077,0.5583261125805316
4.272551751442933,0.5569374798172859
4.273592591573928,0.5555433551081359
4.274658752215627,0.5541351055968589
4.275741079252706,0.5527165131519985
4.276867429996251,0.5513175340465927
4.277980716960726,0.5499249247199741
4.279057111150139,0.5486299266154067
4.280077206473926,0.547440179612145
4.281040953532448,0.5463324278831432
4.281948753813509,0.545340621832734
4.282796280017977,0.5444411808036345
4.283594108982997,0.5433352724112418
4.28434465457691,0.5423144054282262
4.284963508767497,0.541393461116813
4.285273070089354,0.5407353916376741
4.285302551838403,0.5402085841496971
4.2854821939829755,0.5399483793358046
4.285800660895568,0.5398067799747704
4.286156289577774,0.5396526165869181
4.2863628379449965,0.5394881794820432
4.286343680798535,0.5392734967082379
4.286381267872134,0.5390768619580183
4.286659514559258,0.5386157987063843
4.28676418825296,0.5382807173535076
4.287020667921148,0.5378336058161028
4.2870658241724575,0.5375906336941273
4.287127377891921,0.5373356416068777
4.287181184616957,0.5371271842506798
4.287205320378572,0.5369452020017629
4.287213219249361,0.5367293093565718
4.287243346695016,0.5365211530618959
4.287267041928017,0.5363137866702579
4.287274302632519,0.5361023773582048
4.28728718019729,0.5358790792554076
4.2872771082369985,0.5356262484109938
4.287258892567321,0.5353814995094484
4.2872440670737495,0.5351245871869502
4.287097731353969,0.5352534572557448
4.28689461988612,0.53537802996753
4.286697011689498,0.5354948232564675
4.286471801309408,0.535612647299033
4.286262485608029,0.5357455911699907
4.2860302824576095,0.5358657901676367
4.285784185243406,0.5359682052400903
4.285526282043766,0.5360872692209387
4.28524141247323,0.5362135391453697
4.2849304638390135,0.5363405354190329
4.284626529993979,0.5364591360985989
4.284329173798413,0.5365815920292243
4.2840065906783495,0.5367073720239419
4.283685552905205,0.5368416863116485
4.2833559012044065,0.5369471882015341
4.283039036296907,0.5370795409096139
4.282703681364595,0.5371963758083822
4.282368293116697,0.5373032040935313
4.2820127930885805,0.537434387329747
4.281649475353374,0.5375644275975917
4.281280260243366,0.5377053975203545
4.280903649338386,0.5378272285927238
4.280542940132624,0.5379559832516714
4.280162961196169,0.5380851242147757
4.27978085167735,0.5382169464433159
4.279392231244578,0.5383531410339566
4.279519750058114,0.5385839511844539


==> figures/paths/sim_ramp_virtual/actual_path_2.csv <==
x,y
-0.3485604986936926,-0.0006659170232815775
-0.3485078784829578,-0.0007419301917716173
-0.3484636108359938,-0.000812313316640946
-0.34840757905255404,-0.0008771231622478271
-0.3483550413497712,-0.0009202458401046543
-0.3482774203448142,-0.0009626988394658142
-0.3482171240562916,-0.0009742664187837629
-0.3481654696206242,-0.0009980500921661307
-0.34810758906684497,-0.0009925761862344363
-0.34803729262910527,-0.0009740083772040883
-0.3479609773902598,-0.000959665901388308
-0.3479331461617454,-0.0008814570126488304
-0.34792300633778084,-0.0008056675453519802
-0.347903726808661,-0.0007321954090676996
-0.3478892120417169,-0.0006363151301857719
-0.34788377412247684,-0.000543289873527974
-0.34788880184608245,-0.00041225124800892674
-0.3478824300513213,-0.0002655054227340177
-0.34787119740429706,-0.00011639588281241906
-0.3478711049530009,4.7788443695265435e-05
-0.3478763150998194,0.0002176490383166799
-0.34787625371566644,0.0004171868816794836
-0.34788251267765347,0.0006390297219150938
-0.3478921208111549,0.0008511307261190834
-0.34790520378047024,0.0010434930832421633
-0.34792246464535287,0.001266344238893154
-0.3479623671231639,0.0014762497476846844
-0.34797847875052135,0.0017008184823070552
-0.3480080014023438,0.0019400737342998085
-0.34804037717320296,0.0022119588308335473
-0.34806516115423697,0.00248991442062538
-0.348103773085579,0.0027527676894121326
-0.34817898374484646,0.0030306045931692742
-0.34829749313080915,0.0033216528953195264
-0.34842524385306567,0.00359559706305217
-0.34853351209188155,0.003890961637482662
-0.3486450717713752,0.004218409880728822
-0.348650637900481,0.004164094397048959
-0.3486456577425349,0.004103761458333424
-0.3486394591781711,0.0040233644321640985
-0.34865744767239726,0.00392115848943441
-0.3486645056371143,0.0038059769510996174
-0.3486853310141008,0.0036766291451151532
-0.34871198137715975,0.003517168100914287
-0.3487311416414389,0.0033576296242970286
-0.3487432096850586,0.0031861277380348567
-0.34875517793927313,0.003021422019430204
-0.34875935830098603,0.00285150557320412
-0.34876629755590105,0.0026703442274431085
-0.3487966052056238,0.0024760410853321194
-0.348828145624603,0.0022838126139749677
-0.34886032085492524,0.002056895356348658
-0.3489052853559219,0.001799203942634072
-0.34895566087764096,0.0015132421994623034
-0.3490062998907137,0.00119925180836823
-0.34905800701850076,0.000867157171848072
-0.3491220045946767,0.0005199194367722563
-0.3491918533513979,0.00015589380391793216
-0.3492739407872691,-0.0002310726095713696
-0.34937319631826497,-0.0006150101501846055
-0.34947901679784354,-0.0010114868835964987
-0.34958371042977676,-0.0014306332307666672
-0.3496995697862659,-0.0018623797253759765
-0.3497319079682347,-0.0019432408890637256
-0.3497760287217619,-0.001984092487678715
-0.34980987605352454,-0.0020354790936984116
-0.34983329125543655,-0.0020908539448938504
-0.3498320769357835,-0.0021462509459883043
-0.34982537334115416,-0.002184183311827329
-0.3498179557987814,-0.0022108914041414
-0.3497973757110475,-0.002250739280896261
-0.34975813413759305,-0.0022982361861563177
-0.34972056064715445,-0.002329405107362919
-0.34967244312150036,-0.002395093985881358
-0.34962655334495524,-0.0024306369336929688
-0.349569139491709,-0.0024875348324966116
-0.3495007951194491,-0.00250816932238555
-0.34946079314828754,-0.002544751748977186
-0.34944931048988515,-0.0025634433855719315
-0.34943393758554037,-0.0025728697249619947
-0.3493919939104235,-0.0025849255095139827
-0.3493616314346604,-0.002604183284070239
-0.34932585583637144,-0.00261005663508959
-0.349263871817928,-0.0025994654293432554
-0.3492099118386487,-0.002585484387697605
-0.34915248603687427,-0.0025795858253747283
-0.34908318805586563,-0.002571023233053309
-0.3490139810686644,-0.0025644076161402954
-0.34893812335045915,-0.0025536836700757208
-0.34886933955922467,-0.0025836429322571228
-0.3487985073541819,-0.0026125598005808976
-0.34872464399604636,-0.0026195445901316915
-0.3486645484645568,-0.0026013046653110606
-0.34862984427405397,-0.0026028082628173164
-0.3485803103067164,-0.0026067980223301165
-0.34856238701427616,-0.002589224322571344
-0.3485487442192003,-0.002555245337367543
-0.3485311000263445,-0.0025191527899703497
-0.3485270555682648,-0.002467310428334655
-0.3485153106182929,-0.002399934918784396
-0.3485044701261732,-0.0023459401598034508
-0.34849603542718804,-0.002291162444662699
-0.34847205590608893,-0.0021994758606798297
-0.34844742194363937,-0.002116538088644744
-0.3484266846078487,-0.0020151336439277433
-0.3484131489480522,-0.001925974922330425
-0.3483719063503736,-0.0018139150011173759
-0.34833895611233023,-0.0017036065781796531
-0.3483086425625724,-0.0015760502904195429
-0.3482988316106389,-0.0014491554809509494
-0.3483041652212651,-0.001316876871400062
-0.34828035125231754,-0.0011742193102562718
-0.3482718474041862,-0.0010526089047204444
-0.3483046537565412,-0.0008885532625626875
-0.3483161144516435,-0.0007154247864358679
-0.34828570883908117,-0.000739181152325137
-0.34823279922570455,-0.0007655659148234589
-0.34819784715631524,-0.0008080502863882272
-0.3481721261485653,-0.0008393719420753704
-0.34815049564022715,-0.0008779367740539062
-0.3481133163823285,-0.0008899890751534236
-0.34807708360059714,-0.0008915462035865376
-0.34804115486141873,-0.0009179561952853325
-0.3480124778683268,-0.000939469780579979
-0.3479938285370919,-0.0009756224701800312
-0.3479689782577061,-0.0009991544213521337
-0.34792463146956043,-0.0009973614306949892
-0.34790715961875096,-0.0009858953417626241
-0.3479045645135224,-0.0009736209913665453
-0.34789457115845873,-0.0009998294400322392
-0.34788393788217337,-0.0010007243097145961
-0.34785798699061454,-0.0010167794716232656
-0.3478233410508594,-0.0010260295042012891
-0.3478082773711887,-0.001005716674706683
-0.347795411359782,-0.0010076345008387519
-0.34781043144206947,-0.0009986034971627453
-0.3477921790310739,-0.0009998302173605039
-0.3477637299091397,-0.0009840670971869073
-0.3477307580883523,-0.0009501568495169624
-0.3476988410796908,-0.0009542598770807889
-0.347674491684132,-0.0009473334065235272
-0.34766816534770417,-0.0009019359620492404
-0.34764343605031506,-0.000862425949276319
-0.347629134184197,-0.0008087455033834398
-0.3476283889708439,-0.0007588185837441097
-0.3476400650947243,-0.0007065371522119849
-0.34768953577114275,-0.0006425821085723546
-0.3477483444684374,-0.0005887521286252663
-0.3477766850996988,-0.0005409991398929195
-0.34781522929974856,-0.0004754484010055601
-0.34784650904056025,-0.0004321411285826819
-0.3478930282251844,-0.00039176519837820533
-0.3479297253707085,-0.0003775377583920092
-0.3479983708598255,-0.0003260966248862352
-0.3480656147437639,-0.0002716746673105295
-0.3481475155363315,-0.00021704267442474159
-0.34824248326126256,-0.00014768584112874082
-0.34831939881895896,-7.39955153008977e-05
-0.3484243122736963,-2.7897783770275387e-05
-0.3485168435990138,4.359272744188024e-05
-0.3486210964443478,0.00012052435203103366
-0.3487561783180415,0.00019318818523049257
-0.34885477089164596,0.00025989437554505164
-0.34895639218328606,0.00031187006038899335
-0.34905787039360153,0.00037164701657502403
-0.3491788563301592,0.000462558966335922
-0.3492835892994628,0.0005514810556357472
-0.34931548984037314,0.000617832658719559
-0.34935956564733106,0.0006856246029182105
-0.3493946286328249,0.0007277689726180804
-0.3494468565392907,0.0007658614082457244
-0.3494782322303983,0.0008270409375723865
-0.34951442694131574,0.0008852143268290869
-0.3495560633468723,0.000927071402839633
-0.34957861980391336,0.0009545368656946691
-0.34957087403626735,0.0009881526253624874
-0.3495629911376346,0.001017382598042989
-0.34956914299813036,0.0010389989388888113
-0.34958015483287236,0.001059080180664823
-0.34960698822710545,0.001059702985494727
-0.34959815219321666,0.0010834922762977335
-0.34957609154669234,0.001096682122285666
-0.3495525574027747,0.001098701482880079
-0.3495205693960776,0.001130752646363328
-0.3494608572579094,0.0011691099312162898
-0.3494153005977631,0.0011986216102706677
-0.34937558689026454,0.0012235820183904517
-0.3493312600383559,0.0012663329633296851
-0.3492754304231374,0.0013083069401946432
-0.34919784903087703,0.001331670026258159
-0.34911642847331065,0.0013386394876761048
-0.34901102958948926,0.0013481194960121468
-0.348910199406558,0.001365125816865126
-0.3488991185117056,0.001369322419861592
-0.34888254666143886,0.001373538602028635
-0.3488690338650132,0.0013657580708412611
-0.3488359922062194,0.001351796132677692
-0.34878518365494476,0.0013396962445772524
-0.34875781330978944,0.001311978276125739
-0.34871923878915284,0.0012722457515489261
-0.3486565692203037,0.0012402154812693614
-0.3485777743482767,0.0011791383976208318
-0.34850005654705324,0.0011203563977010968
-0.3484108677356882,0.0010795615378114546
-0.34831682488768856,0.0009809305381544208
-0.3482180756926534,0.0008946012380782407
-0.34809973259716986,0.000789628991926505
-0.3479705892502524,0.0007207304540461977
-0.3478363456723321,0.0006207945220604724
-0.34771488259461864,0.0005066673653973787
-0.3475991302832791,0.0004373020524112511
-0.347470350001345,0.0003326582166176907
-0.34736185129848757,0.000199033484455328
-0.3472274078175867,8.849833468848418e-05
-0.34708089559068045,-2.2899435366628164e-05
-0.34693245317398563,-0.0001466701016534201
-0.3467810096930282,-0.0002500708488650824
-0.346659917720194,-0.000358893096928328
-0.3466330113936549,-0.0003998188097624815
-0.34661915863158876,-0.0004284196827578675
-0.34661672141009126,-0.0004435351870388818
-0.34663721284221466,-0.0004651595878778125
-0.34666692725193066,-0.0004739819511871454
-0.3466963517629108,-0.0004758597297021168
-0.34672570985121703,-0.00046599691231484627
-0.3467766806078065,-0.00044286794427562584
-0.34683096967357735,-0.0004148751473179493
-0.34688683765321704,-0.000381007085148795
-0.34695304994703474,-0.00031570410594626303
-0.347059385806405,-0.00025688351178940964
-0.3471706129525683,-0.00017639590661531156
-0.3472927849774573,-9.248977350013169e-05
-0.3474250896086403,-1.5349737758303347e-05
-0.3475886253825498,7.03752715827427e-05
-0.3477402652055213,0.00014585489245585233
-0.34791647761911587,0.00024101955891777142
-0.3481033528121723,0.00034915413442921305
-0.3482728177304574,0.0004888518667383488
-0.3484740307247902,0.0006334192618564864
-0.34868350284901495,0.0008073033958497342
-0.3489295976983264,0.0009843896048765013
-0.34918491420825665,0.001170633889597275
-0.34943755088710976,0.0013515288817874797
-0.349713589066094,0.0015414950700756934
-0.3495627213565671,0.0014688596725603656
-0.3494004354483076,0.0013958946252033712
-0.34923067324435647,0.0013233203220038058
-0.3490756847825994,0.0012182267443889491
-0.34894725516975067,0.001117550382896459
-0.3488022577694041,0.0010183718466707503
-0.3486530646642217,0.0008988619062510697
-0.34851226046275513,0.0007653240915361419
-0.34836927469863593,0.0006222196094901589
-0.3482239836813372,0.0004781457962208019
-0.34807685002183586,0.00032978934915990036
-0.34795100279510977,0.00016742166547215628
-0.3478088389836628,1.1465935738889477e-05
-0.3476519663636328,-0.00016621430594758967
-0.3475211345499763,-0.00031268944529298705
-0.347365164838825,-0.0004941642458752211
-0.3472328832861939,-0.0006653481164182272
-0.34710003854639904,-0.0008527218963228791
-0.3469535254767412,-0.001039686051127304
-0.3468129581444602,-0.0012348329692303721
-0.3466581280898688,-0.0014436207668071161
-0.3464968784065364,-0.0016371880991564729
-0.3463105464269687,-0.0018611058548094785
-0.3461105835247188,-0.00210515392288314
-0.34590426092325327,-0.002362253887245022
-0.3456964772402062,-0.0025953208796710083
-0.345700771814187,-0.0026798685947314518
-0.3456797602856441,-0.0027368086477511065
-0.34564783580664654,-0.0028023859473848113
-0.34563485602473065,-0.002869887920132925
-0.34562740406097275,-0.002939735066573409
-0.34562994658545787,-0.003018430988549558
-0.3456268960473482,-0.003125223190320837
-0.3456403625152477,-0.0032270822759888703
-0.34565712975122614,-0.003326654997414381
-0.3456816004584992,-0.0034128164148281167
-0.3457201399988389,-0.003484672289697727
-0.34576693606097714,-0.0035562303602722696
-0.3457936257882956,-0.0036571537728952944
-0.34583370563533405,-0.0037422860873344266
-0.3458631486277563,-0.003832752373651644
-0.34589074479718224,-0.003938581740542874
-0.34590881461077455,-0.004040730753639472
-0.3459248145041821,-0.004170159713803464
-0.34595082357703066,-0.0042939757926012305
-0.3460045111817732,-0.004404259245710366
-0.34606393095832205,-0.004511485626117348
-0.3461094757051433,-0.004588916635251796
-0.34618155616687046,-0.0046364453257463556
-0.3462313938466765,-0.0047128839376896475
-0.34631649223142436,-0.004795650935727984
-0.3464003028426609,-0.004861467457725417
-0.34638832372687034,-0.004879897868747983
-0.34637104636884214,-0.00489074622424478
-0.34633663452265456,-0.0048962602812824595
-0.34627947063647097,-0.004904839907724809
-0.3461827263543453,-0.004931545466907167
-0.3461059558718616,-0.004969318957366558
-0.3460028966484211,-0.005010000747345403
-0.34591170544466876,-0.005038449944533176
-0.3458121719548156,-0.005083339843460436
-0.34567791732521996,-0.005147124487935693
-0.34556393551933007,-0.005189826048312975
-0.34541906011837237,-0.0052421189888741705
-0.34529168457456977,-0.005291638607932394
-0.3451318521109042,-0.005340134014447023
-0.3449681156827686,-0.005371769035106956
-0.34481812307272935,-0.005401917598809703
-0.3446473515987606,-0.00544400297145248
-0.3444592877737149,-0.005478159477876609
-0.3442849396691693,-0.005549360203761996
-0.34407381348308846,-0.0056092630149995526
-0.34385189918000303,-0.005680987724997552
-0.3436115209584222,-0.005736440291901097
-0.3433703490160105,-0.005776178155367659
-0.3431368673870419,-0.005836835924091639
-0.34290778946197215,-0.005889095025684797
-0.34266336096409894,-0.005965272997350088
-0.34281909998441573,-0.006006733944098256
-0.3429747079378356,-0.006018814059123842
-0.3431662676751183,-0.006045093210215116
-0.34335904380338433,-0.006098330270801606
-0.34356746477901806,-0.006128493792994142
-0.3437745104813952,-0.00616080873215568
-0.34400237723339716,-0.006197310496410552
-0.3442302750341069,-0.00619328376540967
-0.3444786497130735,-0.0061909363176433614
-0.3447256848874993,-0.006173460685319613
-0.34498900263026666,-0.006148597681030954
-0.3452664280646927,-0.006109018911121885
-0.34554972155079855,-0.006068127792276198
-0.34586494851067306,-0.005999571374038932
-0.34620792768509057,-0.00592316291507898
-0.34654483555129945,-0.0058834906881358486
-0.34691493953488456,-0.005840421289283081
-0.34729839342411506,-0.005787219355091907
-0.3476988149804199,-0.0057115003746209874
-0.34810585865572924,-0.005651723305189778
-0.34851853714170805,-0.005588632133158073
-0.34894456359258713,-0.00550219852803213
-0.34937750627163383,-0.005415782851263152
-0.34981257204965105,-0.005338500016402231
-0.35027168318520946,-0.005257823186685776
-0.3507220821549683,-0.005186315089011932
-0.35055353913551346,-0.005090915169331774
-0.35038559379944606,-0.005016388451520832
-0.35023370805577775,-0.004918284343115935
-0.35005699086859327,-0.004827175891079547
-0.3498862135448778,-0.004734902422670097
-0.3496960831032436,-0.004631434923687734
-0.3495240970277901,-0.004526625033035009
-0.3493540186456435,-0.004417507327088712
-0.34916223671753166,-0.004285559711976307
-0.34896984710886175,-0.004167539685218877
-0.3487625857673337,-0.00404165345132081
-0.34853510288327016,-0.003908899663476723
-0.34834149835719264,-0.0037450776221678046
-0.348148746344947,-0.0035704688179687837
-0.3479471102133179,-0.003392533844810262
-0.3477465789430695,-0.00321138760298855
-0.3475231658076961,-0.0030333990039641285
-0.3472934013623948,-0.002859468437843836
-0.34707921582740103,-0.0026910842864733557
-0.3468564752903416,-0.002522744937249426
-0.34663716199672884,-0.0023439561201545472
-0.3464166224104333,-0.002188051078446673
-0.3462025368618562,-0.0020199119518425155
-0.3459917594899407,-0.001861081962370944
-0.3457883372592347,-0.0016963837140613193
-0.34559193574851343,-0.0015338529724869467
-0.34570272012425846,-0.0013362159222432778
-0.3458123600580661,-0.001144691075052244
-0.3459078166229651,-0.0009698464813491445
-0.3459959649940528,-0.0007483562521116915
-0.3460568303862573,-0.0005325333478651284
-0.3461162002144784,-0.0003299440448092844
-0.34618632193448745,-0.00012171707706658459
-0.3462608754149774,8.017225155006744e-05
-0.3463624450143486,0.0002663158849702822
-0.3464344047847632,0.0004264928074987806
-0.3465098430392631,0.0006245639047872107
-0.34656794318574585,0.0008039362426736263
-0.34660661734620923,0.0009572681862453983
-0.3466695625094074,0.001114870587409922
-0.3467436961956929,0.001256911463069628
-0.3468158656020914,0.0013744251281179634
-0.34686926713264543,0.0015138364784387692
-0.3469086202609135,0.001637756577373018
-0.34693995386398785,0.0017781035837696663
-0.3469686764941964,0.0019304063563238502
-0.34697956652961126,0.002059194185993823
-0.3469749258579019,0.0022211139544956425
-0.3469548882588431,0.002372414050984566
-0.3469222428833114,0.002526987268395274
-0.3468921213106107,0.002656089856014716
-0.3468292913401288,0.0027758944119095777
-0.34679790533981153,0.002456101626332434
-0.3467507680033289,0.0021322584405450333
-0.34667505601455295,0.0018007062978045037
-0.3466040241711968,0.0014508698012067648
-0.3465426578757345,0.0010863519300390746
-0.34644259209590406,0.0007213160911663495
-0.3463325516629704,0.000345887888802385
-0.3462142718609064,-9.08655634398656e-06
-0.3460691814824758,-0.0003688731891001622
-0.3459376686939225,-0.0007540294008129924
-0.3458129794709421,-0.0011542332411183342
-0.3456556954308923,-0.0015628368534281595
-0.3455067916474276,-0.0020019813513235014
-0.34535578589204863,-0.0024260490827358507
-0.34520026237763524,-0.002856109489708176
-0.3450199338522794,-0.0032904001353941375
-0.34484657080786196,-0.0037523923572499226
-0.3446519903568082,-0.004223446412183414
-0.34446268990781387,-0.004714892275173503
-0.34424829636851584,-0.005187856000758254
-0.3440317653859646,-0.005696361461638938
-0.34383686997771035,-0.006184104923530478
-0.343619475379825,-0.006729915835184995
-0.34339499624602954,-0.007260028928344725
-0.34315428733989845,-0.007800944773948296
-0.34293667761621416,-0.00832063222728307
-0.3428334685824804,-0.008305819605706716
-0.3427256481163779,-0.008282402264700377
-0.34263994323602115,-0.008267332378778339
-0.34254412295984354,-0.008238974597236224
-0.3424381487042827,-0.008237749906365699
-0.3423495612486974,-0.008216971286422958
-0.34227248154324436,-0.00820127562284037
-0.34220373732926496,-0.008182502891662691
-0.34212904361316365,-0.008144906438720033
-0.34204515415246056,-0.008132686658372114
-0.34195412572367695,-0.008091277890653455
-0.34184317921712737,-0.008058165213126196
-0.34175008095686066,-0.008025323195082392
-0.3416451703518127,-0.008007210895114981
-0.34155069548635164,-0.00800078746730321
-0.34143112119967534,-0.00796213857577137
-0.3413287065576764,-0.007948435600584594
-0.34121708649539645,-0.007904570513091994
-0.34106342144399604,-0.007857196964251467
-0.34092054811439515,-0.007812300081179365
-0.34074793728602737,-0.007762409623712095
-0.34058793857801745,-0.007715847575158585
-0.3404087793389803,-0.00765307926099074
-0.34022577906222834,-0.007585399184049988
-0.3400303111107687,-0.0075215289938394625
-0.33981586300946603,-0.007417476984678505
-0.33987102236328576,-0.0073708301709127285
-0.3399359033219574,-0.00732743642902828
-0.3399981836715803,-0.007288412316380576
-0.34008160733506554,-0.00725392399377547
-0.3401591913700263,-0.0072368452147331145
-0.34023913476197387,-0.007178386624856901
-0.34034107837020344,-0.007145718527454621
-0.34044117616710823,-0.007100131865345789
-0.34055874402433406,-0.007045644135717757
-0.34067453172022105,-0.006975526325248407
-0.3408083041824091,-0.006898200116437575
-0.3409343792215953,-0.006808593664130141
-0.3410603433778735,-0.006703878775156023
-0.34121604434932934,-0.006592796825857685
-0.34136253055624755,-0.006539174070149437
-0.3415499771787011,-0.0064927650931993885
-0.34172742849807575,-0.006440601002227805
-0.34192700178191776,-0.006394760713305591
-0.3420956185389693,-0.00636037491137242
-0.3422794470777481,-0.0063074928597562675
-0.34247535382517724,-0.006279470967553167
-0.34269634678724764,-0.006237579757145844
-0.3429101465136756,-0.006198001392169226
-0.34309176239994005,-0.006166152457294205
-0.34329497800438247,-0.006106747266595018
-0.3434841436014576,-0.006061959289773278
-0.343376399861628,-0.005952333477334036
-0.3432751965646925,-0.00581004060205785
-0.3431618725429494,-0.0056869363594732655
-0.34304353891007594,-0.005578811850164365
-0.34290818113770166,-0.005444176351812853
-0.3428028587427801,-0.00529112850177443
-0.3426941962052599,-0.0051212445688937945
-0.3425906617700133,-0.004960069476785686
-0.3424907165246436,-0.004810744989646561
-0.34238593019858204,-0.004642960761611035
-0.3422972227448537,-0.004460909980273374
-0.34219877495070883,-0.004283417881051704
-0.3421314739180174,-0.004119458758776116
-0.3420432651044152,-0.003966971501705885
-0.34196446591238083,-0.0037797161875710895
-0.34188644440549903,-0.003611103435896449
-0.34180915250658794,-0.0034602339948740283
-0.34172377244062346,-0.0033123975787144743
-0.3416515104525109,-0.0031318999606499334
-0.34156668251639427,-0.002930727900311284
-0.34145610688548866,-0.002740115758273489
-0.34135120114861295,-0.002534491590485684
-0.34125526983745674,-0.0023066918827363524
-0.3411524663881719,-0.002067071583540446
-0.34105567943722215,-0.0018309185250101321
-0.3409533318185999,-0.001582977358316911
-0.3410143732069663,-0.0014766939695249545
-0.34109073034860976,-0.001359412643825934
-0.3411936808933494,-0.0012315181484927793
-0.341282579046122,-0.0011107527542228114
-0.34138679915770487,-0.0010091753766040472
-0.34149568973318406,-0.0009083861622967116
-0.34161109426409486,-0.0008133072598234858
-0.3417243385507853,-0.0007125021935486179
-0.3418562611788871,-0.0006057351741606705
-0.3419960278262824,-0.0005203763259448515
-0.3421332127867343,-0.0004808921411080006
-0.34228928509079404,-0.0004321322120229092
-0.34243492040692775,-0.0003610616252111643
-0.3425723124583568,-0.00030882942913152225
-0.3427203429168236,-0.00020704666335416197
-0.3428503971686391,-0.00011504750969313585
-0.3429966731383035,-3.070075194154553e-05
-0.3431298107808046,6.458955887570861e-05
-0.3432756241756103,0.0001310401337170314
-0.34339586728028854,0.00021673936836536021
-0.3435225518625731,0.00028758444330871766
-0.34365530633107383,0.0003746864116673072
-0.3438077200445776,0.0004675840044596031
-0.3439401614368746,0.0005676492135617138
-0.34407979560608376,0.0006617994280630724
-0.3442142547538114,0.000734392496572167
-0.34416246133641804,0.0006793259022599446
-0.34410291627749917,0.000613941799375314
-0.34402508569902956,0.0005369133552500121
-0.3439483672318497,0.000489916840606869
-0.3438725667940886,0.0004294868155330731
-0.3437963633729753,0.0003486151646450997
-0.34372660966993185,0.0002606430629714812
-0.3436497739996951,0.00015730581965786323
-0.3435880533684174,6.245482138463997e-05
-0.3435088654783566,-4.808006491555583e-05
-0.3434212080660618,-0.00016595581381542972
-0.3433367859845845,-0.0002648655614083215
-0.34325727178183046,-0.00036091587349799167
-0.3431684979627736,-0.0004795094473259143
-0.343078781027059,-0.0005780105215935198
-0.34300677787695805,-0.0006906080079799315
-0.3429544322409194,-0.0008231293759057977
-0.3428919957928874,-0.0009600903486625839
-0.3428134971810468,-0.0011186383334235044
-0.34274626303346384,-0.0012717876534324047
-0.34268563018722903,-0.001431405544325114
-0.3426318849593238,-0.0015636696787984863
-0.3425845875590212,-0.0017404242495991564
-0.342532827532641,-0.0019326184135085903
-0.3424953825975604,-0.002130971054339039
-0.34242716225136977,-0.002348731976533097
-0.34248685891662956,-0.0023444580489045317
-0.342531469755081,-0.002326120654506867
-0.3425949569735762,-0.002313841653720553
-0.3426609634162898,-0.0023047786949622214
-0.3427458863147754,-0.0023107940218194426
-0.3428258458682108,-0.0023164406830975927
-0.3429056447211614,-0.002343511380667896
-0.34298294702817983,-0.0023716075844347454
-0.3430787247356866,-0.0023953303087964582
-0.34316332318819615,-0.0024132177260705284
-0.3432486376935775,-0.0024555513509148235
-0.3433589071101135,-0.002484316469360228
-0.34346149755451233,-0.0025086542775514323
-0.34356529718265705,-0.0025397427813206646
-0.34368388871860195,-0.0026064034564915496
-0.3437825511536757,-0.002650121532446437
-0.3438566711934772,-0.002686441345851755
-0.3439586509500433,-0.0027329727696745517
-0.34405936441395363,-0.0028028008999406656
-0.3441438111060666,-0.0028726033580330867
-0.34422411989424584,-0.0029467215264913685
-0.3442875924948397,-0.003024540194507137
-0.3443607008032965,-0.0030999856402157914
-0.344439835709397,-0.003187925283382603
-0.34452752621309257,-0.003288311660757263
-0.34459277338634614,-0.0033801893974070374
-0.3447181318020324,-0.0033546088558871257
-0.34483499136963397,-0.003315863656356744
-0.34495346920149034,-0.0032683895506301305
-0.345080776793858,-0.0032517448856493364
-0.3452254985987529,-0.0032246274466125845
-0.345355030609173,-0.0031939900310736405
-0.3454860321937363,-0.003214209812897247
-0.34559680243136864,-0.0032210433893678737
-0.34573170503128414,-0.003219320879979193
-0.3458195158737307,-0.0032301536244014255
-0.3458956523744672,-0.003261412720998576
-0.345959556668228,-0.0032990025374530726
-0.3460249676714111,-0.003313953314244923
-0.34608022780464104,-0.0033574150692315756
-0.34616012655916634,-0.003384300550627389
-0.346215017308764,-0.003411488324894081
-0.34626222953530406,-0.003463030081027875
-0.3463099674449083,-0.0035178846036700026
-0.3463326194729538,-0.003586328835932613
-0.3463529997749243,-0.0036501770664733434
-0.3463776148898694,-0.0037156150040507717
-0.34638829579446845,-0.003753718046888779
-0.34640735803872486,-0.0038331061199610612
-0.3464173130642156,-0.003923998291285598
-0.34639818209745576,-0.004039923955686308
-0.34637183301261215,-0.004116126286204989
-0.3463001369447462,-0.004122350676049688
-0.34623074867849224,-0.004128447200217312
-0.346165341914489,-0.004129912217699568
-0.34608804534477766,-0.00414510470898903
-0.3460047502814876,-0.004156357353622821
-0.3459264633847337,-0.004141618588411045
-0.3458374076876028,-0.004139866540325088
-0.34573833619302113,-0.0041540960809465476
-0.3456436646606716,-0.004156467450054443
-0.3455479552097037,-0.00417211352864699
-0.34543196039571256,-0.004175930329051602
-0.3453001823995055,-0.004166495257333267
-0.3451696839263255,-0.00417209180103743
-0.345020436846554,-0.004173762083872133
-0.34486030613769425,-0.004167425185999034
-0.3446908070875983,-0.004155074335882499
-0.34451108119296886,-0.004142719896001488
-0.3443016980857192,-0.004144064001274119
-0.3440978195171177,-0.00414639173203864
-0.34389094740514126,-0.00416636825183069
-0.3436599269191018,-0.004169075702886995
-0.3434076771822769,-0.004161773426574566
-0.3431555433475177,-0.00416951531710565
-0.34288869628665364,-0.0041658835804987
-0.3426250131923566,-0.004139976724465223
-0.34235311171436245,-0.004116053784611988
-0.34236968481955204,-0.004214788526854096
-0.342402537080353,-0.004329680374806112
-0.3424550736785115,-0.00443763583315351
-0.3425042385886861,-0.004561342572885419
-0.3425647651845266,-0.0047123588204404316
-0.3426257795423828,-0.004875831331184076
-0.34269959699782604,-0.0050373615358236
-0.34276430750346226,-0.005213681114179221
-0.34283237693631374,-0.005358052165257317
-0.342899729390099,-0.005511500526472302
-0.34297453737608197,-0.0056894338925280044
-0.34303058235187756,-0.005895136978205229
-0.34310780172928074,-0.006114597929649075
-0.3431887096438381,-0.0063233020824005615
-0.3432619249013951,-0.006534994223883236
-0.34331824901011226,-0.006751545584770239
-0.34337705623062775,-0.006976665894478772
-0.3434418730298718,-0.007199179737339926
-0.3435029452238008,-0.007407891730314767
-0.34355410673049624,-0.007623195303113906
-0.3435938871891892,-0.007841743426430094
-0.3436106491411074,-0.008090028240183926
-0.34361699408484875,-0.008303112119627944
-0.34362702106717014,-0.008505530660094823
-0.34362791854406666,-0.008712096874928433
-0.3436436902641831,-0.008892190463665075
-0.3436079476115122,-0.008824149186609141
-0.3436017550831002,-0.008766031296840655
-0.34358374351373916,-0.008722718731686008
-0.3435593738068284,-0.00866119893793425
-0.3435185232749448,-0.0085786935678093
-0.34349824786781613,-0.008564126110465487
-0.3434681041683214,-0.00852057128730952
-0.3434493014354927,-0.008489567331020341
-0.3434466243750641,-0.00846560173314771
-0.34343026712755825,-0.008436387625435224
-0.34342010861860955,-0.00838864422360866
-0.3434427547621402,-0.00836515743866283
-0.34346815721670837,-0.008355253427823593
-0.34350669101829445,-0.008341335267592367
-0.34353645484078876,-0.00832860712263649
-0.3435755862516493,-0.008307065848565297
-0.3436065796733186,-0.008278614545409305
-0.3436474778850754,-0.00825774681895915
-0.343695432430091,-0.008235561341153004
-0.3437344383378324,-0.00823832625520163
-0.34374663159217106,-0.008232076639147766
-0.3437753048588327,-0.008212034489019932
-0.3438064792724547,-0.008190894146903794
-0.34381755722526275,-0.008162559995191854
-0.3438570168335374,-0.008124830984531163
-0.34391928766334423,-0.008078406878549884
-0.3438854321677624,-0.007943379556037689
-0.3438219361995458,-0.0078110178010811675
-0.3437490393632766,-0.007657107426617202
-0.3436888679162226,-0.007510794241512386
-0.3436307783720345,-0.0073105604695415305
-0.3436061007295772,-0.007134075413345679
-0.34358162158006367,-0.006938467067214493
-0.3435417466224138,-0.006725109505834229
-0.34350768601762693,-0.006517128434866194
-0.343462067660049,-0.0062933897096591794
-0.34340228929947575,-0.006054229159471491
-0.3433534809418229,-0.005814367544154703
-0.34328989744332616,-0.005570210354822888
-0.3432424550180786,-0.005334171015923687
-0.3431791005340934,-0.0050662869599150725
-0.3430998918103137,-0.004782777128928115
-0.34302254302350943,-0.004499132544227739
-0.34291080401585505,-0.004206844132934657
-0.34281603324973114,-0.0038903738593199805
-0.34272495394375274,-0.0035975258578310075
-0.34263696914459546,-0.0033067587371339337
-0.34251693299553715,-0.002995478936732432
-0.34242319907034124,-0.0027029669830033434
-0.34230187447974575,-0.002415444997565252
-0.3421741212715028,-0.0021041828052211524
-0.3420364313864506,-0.0017965098965649177
-0.34196532716371386,-0.0018095476536956956
-0.34188266972941717,-0.0018365598601330357
-0.34179810889137774,-0.0018779867855788816
-0.34169719216557126,-0.0019133300886141824
-0.34159513931808994,-0.001963327877924814
-0.3414819716384529,-0.0020075948650092757
-0.3413761512574143,-0.0020708707351257266
-0.34127504616431514,-0.002146119743652956
-0.34115707093003045,-0.0022452742974376537
-0.3410606954615542,-0.002330281652978699
-0.3409488404651782,-0.0024066331554604328
-0.34084152770181825,-0.0024746288767487933
-0.3407189208787576,-0.002565664155192088
-0.3406102929743375,-0.0026572808732928752
-0.34049197088224803,-0.002769907548683269
-0.34039252703988315,-0.0028900794862973204
-0.34027888589204647,-0.003013567823587993
-0.34018370393451436,-0.0031389256588968376
-0.3400645688794895,-0.003306757711531128
-0.33994802023516607,-0.0034756861037506244
-0.33981226952182847,-0.0036489396156139057
-0.3396754778275213,-0.003840284333048138
-0.3395563693077501,-0.004031520830500558
-0.33943614509004694,-0.00421528986500191
-0.3393099404023652,-0.0044266086168264955
-0.3391945061285206,-0.004633644082855511
-0.33922993199896695,-0.004678895594300893
-0.3392650635704773,-0.004731368987288211
-0.3393137421888475,-0.004782349307640708
-0.33937622563375147,-0.0048084692071296235
-0.3394430774263083,-0.004852012109301595
-0.3395039639818201,-0.00489650544114886
-0.33956829960155793,-0.00496294920384518
-0.3396425727603103,-0.004993126514681938
-0.3397024453048379,-0.005022162821627354
-0.3397555656779301,-0.005042614469164396
-0.3398184911192818,-0.005067472187117914
-0.33986280838267274,-0.00510599224937347
-0.33992998233412136,-0.005156777108267697
-0.33999012644085136,-0.005208854036246668
-0.34005421317582235,-0.005274683943437419
-0.34010429415510185,-0.0053484265349138345
-0.3401546987172099,-0.005412644292032598
-0.3402263491605535,-0.005476893055077508
-0.34028731215389635,-0.005549636112985982
-0.3403407135227166,-0.0056117828619026465
-0.3404052867409048,-0.005686769970003207
-0.3404658450260572,-0.005782966041484298
-0.3405165008614436,-0.005872659133272032
-0.3405985992658453,-0.0059734138393185456
-0.3406640137002808,-0.006079218517984772
-0.3407586331941625,-0.006188500858731227
-0.34077283070102343,-0.006204786331333153
-0.3408078250533799,-0.006225185525526477
-0.34081353348429605,-0.006265217225020054
-0.3408058481865251,-0.006312051089450147
-0.340818020612466,-0.006323887268555299
-0.3408362260463267,-0.006368412133356291
-0.34084136563819845,-0.006390678605467777
-0.34086255389223713,-0.006415117681392881
-0.3409007657770838,-0.006429245856258621
-0.3409300259250249,-0.00644455488160092
-0.34095689300827303,-0.0064583499368247215
-0.3409870420616246,-0.006478079067973898
-0.3409902322374636,-0.006499826081784094
-0.34098479308646196,-0.006546034450860319
-0.34098094728554273,-0.0066166360607622515
-0.34099020041597145,-0.0066975994767373495
-0.34101853778785435,-0.0067507170534085986
-0.34104446677023215,-0.006839647283916988
-0.34107302793409694,-0.0069078231179825166
-0.34109322318846536,-0.007022050068978295
-0.3411380473123307,-0.007121291416906843
-0.34117075212600595,-0.007219415064928523
-0.34123066122313345,-0.00731918161035996
-0.3412781362277475,-0.007434361346468464
-0.3413081905110863,-0.007562000152213954
-0.34135760362358525,-0.007698333473160124
-0.34139587193339016,-0.00781674205784884
-0.34143529789068927,-0.007900569654514376
-0.34147710849092255,-0.008015829994384742
-0.34151799775123415,-0.00812896882592588
-0.34152930216926075,-0.008233061562806582
-0.3415448338329398,-0.008320827018631616
-0.3415529587460835,-0.00842884556611747
-0.3415522756220008,-0.008552014199496348
-0.3415459139805697,-0.008666963494732708
-0.34153792288726426,-0.00880707206661271
-0.3415268392887134,-0.008931108151418583
-0.3415266827519071,-0.00904297686482762
-0.3415272533000403,-0.009162335095122985
-0.34150698494596743,-0.009272004290297717
-0.34148418151917753,-0.009399198074532605
-0.34148208769696553,-0.009529960021680325
-0.3414520184616977,-0.00966928922217475
-0.34141954432085814,-0.009817020589618518
-0.341400454892412,-0.009957739411787679
-0.3413864004871775,-0.010133645046513057
-0.341382372358136,-0.01028311070919087
-0.3413538239067568,-0.010456848530654215
-0.3413276596305519,-0.01059931634377474
-0.34129203133933417,-0.010764560361668053
-0.341208735850262,-0.010911080102959521
-0.34112864257426584,-0.011044274885049532
-0.34098487367391406,-0.011000110529091408
-0.3408334754552623,-0.010967909732949973
-0.34069129487085253,-0.010919784905561485
-0.3405629253002178,-0.010874941111995311
-0.3404406873265844,-0.010833871854456964
-0.34030525731687333,-0.010801316570249441
-0.3401801042464935,-0.010763493549471363
-0.34004652559064313,-0.010740218832948222
-0.3399072655948788,-0.010717503663309428
-0.3397791559041197,-0.010674669563572976
-0.33964141016539523,-0.01063397959385548
-0.33948636793181053,-0.01059500089203698
-0.3393601929495596,-0.01053968085739497
-0.33920134961032783,-0.010466207947664431
-0.3390370855300079,-0.010399495655481192
-0.33888310093238594,-0.010304417235277108
-0.33872013789725086,-0.010225900539063873
-0.33857620179755543,-0.010153805833071338
-0.33839997127669075,-0.010081132039425678
-0.33826502007442066,-0.00999574285201655
-0.3381206027110439,-0.00990654859026495
-0.33799110796016496,-0.009819660555586984
-0.3378575161524317,-0.009756087344664679
-0.33772529866180484,-0.009687677004960392
-0.3375817797490505,-0.009604264780491818
-0.33744816217637974,-0.009484757866522192
-0.33753060220611236,-0.009488118260625712
-0.3376192729012668,-0.009485607646588085
-0.3377096401465669,-0.009500421118237231
-0.33779630519481835,-0.009489052225868454
-0.3378903425937119,-0.009476412394250216
-0.3380120230355606,-0.009487217871115066
-0.33812028356515555,-0.00946487396909666
-0.3382649173131549,-0.009428608863053762
-0.3384332528004471,-0.009388736697694446
-0.338599099055348,-0.009353353004106259
-0.3387671805232276,-0.00930140395459908
-0.3389425354062137,-0.009265511504058861
-0.3391071965402438,-0.009236979515807106
-0.33927618341518134,-0.009181856064444634
-0.33942372310961194,-0.009135400487711087
-0.3396004518336484,-0.009065819401346764
-0.3397711768450402,-0.008990918896221814
-0.3399548911685657,-0.008923469946661638
-0.34016047179818054,-0.008813795903970018
-0.3403892781349854,-0.008720875163237605
-0.34062678776028693,-0.00858643032960847
-0.34087788246437917,-0.008453474066412664
-0.34112874209888444,-0.0083146287561569
-0.3413729859333993,-0.008171422816485268
-0.34165472873246033,-0.008018567463791237
-0.34193008844579265,-0.007838933079939527
-0.3420227781094411,-0.007825501881408152
-0.3421140053089553,-0.007794355859716388
-0.34221747010892917,-0.007744829232141648
-0.34232454031371173,-0.007704454339853263
-0.34244510351183444,-0.007697311151856439
-0.3425624173380563,-0.0076771703347847525
-0.3426684405361629,-0.007630846839484913
-0.3427730936521528,-0.007592457897442231
-0.34289161272688623,-0.007543919201701434
-0.3430122178888216,-0.007477447872574306
-0.343141128746752,-0.007411733196400859
-0.343288662596866,-0.0073573729200981635
-0.3434329715617644,-0.007326737042800448
-0.34360296626838804,-0.007273213200142463
-0.3437451674049984,-0.0072030604612186196
-0.3438992183285237,-0.00712714686104275
-0.34406446734875423,-0.0070576455560551815
-0.3442107926022371,-0.006990336141775468
-0.34436372682072547,-0.006936090104930806
-0.3445138099026174,-0.0068816593306020085
-0.3446958560639472,-0.006796296343707516
-0.3448602163915438,-0.006717740078284176
-0.34504004804842275,-0.006623503085331382
-0.3452152185694342,-0.006522244440552776
-0.3453940538239526,-0.0064511986442820435
-0.34560727357998616,-0.00638663907777539
-0.3455795013910248,-0.006329187815517816
-0.34555554237334263,-0.006261295374543853
-0.345537140547117,-0.006243287766218865
-0.3455108820157496,-0.006224379513626237
-0.3454664784790188,-0.006205080669300938
-0.345427491948635,-0.006158909260120086
-0.3454031052989322,-0.006111720691201791
-0.3453772739848272,-0.006085226779158796
-0.34536137904581116,-0.006053659125312078
-0.3453527485808008,-0.006009353266508199
-0.3453574191254807,-0.005965092912972123
-0.3453601617719267,-0.005925118439544044
-0.34536675291484276,-0.005906425678886612
-0.3453778399891457,-0.0058580793478519855
-0.34541145549114777,-0.005820072453138417
-0.3454660586583856,-0.005800741710108586
-0.345499207514881,-0.0057464657406005575
-0.34555769541048703,-0.005699815957686012
-0.34562795215099446,-0.005636210873988427
-0.34570457923796505,-0.005583366894460573
-0.34578387711047986,-0.005527940927923639
-0.3458509697561623,-0.005496777234532627
-0.3459302448860761,-0.005469881393070469
-0.34601304256843646,-0.005453536552365734
-0.34609792512720033,-0.005423611349439498
-0.34616899707416493,-0.005398598434516424
-0.34624609440665977,-0.0054241394499927225
-0.3463144039622006,-0.005431076760715666
-0.34638628012059747,-0.005445047569150534
-0.34643719129980205,-0.005488967920299365
-0.3465217462567873,-0.005512589686654783
-0.34659321854522124,-0.005543316570412417
-0.34667165790149307,-0.005564854697278059
-0.3467547584338092,-0.005612394847727248
-0.3468254447163353,-0.005655356222613924
-0.3469194656582271,-0.00571245976901593
-0.34704492831061573,-0.005772089926598932
-0.3471553612433697,-0.005843962754529304
-0.34726887609898405,-0.005911916196658632
-0.34739981359001826,-0.006000178409108657
-0.347515630196838,-0.0060560457342257075
-0.34763832226592906,-0.006128425600638208
-0.34772811887926935,-0.006195062269362529
-0.34778080060675076,-0.006272357941782197
-0.34787114008859565,-0.006372828744346445
-0.3479609998951507,-0.006468097649538356
-0.34805035219948527,-0.006570882510271283
-0.3481478198680996,-0.0066754017730553585
-0.3482515776736088,-0.006800822359297655
-0.34837097416466495,-0.006940378008250351
-0.3485012991045289,-0.007086336656598395
-0.348621560741792,-0.007224064385607241
-0.3486153901424206,-0.007301398724815257
-0.34864482519927237,-0.007403490637208004
-0.3486390830099614,-0.007523187393932613
-0.3486205845423847,-0.007669088763462683
-0.34860357358408445,-0.00782557358297898
-0.3485932775417221,-0.007932780731907068
-0.3485763941819336,-0.008058347278654704
-0.34854984628341107,-0.008181377032907073
-0.34851114526837385,-0.008315272392863308
-0.348473760231568,-0.00843619003459733
-0.3484347364548918,-0.008583877265724805
-0.34839053573728196,-0.008706894508651263
-0.3483586473621888,-0.008834337273265665
-0.348329740572072,-0.008946932082349923
-0.3482996220556859,-0.009083942940074304
-0.3482647477926364,-0.009217970108333898
-0.34822065571243965,-0.009367946140423631
-0.34815911204642247,-0.00952493617987311
-0.348097262677827,-0.009694396852232591
-0.34801974530594587,-0.009885369567836727
-0.347950150815509,-0.010079844052213445
-0.34788688482509694,-0.010275344228904486
-0.3477927608057403,-0.010486689347862095
-0.3477067026787515,-0.010690382319462928
-0.3476241280326139,-0.010877578378662094
-0.34752223210996414,-0.011079158316249834
-0.34765710068127986,-0.011177475409185617
-0.34778669078808233,-0.011297410875667166
-0.34790288790191853,-0.011412188645209195
-0.348013506377227,-0.01151518037949205
-0.3481218909497011,-0.011592544605584237
-0.3482373826879576,-0.0116941386139629
-0.3483318553650398,-0.011776600531086059
-0.3484455635132801,-0.011848867848876494
-0.3485568531932172,-0.011917845835335486
-0.34868062311659537,-0.011984237477014032
-0.3487806196078472,-0.012061719717420838
-0.34888340448406374,-0.012118833668822021
-0.34897488886630446,-0.0121739261471709
-0.3490399064960152,-0.012209198120682923
-0.3491191871273077,-0.012247477503008265
-0.3491602930197597,-0.012270570027098209
-0.3492218993535167,-0.012314977363213995
-0.3492748293358293,-0.012341240070942816
-0.3493342969667444,-0.012405078418965678
-0.3493737822721079,-0.012429804695321412
-0.3493987880677593,-0.01248316863632259
-0.3494399322339715,-0.012551541127962048
-0.34950470631874614,-0.012606608928296886
-0.3495398099952712,-0.012697345284449225
-0.34956077962126025,-0.012775601104533255
-0.34958582444552877,-0.01286188511239321
-0.34957981105130503,-0.012688741181376336
-0.3495749546579675,-0.012506354566949554
-0.3495540574768217,-0.012331416716356408
-0.349538827132682,-0.012152003182565877
-0.34951246027524907,-0.011974560009133831
-0.34946252852213916,-0.011803719031199596
-0.3494140538317727,-0.01161882018115391
-0.3493483112380492,-0.011426624543091379
-0.349283385776515,-0.011232272621922576
-0.3492230176202485,-0.01101991270658059
-0.3491537766732204,-0.010773888460112015
-0.3490871144584741,-0.01052040076857973
-0.34899491292661866,-0.01025355773470602
-0.34891920517937675,-0.009976816846919832
-0.3488207434389008,-0.009700409419003428
-0.3487077520281101,-0.00943579192243876
-0.3485696738118926,-0.009143140099889988
-0.34845803405079206,-0.008866164369752705
-0.34832579256222,-0.00858201024793949
-0.34818705496918206,-0.008284696374499063
-0.34805257415176905,-0.007978767400735467
-0.3479145740380152,-0.007703453396125431
-0.3477249748991341,-0.007394260740471209
-0.3475260874923001,-0.007104370079173655
-0.34731641794173174,-0.006842681099873476
-0.3471202919565825,-0.006624389271940722
-0.3470990175179888,-0.006822282150303986
-0.3471595038782649,-0.006984892205261172
-0.347225693445582,-0.007064414579547267
-0.3472354234490063,-0.007155653602154895
-0.3472233374631281,-0.0072592383879057434
-0.3471460699569749,-0.00738852540527247
-0.3471220027600963,-0.007539822756382296
-0.3471180312820503,-0.007658638091208461
-0.347162634090714,-0.007883311393411302
-0.3472987673881697,-0.008001278358865802
-0.3472696430427462,-0.008096399209003007
-0.3474382615993541,-0.008176727441990411
-0.34750641288764034,-0.008258239633164223
-0.3475622791655225,-0.008333814448467319
-0.34740900985309603,-0.008551071561311518
-0.3473538508534506,-0.008718618309182986
-0.3471939938541672,-0.008911239246074445
-0.3471666740931569,-0.00898449979082511
-0.34710758141225057,-0.008991769861529324
-0.34704448705883345,-0.008972512658308335
-0.3469515358644178,-0.009085119433209549
-0.34687854483719843,-0.009106196462058335
-0.34686560134746847,-0.009079412145326173
-0.34697687496619284,-0.009015734228846689
-0.34709398495438515,-0.008978869137301011
-0.3470596645804201,-0.008959304303332787
-0.34675558024660447,-0.008644061092505274
-0.34662833438730123,-0.008276590743268869
-0.34638795338435624,-0.007937593634953914
-0.34631884122297363,-0.007451927317930011
-0.34643669123765514,-0.006966333149784955
-0.34642795416376926,-0.006471738882642172
-0.3465006705843353,-0.005922440435210792
-0.3465012472550947,-0.005464793146792126
-0.34667437804156004,-0.005070073856357063
-0.3466925868300409,-0.004634384977456649
-0.34646768044946175,-0.004365077266811259
-0.3460557751230385,-0.004094511927277195
-0.3456970297839964,-0.0037960987239076434
-0.3454543982872264,-0.003414169889227686
-0.34531502373286327,-0.0029640633602196244
-0.3449758648136032,-0.0025057701805872093
-0.34456802067255315,-0.0020323641860076347
-0.3443055463809788,-0.0014877544564197084
-0.3442256171898475,-0.0007719142491387776
-0.3440996413966106,2.913208968467057e-05
-0.343969025324931,0.0006899686552674228
-0.3436217862083163,0.0011254980846750612
-0.34293366003918146,0.0017846922120639194
-0.3420765725095838,0.0026566190103411644
-0.3410826298199199,0.0035537417870137936
-0.34005567092887606,0.004504066900317273
-0.3390867631559384,0.005064902822071317
-0.33815353702103973,0.005615312980088313
-0.3371547884761021,0.006168443212378666
-0.3360509775457121,0.006485981095790835
-0.3349834918280778,0.006911676975506521
-0.3338720768491686,0.007510670354734128
-0.33273394616796587,0.00816710083034232
-0.33156933351163026,0.008572290566404628
-0.33033821168917027,0.009008955007303351
-0.3292491297992377,0.009546847415657853
-0.32823811769618527,0.010179859664536273
-0.32701547285665805,0.010566928881763069
-0.32584566321213293,0.010879852202445958
-0.32448206060177387,0.011321461039003264
-0.3229832637629042,0.011824882847933177
-0.32137144941461265,0.012332443028717485
-0.31992413166982264,0.012833765809872777
-0.3185367357450778,0.012775335064542898
-0.31704803752837624,0.013127617075737827
-0.31555662555798475,0.013648182181844895
-0.31394461309656535,0.014476708969864346
-0.31209335480148825,0.015618821868625399
-0.31039682386129913,0.016275741445468672
-0.3088470535449439,0.016741208341605016
-0.3071789252556474,0.01731762079296649
-0.30574631160857163,0.018222811791418284
-0.3044595514593381,0.018877760283081177
-0.30314626987671744,0.019461700865784054
-0.3016150020897477,0.020246550369630315
-0.30005190372640905,0.020901563408764992
-0.29842792708486066,0.021403721875643072
-0.29675857278491846,0.02194177598871401
-0.2953501372057945,0.02273248505597171
-0.2939644673913568,0.023520884888884416
-0.29246747296733044,0.02413876563242072
-0.290888395211805,0.024622987071273417
-0.2890329794009697,0.02525651181342331
-0.2871151454499961,0.0263594413486479
-0.2851663684685218,0.02699982251576377
-0.28333247323906263,0.02771482595567415
-0.2815874035369348,0.028625691293719308
-0.2798285347818251,0.029657801690654656
-0.27778903731976323,0.030729152704135565
-0.27562300361591546,0.031617067184127906
-0.2737466123107181,0.03264142642503348
-0.2717568531102077,0.0337646886468099
-0.269673239981821,0.034749434635397314
-0.2675463320402921,0.035389129703863376
-0.2652876232280386,0.03675091633262004
-0.2631225232924767,0.03804534050392841
-0.2607174593576466,0.039012432168052835
-0.25840957159834915,0.040328456866148304
-0.2563004909105085,0.04170932919088796
-0.2545401660989411,0.04261813491597133
-0.25297386754044376,0.04330035763335324
-0.25113568741331666,0.04437432347093845
-0.24936389544825266,0.045336490719728534
-0.24770451184153,0.04626478159681291
-0.24609954947711551,0.04715375595014182
-0.24420114879280697,0.04818752029129034
-0.24232021813576118,0.04888705279120073
-0.24059687384883743,0.049843612690209205
-0.2391449724724211,0.05078492476336252
-0.23777427298141748,0.051750751345508994
-0.23620841006934065,0.05269105488384587
-0.23438725094923654,0.05377615405997871
-0.23253352554503948,0.05459582156004053
-0.2308198968546636,0.05547414245801843
-0.229082458381274,0.05651971283946339
-0.22714475150882785,0.0577055646977484
-0.2253648482402901,0.05891588874366896
-0.2236229711278751,0.06062659921430996
-0.2218963866289801,0.062334527947980195
-0.22025811242069274,0.06367575046183757
-0.2186688604074497,0.06474612266932023
-0.21726915863261437,0.0659744358604614
-0.21558898849334646,0.06740767208938511
-0.21355188766840882,0.06920533957361719
-0.21117963239906506,0.07113839917371872
-0.20885920791086934,0.07286650950212942
-0.20655192926141752,0.07467069527793571
-0.20485049215836676,0.07645063823640524
-0.20271251508681234,0.07854573278644028
-0.20048662737928938,0.08110418955854276
-0.19837608083586455,0.08359401661078378
-0.19620226710548333,0.0861682089494781
-0.19393301326086304,0.08875833556287063
-0.1917288097893097,0.0913008648320599
-0.18970955854542326,0.09367382301920432
-0.18742565066364986,0.09612214090276544
-0.18499946657458838,0.09898108980760065
-0.18262019959542963,0.10173761657624747
-0.18022976363865972,0.1044201604100094
-0.17811233106847218,0.10693823873321479
-0.17567587336411078,0.1096182630078045
-0.17322752400243313,0.11256329758862163
-0.17089354156741535,0.11531264440848157
-0.16827998243752246,0.11843559485229027
-0.16571634133856744,0.12128397286065495
-0.16323670404245003,0.12433435354613459
-0.16080085827303936,0.1274061309918928
-0.15823147330079723,0.1304419491516674
-0.15560741979394438,0.13305683066106222
-0.15272903499857904,0.13627878890345513
-0.15021363352212136,0.13961028682537518
-0.1478028946864024,0.14290477986199385
-0.14526890263708794,0.14643674547570568
-0.14276125037591902,0.1500178640184428
-0.14026299567875145,0.1534132214369076
-0.13776723831482132,0.15702074030988122
-0.13521243301546215,0.16091777259874684
-0.13263413585194733,0.16458279050656732
-0.1301024122587297,0.16848736312763235
-0.12759590056587478,0.17219040496680493
-0.1251269023706436,0.176028596177989
-0.12263831796238399,0.17976553209831508
-0.12012472001338051,0.1836315510831596
-0.11785154443489561,0.18736915622009742
-0.11531644272206966,0.1911752374877979
-0.11291021719100115,0.19534108603311529
-0.11050779123763078,0.199216503505301
-0.10795255920607649,0.20347538034758417
-0.10562866507429337,0.20758102364253106
-0.10335062785539585,0.21163077988275053
-0.10103622334825811,0.2157161236926426
-0.09867731543322199,0.2199176297783847
-0.09619179219515252,0.22402080484469045
-0.09372535796087059,0.2283894219484422
-0.09110926410996274,0.23316308242415923
-0.08835908539951264,0.23819705145539466
-0.0856499363706767,0.24279809672038055
-0.08304854229937413,0.24707459596246062
-0.0805745397222405,0.2516406744845718
-0.07811466272571894,0.2560492941429264
-0.07561930704521731,0.26054071381309346
-0.0731946779124383,0.2646701855024969
-0.0708033105891945,0.26915109508559615
-0.06839264143456805,0.2736851876889593
-0.06591153596422625,0.2783903670048614
-0.06345731247948211,0.28297529808048755
-0.061033693149595045,0.2873713526652289
-0.058765559453872504,0.2916827397424055
-0.0563401296497401,0.29583942853215295
-0.053943771532821566,0.3004267751854868
-0.051684193501880235,0.3048745820162309
-0.04930522260825168,0.3098456293837484
-0.047020966436054926,0.31439171768883123
-0.04457147155919437,0.31915976345501657
-0.04217611815090119,0.32424541223583564
-0.039781539363037646,0.32923939144091285
-0.03743447298360164,0.3342804466287424
-0.03508532070011322,0.33947809690407976
-0.03273927568947971,0.34476241346603925
-0.030334729195748103,0.3503324603131228
-0.027943358369595245,0.3554340062546444
-0.02558193428829246,0.36008727662275375
-0.02346146944268812,0.36496755497730304
-0.02125116586611342,0.3699102003598277
-0.01911188377400319,0.37504090106065213
-0.017029069557173288,0.38027372877990295
-0.015103569237161982,0.3853855821266998
-0.013117318978760284,0.3901320084553773
-0.01112752811590749,0.3949266726618116
-0.009149433614793923,0.3999442027167293
-0.007352642476145019,0.4051837728925502
-0.005512125784191302,0.41034529892887284
-0.003669428532872568,0.41608337964847586
-0.0018543817777165877,0.42212612344730704
3.1719147983291784e-05,0.4281435294256322
0.0019723268188978765,0.43413248127956877
0.0038113285976092842,0.43968327751874203
0.005506823918593529,0.44488856709650076
0.007189533026312603,0.4503500020024514
0.00887276675678722,0.4557119656358419
0.010520078912894068,0.46116060842806383
0.012152596567096441,0.46659154597705366
0.013779828997737331,0.47199048035051633
0.015395737813010957,0.4775303799779723
0.016939200977603583,0.4830015441903246
0.018695219825894005,0.4885674239298803
0.020416649383169477,0.49422050924646016
0.022107176978442306,0.5000883795191822
0.02393363837760376,0.5059343406574249
0.025731486746408308,0.5118476860316143
0.027507990705673988,0.5178287208544123
0.029307709312945476,0.5238740726236994
0.031018938846483782,0.5296741566168286
0.032663197650338455,0.5353096271155737
0.0342816037439832,0.5408538616342999
0.035900080776413365,0.5465375400634578
0.037522931162073905,0.5525340008476332
0.03910077965788297,0.5582700980296498
0.04067483576400281,0.5639033400044995
0.042136523609112575,0.569512671340588
0.043549104742397454,0.5750485587570997
0.044972667396085075,0.5808285800402418
0.046357998407405676,0.5865799152027267
0.04771307801396446,0.5924280807111431
0.049123592881149536,0.5986031341850396
0.050547630960685444,0.6046586739667421
0.0519080110067142,0.6108134531442099
0.05325034068431221,0.616985323774665
0.054552196751300935,0.6234802459869541
0.05589048187311203,0.6296612251506208
0.05714780315844409,0.6359577369950575
0.058406809294405046,0.642568244250544
0.05967262727527478,0.6488832114467309
0.06090696230658632,0.6551840813298473
0.06216543259909947,0.6617361266865399
0.06337960852754249,0.6681543587611152
0.06463174442786405,0.6747555716540266
0.06591294184594838,0.6813249878390542
0.06717928490137844,0.6877773290733376
0.06844248761295733,0.6943090692435812
0.06962486223861857,0.7009044781876491
0.0707426780356598,0.7073556879295316
0.07186059957748392,0.7138026153473837
0.0728265910199539,0.7202626402048853
0.07384658709127637,0.7263194809925708
0.07485742396007082,0.7327532949298023
0.07590854190271717,0.738855150123902
0.07684991074880017,0.7452898122395759
0.07781628600745596,0.7516815889387101
0.07883667441226085,0.7580092164311907
0.07981449393438338,0.7645856320562204
0.08074301886281551,0.771291329597714
0.08163788995361437,0.7784268253354281
0.08256021463663452,0.7850155438357597
0.08342207101811386,0.7918136970338816
0.08432379009410443,0.7986555157532667
0.08525668285257076,0.8055809814284214
0.0862107856411521,0.8125900679745175
0.08709780697004636,0.8195070948036276
0.08788198671561201,0.8265527666522469
0.0888144318787271,0.8332664808510972
0.08966160400749547,0.8400264991060964
0.09051618438227715,0.8467859423925485
0.09136092295228081,0.8535357390947995
0.09217336024737624,0.8600455454418966
0.09298694031161481,0.8667231062973051
0.0938145723430898,0.8729569004271374
0.09447479622411573,0.8794755622663846
0.09523781711995476,0.8857519106056427
0.09599354797679097,0.8922190895001771
0.09674683053150052,0.8986546044895691
0.09750661679231738,0.9051220010873549
0.09825032685019393,0.9117431658301207
0.09899417364875196,0.9183199916267204
0.09969733758285593,0.9249330649505219
0.10032989591603808,0.9316917968907086
0.10098958073500815,0.9382582746499686
0.10162626032765994,0.944978983593229
0.10228095244889808,0.9518244773996862
0.10294064175974588,0.9585372185408024
0.10359131188828763,0.9651817429168477
0.1041833089838997,0.971741078106572
0.10485389385073096,0.9782670768082108
0.10543297641135971,0.9847697655726582
0.10595533160492537,0.9911792339069081
0.10651732127078635,0.9976098310655154
0.1071590121813914,1.004155281156419
0.10778914975548767,1.010358694258767
0.10831748129906144,1.0169062024684155
0.10891072128796492,1.0233402152433064
0.10946681157744823,1.029758582232721
0.11005716413440625,1.0365061666956468
0.11064203247238016,1.0433185201194326
0.11119478115581108,1.0500042481416825
0.11178976350554966,1.0568509261566201
0.1123185260519926,1.0638084000079298
0.11292183074036542,1.0706881846876264
0.11346230771007333,1.0775551990513044
0.1139994777479353,1.0846475031893918
0.1146165410814725,1.0917378126406068
0.11528113518748541,1.098783736717189
0.11595116933426074,1.1057961085182142
0.1167007098115852,1.1128707469836867
0.11740308145895136,1.1198558538437817
0.11807726598963651,1.1267399242149723
0.11870472375372883,1.1335968198458262
0.11938172333432699,1.140369267725059
0.12008444496757657,1.1471974709546011
0.12072885756913301,1.1539144593925326
0.12137242905490812,1.160647691734686
0.12213003351942772,1.1672700666721352
0.12283239621900553,1.1739162100145508
0.12349126517708622,1.1808342873375097
0.12409833338236663,1.1875057874245991
0.1247349658702629,1.1943098871306161
0.12534421765735895,1.2009870722894607
0.12597874846563703,1.2077274703732153
0.1266083722220548,1.2143082534024576
0.12717261831138926,1.2209137995959796
0.12783058099944633,1.2276770921508253
0.12841050406884233,1.2341955064004373
0.12911742818979793,1.2410895154150476
0.12970141375083377,1.2476780999167163
0.13043574887161197,1.2546229899933279
0.13115794947659276,1.2614674071860266
0.13185346639750237,1.2685165982925304
0.13261488063785465,1.2757162625516147
0.13338971266443356,1.2828779787967468
0.13415585819672063,1.2899877131172945
0.1348862264966627,1.2970827829095415
0.1356487411500309,1.3040335861727692
0.13644620895756185,1.3110197137572828
0.13722846065909727,1.3178833099751186
0.13799043327268665,1.324668159744701
0.1387542466605693,1.3313791993081874
0.13954764065344333,1.338036583138425
0.14037855554251832,1.3448464162162308
0.14117365273118299,1.351469993020991
0.14182575964472105,1.3577226592028933
0.14263114036814506,1.364128236388739
0.14337293694865488,1.3704477071410068
0.144094624445897,1.376845958443998
0.1449341542441929,1.3835654848237968
0.145666555591141,1.390116998413933
0.1464793362819483,1.3968468802178375
0.147291172060577,1.4036937355011276
0.14810611106495108,1.410395282490808
0.14895335098267895,1.4173066399046708
0.14981330535731294,1.424376794200127
0.15070434776563035,1.4313015445892852
0.15163778690445567,1.4382634943124597
0.15258618663185483,1.4451491098397566
0.1534912002681575,1.4519448203550187
0.1543904738842374,1.4586721647704917
0.15525786484091536,1.4652564531984056
0.15618548860891288,1.4719348497260856
0.15713647641517065,1.4785917993009092
0.1579299966375117,1.484937860453796
0.15880106238972913,1.4915085148879093
0.159589605106079,1.4979147474505912
0.16038120963330738,1.5044665603738272
0.16132085469608093,1.5110791335184908
0.16223547957301632,1.5178347815444428
0.16324798704548082,1.524832224472067
0.1643657101000108,1.5314564701402809
0.16551617815449804,1.5382461742292541
0.1666398041422334,1.5451473924204857
0.1676294994129701,1.552025208099341
0.16870699371154407,1.5590445679568556
0.16987867668627193,1.5662646968882907
0.17096323212660094,1.5734216245386405
0.17208133010780313,1.5805836585686879
0.17313269860074365,1.5875367474877127
0.17413344851719215,1.594367861619114
0.1751156967482083,1.6012809621459776
0.17604841933015886,1.60812841967428
0.17687839143229078,1.6148835000316297
0.17776422327643895,1.6215811421523059
0.1786924952052786,1.6284126202436113
0.1796008129838774,1.6352712327223249
0.18057359162632705,1.6421955845735192
0.18157878205449607,1.6487358870359607
0.1826008482503815,1.6553505447932904
0.1836399037690278,1.6621343415874172
0.18471956866618916,1.6688760385332169
0.18576654479254695,1.6755500750539976
0.18684181563920707,1.6822261272651324
0.1879651389241076,1.689009426311588
0.18917159974693065,1.6960043699542917
0.19037483147643625,1.703134011816967
0.19178751595125854,1.7103801480640557
0.19314540758322407,1.7174538275489377
0.19459563525133533,1.7246142123830088
0.19596988473937124,1.7314406040239452
0.19731428176174054,1.738203222862661
0.19849923198541952,1.7446373779780209
0.19994627629025816,1.751157751078144
0.2013443304503627,1.7576121585513418
0.20276083331629668,1.7640677548667123
0.20419507119250213,1.7705082323154748
0.20568126191236308,1.776881789082895
0.20717638070848404,1.7833424017833535
0.20873498654783657,1.789892142929568
0.2103266455897661,1.7965676349785735
0.2119401730512766,1.8033300891201747
0.21364457580810942,1.8102740926759047
0.21533149315381342,1.8171707473503438
0.2170759818965973,1.824079780111252
0.2188461305435565,1.8310486819671763
0.2205636410075671,1.838030720338548
0.22243701294283647,1.8451443185489271
0.22426122181117178,1.85226335229848
0.22603833305771925,1.8591161931263605
0.22782869287420832,1.8656317861769551
0.22956622253772907,1.8722226842164067
0.23138080033029015,1.8789733979622256
0.2331643073663641,1.8855084953296923
0.2349877825203425,1.8920327099340284
0.23683708713288612,1.8985645479438618
0.23866477798545072,1.9050774893885214
0.24051508941722352,1.9115646141619949
0.24237172838964807,1.918113318784088
0.24426252942747795,1.9247680574738255
0.24620537291113997,1.9314653208646613
0.24817568172003246,1.9382117345141427
0.2501896479871962,1.944994661236221
0.25223020375432836,1.9517635915850802
0.2542559643830801,1.9585503592965918
0.25630407610467965,1.965327527633056
0.2583423546366352,1.9720724142403045
0.26040166033672235,1.978802276079924
0.2624649349395337,1.9854314884036817
0.26449994359592716,1.991959076138594
0.26654581552561585,1.9983451645267123
0.2685660067283968,2.004630000954879
0.27060848677291793,2.010838058674575
0.2726946609786445,2.0169798019906
0.2747836534950055,2.023065716917391
0.2768852640297478,2.0290986185191984
0.2790094447040217,2.035088526947519
0.2811494785147931,2.0410507886639655
0.2833489350446244,2.0469881159451413
0.28584323661292443,2.0530472094065266
0.28838871263467253,2.059078882567344
0.29098313896824946,2.06506424917609
0.29360920577439525,2.0710114581588153
0.29625799725525914,2.076892566527009
0.2989562931318036,2.0827523070794687
0.30165987475953016,2.088524384245368
0.3043771622109841,2.0942829381770744
0.30712694973579235,2.0999924890027932
0.30988638519556544,2.1055791899180853
0.3126372231207204,2.1110306794167344
0.3153831009009203,2.1163766627651652
0.3181201299195475,2.1216513149513996
0.3208840743318101,2.1269122713843363
0.32368766019654005,2.132164599591692
0.32654196254278384,2.1374020282755426
0.3294290944361645,2.142597191751588
0.3323372506674186,2.1477895981749158
0.33527028648417573,2.1529418079571885
0.3382867192393551,2.158152525977881
0.341291372627465,2.163279234701624
0.3442554933020927,2.168341230859707
0.34719774121870717,2.1732554124216334
0.35009244493130975,2.1779881671704406
0.353134197771231,2.1828229431736474
0.3562431798252025,2.187789340370172
0.3588945796681453,2.192828305650167
0.36159256947813034,2.1978890398523467
0.36429452184784805,2.2029228441408906
0.3669823585535743,2.2078846047073277
0.36957699166720104,2.21268548315847
0.37247437133213795,2.2178242849436387
0.37513870674228533,2.222673118754896
0.3780038417714464,2.227705033306495
0.3806405022699859,2.2324037375659618
0.3836042517143694,2.2374831076041666
0.3863749591895944,2.2423168529114568
0.389346778906858,2.247352589377816
0.39215702989474444,2.2521629849213665
0.39521128908824843,2.257151524172956
0.3980650465156567,2.2618954496914063
0.40115670755949095,2.2668278139360694
0.4040785839990173,2.271517639499693
0.4072751703840678,2.276387433924285
0.4102685834084162,2.2810613834585123
0.41354228793797554,2.2858813223450456
0.416636765588652,2.290512068933032
0.4199369376075781,2.295323023761312
0.42307328838633285,2.299961282393758
0.4264507063980252,2.3047633249877593
0.42974094519879236,2.3094745501394556
0.4330008854438433,2.3140710274086747
0.43629863935568547,2.3185504158992787
0.4395736818012794,2.323042911761742
0.4428537010884659,2.327510258674598
0.4461372981989612,2.3319989750888186
0.4494562378587568,2.336508649138683
0.45287052801797545,2.341059801725347
0.4564912439511457,2.345672491934694
0.4598263866094199,2.3500849635256795
0.4633764734343626,2.3547158851339978
0.4669637188920409,2.3592415345819653
0.4705744610732962,2.3636607403208916
0.4742316727756146,2.3681580380551632
0.47797626533159876,2.372711872098794
0.48163269840176137,2.377059373214556
0.4851455406785628,2.381180779266319
0.48858890407218747,2.385128587509882
0.492248242585794,2.3893068792131444
0.4958600617008142,2.393383807754658
0.4995376164454407,2.397405500469591
0.5031705404723361,2.401333552083989
0.5067633779202125,2.4051637091764357
0.5103582207294051,2.408933707504803
0.5139937070755218,2.41259523364912
0.5176170916207885,2.4161823335343513
0.5212238606028314,2.4196979465015067
0.5248125576110583,2.4231356322853435
0.5282817068939316,2.426471636492314
0.531882142171184,2.429847801471571
0.5354605604772382,2.4330957856523754
0.5391204513249852,2.436362471441745
0.5427307592874405,2.4393997611756095
0.5460576437088218,2.4422600765268583
0.5493817269154462,2.445229728456547
0.552762852293138,2.448061765073147
0.5564043512198023,2.451077687116367
0.5598831047004373,2.453975655671844
0.5634120043394326,2.4568162871229378
0.5668384788770154,2.459497308358171
0.5703424741080939,2.4622293534688895
0.5738330018119547,2.464950637934026
0.5773102541268698,2.4677154655136446
0.5806152874545928,2.470392607544467
0.5839240027538097,2.4730380197703714
0.587741221342845,2.4758841313661692
0.5918167034234144,2.4789208890604817
0.5960630994201581,2.482127785851075
0.5999673033558266,2.4849350856181096
0.6039063883704691,2.4879435550141396
0.6078267499177206,2.491129146387919
0.612070842292276,2.49435118467595
0.6162035058176172,2.4973495117891886
0.6198212155957509,2.5000216547379392
0.6234469684924739,2.5028528641160115
0.6273609157969948,2.5055295855591204
0.6310064118573149,2.5083333017436926
0.6349363165071995,2.5112793614692808
0.6387075691401141,2.514299486300322
0.6424808341433291,2.5171507061553293
0.6471601984233744,2.520531290673812
0.6510983316001008,2.523664623479307
0.6555802354433368,2.5269090726274737
0.6600405376999097,2.530152080173437
0.6650194311650739,2.5335808821715102
0.670327885655241,2.5369065354596403
0.6755349181994041,2.5401154166136224
0.6806414120419275,2.5433460953435323
0.6858091137715223,2.54660113901657
0.6908987414850132,2.549755640659531
0.6962589480515117,2.552952927329322
0.7011152688230244,2.5560247482565916
0.706538180138428,2.5592636284302346
0.7118259926684787,2.562501604238736
0.7174444055194573,2.565786465564956
0.7226994696454866,2.56886059357037
0.7280673543872775,2.571964491397256
0.733360785904072,2.574989379141368
0.7388149518724795,2.578095123747784
0.744333844815779,2.5811790305492632
0.7494764029160474,2.5843569569366323
0.7549939102664888,2.5876639121323484
0.760539965779711,2.5910174212483543
0.7662431520109447,2.594433758642278
0.7716900518670341,2.597684293805256
0.7768948614800207,2.600857905974271
0.7823801028149795,2.6040954114598422
0.7878460476727942,2.6073410091339833
0.793293978359921,2.610578545897114
0.7987021868057051,2.6137546093912425
0.8041633980189973,2.616882630408829
0.8093753032284778,2.6199752033681447
0.8146108702427428,2.6230287871473132
0.8201266070563806,2.6261261138469516
0.8254828935601406,2.6291736930837715
0.8308408131159007,2.632201167156176
0.8359988317110016,2.6350738212465026
0.8408106367698072,2.6378758275150145
0.8458245844549176,2.640629507720039
0.8506406606183992,2.643333684042897
0.8555112570191347,2.6460150519966117
0.8600362058108596,2.6486155610830475
0.864647313816922,2.6511388552520767
0.8690849451935457,2.6536105061547928
0.8735101581786044,2.656051559116085
0.8781401835970641,2.658556985510973
0.8826428530660789,2.6610067875616448
0.8871018863365019,2.6634153956145386
0.891493475463407,2.6657635769665706
0.8958390605024575,2.66805572771328
0.900088750407726,2.6703265760718793
0.9042650732707703,2.6725069770452734
0.9083561928428889,2.674669422524155
0.9123654809383854,2.6767873687718464
0.9162921167758076,2.678857341722333
0.9201212431060837,2.680868424690621
0.9238958976618544,2.682863881277558
0.9276072750660231,2.6847956699928948
0.9312261224826275,2.6866777488171567
0.9347651018544141,2.6884886675146307
0.9382316835333784,2.6902666844112
0.9416818384178762,2.6920471518862574
0.9449756259953535,2.693731684180576
0.9481860459544942,2.69536390728922
0.9513115142358601,2.696922681752035
0.9543633102118089,2.6984345522629765
0.9573142523600904,2.699890578711125
0.9601842127104157,2.701317762469574
0.962970042044673,2.7026696496717673
0.9656765872684354,2.703999782549375
0.9683015887376182,2.7052676693405315
0.9708315600857497,2.7065050188074915
0.9732222825638073,2.707263762250122
0.9755499433100043,2.7079606596827905
0.9777644916077256,2.7086367097858055
0.979878856523142,2.7092272120198952
0.9819139295580162,2.709774610019041
0.9838547678754082,2.7102779372521133
0.9856895307521487,2.7107574241681567
0.9874245917842291,2.7111882626549555
0.9890773503085408,2.711535359054217
0.9906073692431139,2.711856707669374
0.9920192013459159,2.7121445345897577
0.9933257558490373,2.712351306994486
0.9944126164898556,2.7125219264552323
0.9951263454558167,2.7124778075794405
0.995617442846505,2.7122986039799595
0.9959767795843589,2.712153248579383
0.9965093371444369,2.7118613245919083
0.9972598802225195,2.711510733288902
0.9976721649036435,2.711513507033155
0.9980886064380218,2.7112745192854426
0.9985733699611965,2.7109228993594163
0.9989293375449237,2.7106803718277086
0.9992499402481783,2.7104296576968716
0.9994935551695663,2.710281257781278
0.9997694536883,2.710304906647924
1.0000123021941247,2.7102932776460027
1.0000896656915892,2.7101643028711075
1.0000690946234894,2.710073817967864
1.0000672095223462,2.7100844636592893
1.0001255374993494,2.7099863108510416
1.0000859197939862,2.709879872321453
1.000251089098841,2.7096103315924522
1.000589576762376,2.709209391912524
1.0008991622439407,2.7088491160279045
1.0011494330248945,2.7088151123016724
1.001300929318052,2.7086747432599227
1.0013531131186564,2.7083786425678595
1.0014476550533198,2.7081568982297215
1.0017272209458663,2.7082005517924927
1.0022209955856602,2.7082946923544626
1.0025230067799322,2.7083137841391194
1.0027485275336672,2.708404802819606
1.0029507072562311,2.7083023678753992
1.0029360776125786,2.708216973446956
1.0030556635575953,2.7079964013557425
1.0032456249744446,2.707479178621922
1.0032316331305255,2.7071435897774947
1.0030754840864664,2.707054839633296
1.0031563362818061,2.706871114571668
1.0037046982621516,2.706826550598086
1.0041765348295475,2.706780772556513
1.004732559097435,2.706799982782364
1.0051892105724765,2.7071086354995906
1.0057506422658804,2.7074184039914195
1.006311647034458,2.707740482036995
1.0069019020364105,2.7080555275912714
1.0076430979466648,2.7083944149915107
1.0082258045928634,2.708795327685361
1.0087800982511477,2.709285587652082
1.0096039626819506,2.7096375716059193
1.0101304856660132,2.7100677210086883
1.0108795565217374,2.7105067235748064
1.0114648713827803,2.710928742340611
1.0121463770337726,2.711382227355377
1.0126451811650972,2.7117884646707062
1.0133649728444776,2.712267833550797
1.0142584316615895,2.712764139681156
1.014737215178893,2.713171256741377
1.0154700593175652,2.7136221060628967
1.0161209313577035,2.7141053802394866
1.0169247197369362,2.7146421921582866
1.0175844240301926,2.715236175555545
1.018586444596452,2.715718188777609
1.0192415553396874,2.716297666299903
1.0201031621057266,2.716858650652939
1.021130292994262,2.7174383193278064
1.0216461649319437,2.717883236923202
1.0222636358979247,2.718333806508809
1.0234709422904644,2.7188350044102076
1.024642374475234,2.719347992379506
1.0259299902014114,2.7199343375641205
1.0273128958229791,2.720610561637856
1.0286180469982902,2.7211522987688266
1.0298020402519836,2.7217403503616278
1.0310117518066868,2.7223577533530396
1.032425989527397,2.7230002298862015
1.0335645878445483,2.723517579088683
1.035078809660751,2.7241247209460013
1.0366306648259533,2.724703591918952
1.0379543421531792,2.725200362453557
1.0391872793216277,2.725703190300681
1.0404783357180734,2.726179122028458
1.041687153500523,2.7266444662429192
1.04288637694449,2.727215183819002
1.044271815488734,2.7278360586364307
1.0458617668908154,2.728460474953935
1.0474840201162046,2.7290903383662446
1.0491275273574743,2.7296699030280718
1.0501277231319184,2.7300739227028314
1.051508266155167,2.7305224371143346
1.0527708930750097,2.730961031042149
1.0541487400569318,2.7314262504041347
1.0554974535906547,2.7318883008645014
1.056841150589373,2.732372237550472
1.057769181652324,2.7327832195215134
1.0587252252255912,2.733183415710025
1.059685401836124,2.733635014763681
1.0607345193329074,2.7340457403561356
1.0613527602511454,2.7342973328809745
1.0622052965993727,2.7345248217264775
1.0625999758376317,2.734652357342725
1.062803378287509,2.734676095926053
1.0629750905872575,2.734870239625094
1.0630587756927397,2.734914869833492
1.0631853145434613,2.734676198357884
1.063402083996153,2.734379683967746
1.063721446300944,2.7343396494565275
1.0638906882591528,2.7344960788307136
1.0642662931576117,2.734576697244528
1.0652187185449289,2.7348069005813396
1.0660849210002508,2.735054478913583
1.067152364937674,2.7354591341530137
1.0681744851698984,2.7358115058982735
1.0694912939071228,2.7362486533317494
1.0708216882771322,2.7367315724383765
1.072124524254975,2.7372466362660592
1.0733187614238027,2.7377524788191807
1.0743767678248013,2.7381642984438863
1.075346458345164,2.7385559866140072
1.0765726150020667,2.7390677088272017
1.0776799085511302,2.7394387009387406
1.0788009770816944,2.739859519236532
1.0799748644118679,2.7402781453680003
1.080919735909618,2.740609063430064
1.0818449310478244,2.7409358887350876
1.0829981888240434,2.74131326294228
1.0836468384657536,2.7415619072150466
1.0846531997291116,2.741846577204486
1.0854770030316367,2.742208587743472
1.086391442723975,2.742569478456585
1.0871868014150696,2.7429293814549025
1.0881061660796787,2.743226738294617
1.088952461652604,2.7435786382423397
1.089905516836565,2.7439185387005707
1.0908432014303757,2.744249198003088
1.0917680596598243,2.7446035404376916
1.092697119908673,2.7449674325152804
1.0936574849137937,2.7452753024034022
1.094779253765281,2.745586016375381
1.0956233284141759,2.745840640179689
1.0964229814591324,2.74613532097556
1.0972666278908063,2.7464547537671353
1.098225085623932,2.7467468587765373
1.099222146305153,2.7470947962764787
1.100380682430621,2.7474279286619514
1.1010941624542225,2.7476762794678775
1.102575024377582,2.748025899709026
1.1040375115532526,2.748371669815875
1.105329497220381,2.7487828225248716
1.1067731343319196,2.7491412160862163
1.1080846987885205,2.7494326935952156
1.1096036292354894,2.7497617802769287
1.111081224770292,2.7501103467437655
1.1124983640937742,2.750402579499063
1.1140293603059677,2.750750753232543
1.1155589546749687,2.7511251871462417
1.1174232897745322,2.7515567589967675
1.1188753851728201,2.751921845077426
1.1204853268509187,2.7522208147954297
1.1221659027331392,2.752517551575714
1.1239449050836394,2.7528168864253257
1.1257568176832835,2.753067118633238
1.1276005797193909,2.7533221336016727
1.1293543272735322,2.753391912429475
1.1307353415024717,2.7533465552870853
1.131857952053312,2.7534180627271576
1.132850470968717,2.7537074730700914
1.133811898867982,2.753703171327622
1.1348062993821033,2.7536370432235784
1.1356682445881698,2.7537367170937124
1.136550854224682,2.7539030481609603
1.137858159602477,2.754181400547773
1.1383473203876637,2.7544260871325665
1.1392159650842926,2.7545834410040686
1.1397501794668423,2.754817835160156
1.1403781433677278,2.7550919034609014
1.1412825388270744,2.755288578362005
1.1419199333982548,2.755560818187945
1.1426071000737994,2.7558658766058755
1.1432039987586804,2.7561245899967637
1.143755374627853,2.7563892691718967
1.144382318300142,2.7566074559803453
1.144999545544961,2.7567809867577573
1.145754387713145,2.757045198174179
1.1461576767735766,2.757271737404388
1.1468605595286303,2.7574975002455586
1.1472715791383257,2.7577289910749174
1.1479555895485414,2.7580148183831033
1.14873138731235,2.7583254526960532
1.1495688603008545,2.758632297214913
1.1499716180881432,2.758937665105731
1.1506677549733952,2.759204428871178
1.1510626314231238,2.7594282631010527
1.1516628083996796,2.7597132596513037
1.1522544523394156,2.7600079021464112
1.1528733227581003,2.760333721517452
1.1535326811446232,2.7606747224714887
1.1543884975334437,2.760961235699733
1.1548547388545414,2.7612847455484277
1.1551215667795154,2.7614331848367835
1.1554745507026645,2.761498934455166
1.1556237265309455,2.761834040535191
1.155798953466003,2.762100358985702
1.1562455364193416,2.7620014103810386
1.156456536583066,2.7620135146819016
1.1567952804233455,2.7621455813755746
1.1571048130519015,2.7622610136080894
1.157528288595169,2.7621171481545437
1.1577292969762114,2.7621452389690404
1.1578060403242139,2.762156799124405
1.157976162661747,2.76221735769142
1.15806730619018,2.762259744658266
1.1583318551666073,2.7625589163882767
1.1586069205489493,2.762923247083877
1.1587405444141494,2.762889799277553
1.159177516138068,2.762716914187743
1.1592617392253821,2.7627777457024676
1.1595721888939536,2.7627719332458294
1.1596533992566342,2.7628973871192906
1.1600303937615415,2.7629872759054175
1.160138181745469,2.763099506107894
1.1605042511685615,2.7630459363660154
1.1605468871859999,2.763148957149626
1.160843823962636,2.763098483447317
1.1609827878296861,2.763181616757584
1.1613088839890673,2.7632833976481566
1.1619866452622292,2.7631283867071845
1.162758974112782,2.762957288400363
1.1635551721855921,2.762907362498837
1.1643690188407143,2.7629408898231436
1.1650582035920853,2.762977141019536
1.1654672703901179,2.7628943348091193
1.165566705584963,2.762962309461705
1.165739866199725,2.7629911451152225
1.1659188752610419,2.762908908659353
1.1660177786616641,2.762813530845499
1.1661209339704226,2.7629076855495542
1.1662392469037288,2.7628286977886574
1.1664284964425051,2.762728035578122
1.166618463197249,2.762625624848448
1.1668320853994976,2.76253032762541
1.1670172944646868,2.7624307342046373
1.1672057115050247,2.7623054056973175
1.1674108489832244,2.762157478211085
1.1675893075452184,2.762042014701518
1.1677838809262433,2.761907353851813
1.1679026149516067,2.7617507620124373
1.1681036706542876,2.7616180418043728
1.16828225010198,2.7614415474032556
1.1684509416594453,2.76126877680617
1.1686353777745246,2.7611448483316607
1.1689649312192958,2.76082416387983
1.1691411429542595,2.760685740143166
1.1693133130613595,2.76047799226085
1.169495292826198,2.7602914798218334
1.1699151290191634,2.7599917852278817
1.1706666282329476,2.7597633576374245
1.1716318498654972,2.759570575708513
1.1722393684035117,2.7597007999225514
1.1729534082332016,2.7597602413619944
1.173716723715862,2.759890082165321
1.1745006555184712,2.7600285253322614
1.1755025869110283,2.760172962091019
1.1762397732234795,2.760334485343403
1.176967623385289,2.7605357814354456
1.1777825133332223,2.7606787171892777
1.178608684707662,2.760841574506162
1.1794310089020805,2.76092635740709
1.1801966566070585,2.7609509222241333
1.1808801214192002,2.7609057659513536
1.181693925364157,2.7609202356095737
1.1826161864909828,2.760949383410918
1.1830860806963295,2.7609533310401675
1.1840676905449439,2.7610237948290783
1.1847843484016056,2.7610781749973348
1.1855969415456529,2.761248469747224
1.186504629038466,2.76144321354593
1.1873738497899438,2.761607841144845
1.1883798452476324,2.7618197985421453
1.1894127331776245,2.7620537080503165
1.1901199763020693,2.7622827439021904
1.190968336958604,2.762428413088514
1.1917991224468825,2.7626243958271823
1.192709471346831,2.7627805931673985
1.193546103740948,2.7629476978020717
1.194344335526736,2.7630736709744173
1.1951136514084189,2.7632276319564104
1.1959056894274236,2.763427924387876
1.1968219124597828,2.7635791460576113
1.1976998391093552,2.7637703039623176
1.198587311055585,2.7639705261625074
1.1994945749113923,2.7641489801755488
1.2004195026149018,2.764327817925863
1.2013750057567756,2.7645185423859604
1.2023603788875437,2.764679116457607
1.203354677430932,2.7648180380563545
1.2039515189060617,2.7649475720863355
1.2048541031229874,2.765052054826391
1.2056440040150713,2.7651665400333116
1.2064912377964263,2.7652307700591408
1.2072925866759603,2.765329066228572
1.2082085559043174,2.765700332488112
1.2089237023462154,2.766111009467793
1.2097074408331445,2.7664316056598777
1.2104322891831647,2.766736126528713
1.2111776861948018,2.7670870616804324
1.2120635710094916,2.7674091957887756
1.2128006357228465,2.7678349398540187
1.213639812155198,2.768187788056358
1.2143408707012875,2.768619853547138
1.2152439350255824,2.768963904903996
1.2159991211835994,2.769422625539126
1.2168911074433062,2.76986773918493
1.2175051822091019,2.7703477682771
1.2182614656849873,2.7708169132283698
1.2189066143192337,2.7712845783463362
1.2195605685824746,2.771755174355572
1.2202052160980217,2.772259732479542
1.2208682537051656,2.7727551268124286
1.2215297121021336,2.7732841377314212
1.2222253313519889,2.773841215757169
1.222922134165963,2.7743946227924874
1.2236361744798714,2.774977720069631
1.224351210835024,2.7755912119865163
1.2250996404399999,2.776202969543165
1.2258648750018633,2.7768048424443035
1.2266657274089587,2.77740650456374
1.2273874910640097,2.7776023748494705
1.2281287748766474,2.777797183547759
1.2288933509759208,2.777982138569279
1.2297080585828646,2.778161176125039
1.2305828502856615,2.778353582885514
1.231489507909138,2.7785618549322737
1.232243444158868,2.7787064390582588
1.2329953352850735,2.7788206497500774
1.2336819864710256,2.7789875923740364
1.2343996791112697,2.7791451863918653
1.2351394399532163,2.779344613197531
1.2358389202543285,2.7795258459719117
1.2367272568152017,2.77975187401099
1.2374504785888838,2.780004457053731
1.2381453472430048,2.780301194044596
1.238858856690764,2.7805842299763746
1.239498123311346,2.7807820695454746
1.2400495331741213,2.7809729039323274
1.2408483292016719,2.781107431315049
1.2416495311677975,2.7812247839726534
1.2424016588334563,2.7813643490091833
1.2431132966724723,2.7814913431764308
1.2437385247790151,2.781654206954228
1.2444212193022408,2.7819251510877088
1.2450030823376466,2.7821668207526145
1.2458105573041172,2.7823088087723176
1.2465944681917596,2.7824011360833367
1.2473574578274031,2.7824613143394634
1.2479489168161668,2.7825628671390237
1.2485186519302933,2.7826638553114664
1.2491362834017858,2.78277949952655
1.2499563135007872,2.782943701695265
1.250456247178363,2.783110415578124
1.251244912739102,2.7832561773988647
1.2517285692777347,2.7833981711558775
1.2524088073704922,2.7835059619398828
1.2530506352251989,2.7836042395498497
1.2537632649624193,2.783666844191882
1.2544234160319738,2.783709523345177
1.255122552984233,2.7837557051690296
1.2557915842079628,2.7838196191304547
1.2563827799985257,2.7838822524387337
1.257022902415744,2.7839094370034987
1.2576866629010737,2.7839240974764716
1.2581188415442277,2.784024383538113
1.2586247787913971,2.7840281736096038
1.2591614704128593,2.7841041504475035
1.259598307867035,2.784078993203761
1.2601676633238985,2.7840644315621432
1.2605355998030363,2.7840861237800394
1.26114314835636,2.784080030686188
1.2616994917220143,2.784118673533029
1.2626567316800874,2.784199126824554
1.2633385095636052,2.784297215167076
1.2641659779583685,2.7844085505648453
1.2649492858505837,2.784538463971342
1.265778609318735,2.7846822178951784
1.2665249033151564,2.784762560417196
1.2674260307472813,2.7849224155492065
1.2682385774272777,2.785046071278002
1.2690239256136635,2.7851668770914633
1.2698108394646213,2.785289641162805
1.2705999333546114,2.785368987029554
1.2712621664440584,2.785540605919529
1.2721374357395239,2.7856912436215215
1.2730619286518725,2.785858591060972
1.2738683731547549,2.786035134645835
1.2746839930613345,2.7861603471558833
1.2753341659137627,2.786365349864591
1.2762127315905203,2.786534538050756
1.2769992151884986,2.7867512703049515
1.2777902553079483,2.7869426698318027
1.2785883461585117,2.78715909794313
1.2793789666701618,2.787383128772965
1.2801735647859194,2.78762396670602
1.2809921028773046,2.787851003591311
1.2817139920661162,2.788108738585448
1.2826660250628927,2.7883386320516252
1.2835419780526989,2.788673190037571
1.2846174073538057,2.788954435684689
1.2854273150269706,2.789295127977924
1.2864863079013424,2.789566337566462
1.2873109773116078,2.7898983490729576
1.2883307206076602,2.790206407175281
1.2893846546668641,2.790532979979941
1.2903051830630032,2.7908838476803752
1.291300163283277,2.791214059349493
1.292262147052666,2.791561200919328
1.2932481676380287,2.791889238950908
1.2941710063861307,2.792225160289646
1.2951375560507596,2.7925829545250966
1.296017929696773,2.7929448503173444
1.2969853349718592,2.793324605513659
1.2979309092300735,2.793693171211514
1.2988462945438484,2.794042096617053
1.2997213328899289,2.7944194952015757
1.3006772325987197,2.7948641716684697
1.3016486844786799,2.795227998901782
1.3026158187973975,2.795661129970513
1.3035845840870803,2.7961029416140724
1.304581510567269,2.7965340306902893
1.3056985959078105,2.7969623238656944
1.3068538297473546,2.797459012782997
1.3080395596158527,2.7979313228973677
1.3089721392763782,2.7980022270842198
1.3096991566086578,2.7982772555857216
1.3105171538778133,2.79840241717965
1.3113993438575242,2.798588350045058
1.3121132312207129,2.798790493716596
1.3128725361022369,2.7989837105121103
1.3136200170042682,2.7991795846323746
1.3143527721627217,2.7993332688679304
1.3150259755267106,2.799556360804032
1.3157496934347643,2.799763413591601
1.3163986017596756,2.799916774502842
1.317131072888394,2.8000044824310577
1.3178593763448898,2.8000916334276615
1.3185231120923455,2.800179103769472
1.3189500106218355,2.800254786719831
1.3194527749169462,2.8003243183497872
1.320068527826075,2.8004217542035255
1.3204537670607572,2.8004968850022927
1.3212858174804742,2.8005803045391224
1.3218438979741982,2.8006709378159216
1.3226156682454113,2.8007644794272517
1.3229790697304278,2.800883400377396
1.3235890069348364,2.800900799620512
1.3242654456998206,2.800931334188924
1.3248167771945247,2.8008969066654155
1.3252340050969351,2.801049806358796
1.326125489993061,2.8012353194450736
1.3268951879999635,2.8014492916873355
1.3277884142705356,2.8015085666970547
1.328442626051595,2.8015938139150953
1.3294233348356197,2.8016601504674252
1.3300132186084614,2.8018388894276027
1.3307606532835194,2.8019665833349183
1.3316830978317962,2.8021106198448287
1.3324499690434175,2.802215973079693
1.3333004078909276,2.802287822090568
1.3339122884113563,2.802499552943321
1.3346701859550492,2.8025353484027393
1.3353480277726226,2.8026425546764813
1.33612009712005,2.802705387081907
1.3367520909297785,2.802776294888527
1.3375365164114044,2.8027285983796517
1.3382043374570822,2.802770937713871
1.3388506921386323,2.802839610436284
1.3395490365628873,2.802851840614788
1.340471943110876,2.8028484830265508
1.3412084705054734,2.8029640320865985
1.3418807627977745,2.803010886860665
1.3425712141679176,2.803077661265823
1.3433090768824036,2.803174943585926
1.344007832090643,2.8032258067231823
1.3447721228449092,2.8032811676815657
1.3455157193742027,2.803460918389396
1.3461638674705974,2.8036462263531208
1.346849174707108,2.8038289203194178
1.347635081406853,2.8040523198404967
1.3483119406458108,2.8042908496385826
1.348894687137214,2.8045259769160666
1.3495398592909411,2.8048006441359297
1.3501502147465034,2.805101920040954
1.3508418353019944,2.805377321500143
1.3514866034629032,2.805666099115275
1.3521540308791724,2.805906212892989
1.3528371220188817,2.8061626815408163
1.3535292521181976,2.8064335772181357
1.354243924006755,2.806695492345045
1.3549534902284586,2.806960776795393
1.355698217113885,2.8071679936956904
1.3563369495421083,2.8074753078408126
1.3570883286644861,2.8076995274697705
1.3577802826163872,2.8079755589730575
1.358480960688564,2.808273815391684
1.3591664061753181,2.808585571542053
1.3598647262764831,2.8088704144539225
1.3605553108044708,2.8091373265482806
1.3612492112089192,2.809409130695814
1.3619090618923904,2.8097318887532414
1.3627124116605231,2.8099847474226105
1.3636614628897856,2.8103102362035033
1.3644627099207178,2.810689666747697
1.3654334051222905,2.8110055705666017
1.3664193156154143,2.8113418133554546
1.3672619577377505,2.811716700173782
1.368145750253922,2.8120808104257775
1.3690209843917145,2.8124890091518604
1.3699240324871167,2.8129062496610655
1.3708131529973933,2.8133385723961126
1.371733273401393,2.8137554766360102
1.3726063480021007,2.814231559055445
1.373600077021166,2.814676313058041
1.3745041303335903,2.8151746627942766
1.3753953142800428,2.815598818561071
1.376332735341104,2.8160950373377216
1.3772484189215732,2.816639788962122
1.3781453551013099,2.817188960314421
1.379065833637585,2.8177358834048394
1.3800790528658067,2.8182488553350207
1.3809643604400565,2.818771160969516
1.3818284928660183,2.81928733585363
1.382791080096386,2.81975502859
1.3836619644728605,2.8203273776771427
1.384572949735805,2.8209102762261136
1.385427810809794,2.8215504565713156
1.3863319389942925,2.8221883654059665
1.3873536269684366,2.8225184261097764
1.38841771312654,2.8228731341808153
1.3895289615472082,2.823229368793743
1.390690460725438,2.8235519031728
1.3918621286043003,2.8238647948175113
1.3930141656425237,2.8242046990217946
1.3941652911977038,2.8245533664952887
1.3953259413565298,2.824888182664277
1.3964756997762777,2.825215634235013
1.397656125466521,2.825527782765287
1.3988283236210317,2.8258496943889067
1.4000375737629898,2.826166493851953
1.4012725704881528,2.82648797636547
1.402499062635631,2.826817714618584
1.4037263639745414,2.827140060153302
1.4049649643482436,2.827448430063637
1.4061340236946842,2.8277800517191563
1.4073523223182844,2.8280859934302125
1.408509404115752,2.828354279797423
1.4096785167037307,2.828608952832452
1.4108484575465836,2.8289002748170944
1.411981867842349,2.8291643863413283
1.4131043597538984,2.8294882677418065
1.4142354056329105,2.8297622835022795
1.415541725618981,2.83001430494281
1.4167593308305093,2.8303348091395475
1.4174319803654554,2.8306085766215134
1.4181616592224269,2.830833048017163
1.4188100486950326,2.8310427847332478
1.41938996362988,2.831293142852558
1.4201386886185823,2.831394655656828
1.4207783603506599,2.8315900185326712
1.4214637234663856,2.83172623492028
1.4222067777082397,2.8318959226419076
1.4228633545930993,2.832043600588675
1.4234368618681872,2.8322687119344554
1.4241656335014863,2.832387380857356
1.4247294178539511,2.8326370975313275
1.4255116765932279,2.8327943013842036
1.426170196348869,2.832950331157348
1.4268452941963328,2.8331011455711037
1.4273812651993367,2.8332658408844145
1.4282273309995133,2.833366173545288
1.4288449158072738,2.833631220751628
1.4295094269014101,2.8338136090748667
1.4301488864622045,2.8339903980516703
1.4308752810740148,2.834127734598661
1.4315559046891588,2.834263182235226
1.4322757153610255,2.8344150337688383
1.4328979838396825,2.834583407481759
1.4335798911153292,2.834710621438372
1.4342354302436446,2.834868863023275
1.435091849586101,2.8349980972752724
1.435874972169494,2.8351996475636105
1.4366526846482561,2.835364202967485
1.4374221125328779,2.835540323140418
1.4383175345403005,2.8356727040147023
1.4390946117245367,2.8359043294475277
1.4400353817411753,2.8359974158103936
1.440883460216523,2.8361828602420145
1.441788409310161,2.836274158725771
1.442639559621163,2.8363681286092204
1.4435457727095549,2.836456447513329
1.4445132770081566,2.8365699589459696
1.4455363332207751,2.836703618482336
1.4464206292773238,2.8368029120892477
1.4473250017679837,2.8369255168574203
1.4483342918085387,2.8369882318943636
1.4492211948226783,2.837143731576863
1.4502415911010358,2.8372855157291483
1.4510104337392669,2.837443455367241
1.4520855007913254,2.837536315110092
1.4530387469999122,2.83772750607096
1.4540005945267414,2.8378870246193575
1.4549278142222033,2.838008230319234
1.4558523271254298,2.838089269386295
1.4567341711366932,2.8381722264530693
1.457633022841866,2.8382490103521296
1.4586136410745223,2.8384244218212555
1.4594125780934204,2.838659620602072
1.4602614781501817,2.8388094697388175
1.4611402478544124,2.839022267365311
1.461916285975572,2.8392007285132173
1.462668436607502,2.8393343677191956
1.46343320541331,2.8394626463982857
1.4643238500105435,2.839547984934538
1.4650713417013081,2.8395953555121234
1.4658497810111006,2.8396528956678546
1.466600329436642,2.8397018566713945
1.467299096011652,2.8397859543589967
1.468018608666695,2.839818866832731
1.468735796027477,2.8398728224620804
1.469437493392155,2.8399462010387118
1.4701774112851957,2.839935261544748
1.4709461766516205,2.839902313409431
1.471648738827164,2.8398932190917283
1.4722979900696567,2.839887246469426
1.4729070814761394,2.839876475990377
1.4735716277879647,2.8398289153223737
1.4742526987503348,2.8397911176483843
1.4749755103514959,2.8397501798012836
1.4755880763334555,2.8397574513477997
1.4763553653430843,2.839633499266004
1.4770088477677845,2.839628532508793
1.4778632090693125,2.8397074580674304
1.4787981324943429,2.8397674845526883
1.4796252328237631,2.839866597777979
1.4805298192423755,2.8399282663373957
1.4814001836585127,2.8399898965521855
1.4822630777839243,2.8400608702409254
1.4831203573878438,2.8401074048223247
1.4839758727975094,2.8401329968162092
1.4848179371274255,2.8401523521521748
1.4856111701065025,2.8401547233755866
1.486433574090538,2.840142959370525
1.4872440010654175,2.8400773257857974
1.4880474592640032,2.8400407384568433
1.4888565798085707,2.8399739819500263
1.4896350440575055,2.8399394801423736
1.4904427408845908,2.8398367681301084
1.4912891935556656,2.8397706719441396
1.4920762946411248,2.839675701683939
1.4929247118193518,2.8395486728964405
1.4937312014555042,2.8395185026707517
1.4945531024984327,2.839421887364268
1.495382250263364,2.8393238793089766
1.4962124426387828,2.8392202176873784
1.4970613658596723,2.839098922764421
1.4978907495844798,2.838945843552212
1.498731659628328,2.8387811972126062
1.4992256486557103,2.838889770987531
1.499691389235486,2.8389990284826756
1.5001506068495853,2.839051869518016
1.500591075483054,2.8391224156217123
1.501025482536828,2.8392218829289226
1.5014602261231804,2.839279296795966
1.5018834242687293,2.8393471115493676
1.502325069130325,2.8393877849484706
1.5027087735592208,2.8394234880536793
1.5030578806037906,2.839464489866901
1.5034291810878357,2.839516202073318
1.5037891764012328,2.8395810368537195
1.5041567196251395,2.8396209893191755
1.5044864627054955,2.8396889677490473
1.5048493190375665,2.839735045398446
1.5051899135406757,2.839813238588812
1.5055703603310184,2.839804339173975
1.505899241189377,2.839838549220314
1.5061979953573514,2.839923538531571
1.5064949207831408,2.839946453158565
1.506758965800677,2.840003107098387
1.5070308112405522,2.8401032757253897
1.507288828555508,2.840116264227833
1.5075424782871467,2.8401716722554253
1.507797181120725,2.84021823688046
1.508025569031539,2.8402548959211944
1.5085244116233634,2.840281574138416
1.509025947157418,2.840329489492757
1.5095349301041914,2.84040247899829
1.5100602118553879,2.8404807916529187
1.5106027403675073,2.840617140580613
1.511155001743431,2.8406656040388354
1.5116815036143596,2.840770472470762
1.5122091559251587,2.8408742284667237
1.5127219798387836,2.840964643714059
1.5132492214073257,2.84105009089161
1.5137788086950137,2.841144858758499
1.514311663833553,2.841235066104697
1.5148362299031528,2.841344328466774
1.5153699802361773,2.84145660080487
1.5158948783717958,2.841581584946758
1.5164298774776563,2.8416926197790446
1.5169360523091084,2.841806914806567
1.517449641207363,2.841921663746693
1.5179579561320278,2.84200180745202
1.5184869738530025,2.8420715141718937
1.5189921719673272,2.842172783975759
1.5195454612105648,2.84229114600364
1.5200898749764984,2.8424205826465014
1.5206277917834554,2.8425529000197653
1.5211549839372587,2.8426929975395145
1.521698459937515,2.842820752045673
1.5223897961116024,2.8430557096651383
1.5230848646661292,2.843312893502519
1.5238020947326487,2.8436057344506014
1.524522950616707,2.8438937859736684
1.52524355009548,2.844238703122457
1.5259633581287055,2.8445606448363288
1.5266832037054328,2.844881273615538
1.5274284270983607,2.845203591744661
1.5281956958269984,2.8455457461884968
1.528947856516083,2.845864496997033
1.5296997419577187,2.8461995251520555
1.5304510193417125,2.8465601080873677
1.5312052052451357,2.8469488553568167
1.5319613382511719,2.8473496344052283
1.5327119970245973,2.847734043751561
1.5334999036441355,2.8481239302472665
1.5342696161351141,2.848505474516749
1.5350681909810706,2.848904410425993
1.5358574412769823,2.849330478445575
1.5366474395281058,2.8497810794536726
1.5374515258033512,2.8502373862104275
1.5382105625534666,2.850698425756479
1.5390373518722338,2.8511592720504906
1.5398418729096435,2.851622898966799
1.540702942646715,2.8520696846048414
1.5415256882331163,2.8525916497385384
1.542309119482859,2.852769013731543
1.5431427833161324,2.8529037452735526
1.5440074677792541,2.8530687590071433
1.5448897831351835,2.8532650021393833
1.545759622267926,2.8534281321253934
1.5466713161350185,2.853583853758032
1.5475833497622662,2.8537448090024844
1.5485164600965058,2.8538997694819503
1.5494572341455815,2.8540194845195135
1.5504022399450499,2.854119326186159
1.5513643541153683,2.854209749527464
1.5523211445387388,2.8543243161366765
1.5533319061895257,2.8544301201302833
1.5543300928810315,2.854556456699631
1.5553448546355821,2.8546492448365726
1.5563698038528333,2.8547909483534375
1.5573938788303485,2.854937735304058
1.5584490325651736,2.855037583195752
1.5595326541763983,2.8551872247528602
1.5606079800605035,2.855340718293091
1.5616608743925013,2.8554166173215405
1.5627856888532303,2.8555018538063575
1.5639026596070973,2.855603005739393
1.565050992542991,2.8557110961476786
1.5661995887485936,2.855827065505688
1.567362111493632,2.855925508073607
1.5679629479890247,2.856169680924576
1.5685598507482261,2.8564162599188427
1.569158759255524,2.856656763303411
1.5697314599315766,2.8568932479897673
1.5703028937746606,2.8571084834990517
1.5708432423150205,2.8573225486895373
1.5713799058061653,2.8575692278316613
1.5719424498885233,2.8577779707449844
1.5724672265014168,2.8579945332957517
1.5730381225397092,2.858210805780821
1.5735819365040713,2.8584625845920275
1.5740859073905518,2.8587071854864927
1.5746285255484862,2.8589285301959384
1.575128547038914,2.859236475616871
1.5756708104279,2.859459371199494
1.5761789643084534,2.8597033359106123
1.576697701039494,2.8599477982776804
1.5771832842250002,2.86020875845076
1.5777005320579172,2.860487184232013
1.5781775003038083,2.860759326456118
1.5786110727537852,2.861041002507081
1.5790948606048665,2.861352147722334
1.5795646696818646,2.8616544232333636
1.5800265492379244,2.861986110193136
1.5804892368918548,2.8623185032725917
1.5809384167106166,2.8626311350080913
1.5816893826801341,2.8628050864082533
1.5824614161163888,2.8629523580543057
1.5832942278035054,2.8631206140049503
1.5841525746972014,2.8632554672712365
1.5849886554045656,2.8634014454280705
1.5858425790225428,2.8634991092195814
1.586716774067858,2.863641720873244
1.5875697892522744,2.8637806344141246
1.588439023538934,2.863938855210556
1.5893435245188274,2.8640759607524493
1.5902289403529055,2.8641975815126153
1.591069859586481,2.8643458987889665
1.5918981024883903,2.8644811557782055
1.5927738212936753,2.864555117395655
1.5936611329440618,2.864652760991639
1.5945012650563792,2.8647722155844044
1.5953345727795507,2.864852476610112
1.5961516723453095,2.864930813403218
1.5970461113542198,2.864934232327055
1.5978899770753583,2.865034514600264
1.5987016710020368,2.865113193950648
1.5995050169139096,2.865134025527505
1.6003243325686574,2.865187864760914
1.6011457959680755,2.8652572152349647
1.6019511094611454,2.8653253761274673
1.6027675443355498,2.8653554375706642
1.6033571594603333,2.8654395274691895
1.6039567664382013,2.865548290619745
1.6046123407781299,2.8655493050446212
1.6052443701024348,2.865560592559477
1.6058558599125161,2.8656363908067997
1.60642257899171,2.8656789926274757
1.6069355569991202,2.865697546697575
1.6074377085318643,2.8657064508615253
1.6079430948168545,2.8657165675232115
1.6084010485702365,2.865696100694345
1.60898710064707,2.86559670312688
1.6095410398887617,2.8655699537602244
1.6100880140895237,2.8654993213110704
1.6106215272775906,2.8654226871835387
1.611143669613901,2.8653495274079166
1.6116616513079196,2.8652762944122205
1.6121875982477816,2.865186909481561
1.6126788870321578,2.8651166996101454
1.6131792785571004,2.8650029901500687
1.6136944589835656,2.8648673558399
1.6141702063614078,2.8647260544829547
1.6146568667416181,2.8645549772836527
1.615128905488183,2.8643861229220358
1.6155828569162884,2.8641960035625083
1.6160406160901584,2.8639854307734054
1.6164919379843743,2.8637605305086042
1.6172323305685152,2.8638375409181753
1.6179693072010397,2.863891875562722
1.61870565363538,2.863949168431384
1.6194548757620297,2.864025508104818
1.6202042945845991,2.86409116539775
1.6209503804337257,2.8641486269582
1.621709487171045,2.8642357778926555
1.6224860996718395,2.8642988486091934
1.6232359210945313,2.864378559081319
1.6240082840119887,2.8644339656323834
1.6247922248885591,2.8645102351767853
1.6256005792422,2.8645818291304206
1.6263969526183797,2.86464507445157
1.6272317612660658,2.8647294174755618
1.6280402970905372,2.864816119678662
1.6288692007742944,2.8649071795857632
1.6296836255483644,2.864979166980946
1.6305425791779995,2.865066646613071
1.6313981321086848,2.865172627845518
1.6322576727963667,2.865254425114949
1.6331319727520635,2.865352811070901
1.6339684301186521,2.865444584843817
1.6348371886902717,2.8655395182444954
1.6357205262231467,2.865614720896312
1.6366279779517567,2.8656836710534535
1.6375389843138328,2.8657571607312375
1.638513349727516,2.8659041168748516
1.6394722301399334,2.8660495970281796
1.640452347229819,2.8661743597087606
1.6414422652129022,2.866310002079082
1.6424278984839495,2.8664399624594403
1.643438355076509,2.8665426355235493
1.6444798494320645,2.8666533724323573
1.6455319776071373,2.866740109953078
1.6465919200629169,2.8668453600139836
1.6476658710226915,2.866918273595071
1.6487300616981075,2.866990867491299
1.6497856046368995,2.8670705293818513
1.6508491463848711,2.8671576969491332
1.6519495282795127,2.8672528325188784
1.6530254046661856,2.867377641515855
1.6541031596925133,2.8675169518157597
1.6552356670500474,2.8676385558205992
1.6563679706746421,2.8677511311869144
1.6575200718307452,2.8678757341316925
1.6587103093775324,2.8679615062225885
1.6599235837411126,2.868083777017611
1.6611614467877243,2.8681870643750034
1.6623879780852,2.8682904938015636
1.663647097672029,2.868392969640791
1.664938150566661,2.868471553869461
1.6662458234424635,2.868568866407423
1.6670975940486947,2.8687101779220856
1.6679543136781427,2.8688501726136604
1.6688376047831752,2.869000526909037
1.6697327972971687,2.8691542393413187
1.6706675820162584,2.869319663705974
1.671620015835579,2.8694677615195254
1.6726087751597274,2.8696569306705815
1.6736323676010625,2.8698592030629273
1.6747245274010334,2.8700378309433705
1.675832841294031,2.87024193974918
1.6769526751954478,2.8704066714709944
1.6781184570299674,2.8705665860896104
1.679258938596048,2.8707038031481242
1.6804221629025924,2.870839221835401
1.6816085061981316,2.871004069935559
1.6828048788338432,2.8711496266127137
1.684006738112371,2.871273346795794
1.685259647442736,2.8713988640388375
1.686622364284478,2.87156121696359
1.6880196580106053,2.871715713355043
1.6894197852691963,2.871840846758979
1.690852327953389,2.8719737358289508
1.6923076616880373,2.8720851112116588
1.6938110679174914,2.872189689481343
1.695388774144587,2.8723257248316467
1.6969603454007327,2.872454223840429
1.6988440474108797,2.87267697666206
1.7007847444554356,2.8728756328774314
1.7028117050619729,2.873106979456281
1.7050057945461379,2.8734036913369225
1.7073024104064345,2.873648905167984
1.7096238658608682,2.873873666260478
1.7120314313489344,2.874134690281422
1.7144800220489265,2.874394566602572
1.7169612957016016,2.8746407414508965
1.7194984566563034,2.874867229130999
1.7220710756436355,2.8750849444657454
1.72467433802634,2.875319090352717
1.727348900360871,2.8755547461674054
1.730108633701875,2.875815469528439
1.7329671961157271,2.876067522322088
1.7358959125133813,2.8763135861989255
1.7389046991983146,2.8765404126330876
1.7419943407934826,2.8768034511587377
1.7451660651775978,2.8770455045952903
1.7483932308081587,2.877281804615731
1.7516656604104552,2.8775084141877887
1.7550094616420953,2.8777420147689985
1.7584302984789386,2.8779774490620142
1.7619179340988973,2.87823781357893
1.7654778717401036,2.8784940112943223
1.7690998063929446,2.878725241014174
1.7719250380266112,2.878682698279787
1.7748022280051525,2.878638734346483
1.7777231450951612,2.8785738814008477
1.7806886081105713,2.878482997180956
1.7836929573888909,2.878397753631888
1.7867271950737746,2.878325357336266
1.7897986225279818,2.878221080319042
1.7928798574972036,2.878132886764224
1.79596164783175,2.8780463490649755
1.7990266559585062,2.877960202736453
1.802082894037755,2.8778523811220325
1.8051027461358276,2.8777452640664234
1.808087090466537,2.877667564578531
1.811019475808264,2.8775748336726426
1.8138756662850712,2.877471031583555
1.8166489488691009,2.877363777191829
1.8217054936616408,2.8773463978060474
1.827118627707981,2.877567704529464
1.8324434054307766,2.877782294185471
1.8376832465409776,2.878043111187506
1.8428288691567625,2.8782993651512037
1.8478877908700029,2.878544485535128
1.8528589125467594,2.8787579417406794
1.8577277124714233,2.8789333046714294
1.8624614298132487,2.879127139539144
1.8671766473361622,2.8793026041585614
1.8726416636189533,2.8798436098117803
1.878027248863311,2.88038247671312
1.8833257285593517,2.8809081791789684
1.8885486449652522,2.881442009686095
1.8936800536355023,2.8819243707623707
1.8987243816739638,2.8824453597151165
1.9037443636743858,2.882933459431418
1.9086815051129435,2.883484344537574
1.9135387443047094,2.8840140044213487
1.9182767279147597,2.8845921879564265
1.9229375806205897,2.885165918171017
1.9275453549304606,2.8857409681306
1.93204954919302,2.886334325881793
1.9365450096147412,2.886886253557788
1.9409917624323723,2.887543663113508
1.9453229101735419,2.888248398036978
1.9496204068629652,2.8889113444400407
1.9538570374076885,2.8896754836395426
1.9579869936452086,2.890435941580066
1.961913820510821,2.891242636716026
1.96586774464528,2.8918455254737845
1.9697820272803424,2.8920511331278913
1.973594033879392,2.89216525581983
1.9773573335653312,2.892159495332111
1.981084528103476,2.8921341268489527
1.9847062087949308,2.8919891954736903
1.9882614209417582,2.891929080310258
1.991674916563135,2.891813198166953
1.9949540894193059,2.8916578440157665
1.9982122341308013,2.8914471087935314
2.001370436869326,2.8912009312208733
2.0044516015396736,2.8909169333284863
2.0074900979980077,2.8905714655118495
2.010510590084176,2.89016612074863
2.0134127867676357,2.88982606568941
2.0162268917886443,2.8893879093842414
2.0189663043480914,2.888910659677223
2.021567690506898,2.8885497371043956
2.0240968215211534,2.8880768775589587
2.0264911136589245,2.887666636243845
2.0287762603355346,2.8872518098573736
2.0309705779193816,2.8867575494164384
2.0330927018654688,2.8861824843568034
2.035148821602426,2.885591480185884
2.0370655061333567,2.884909072696574
2.0389244600346483,2.884183626142411
2.040733797178138,2.8834143213277033
2.0424024478191942,2.882718210898119
2.043959396044607,2.88204308619645
2.0453791778297696,2.881389629314316
2.0467026796224252,2.8807429184212388
2.047890078461279,2.8801046789692175
2.0489414974610476,2.8796309463354324
2.0498981173729565,2.8791288784187157
2.0562422290110716,2.878150911944333
2.0612849791779455,2.8772936352548744
2.0661919670597273,2.876328315071474
2.0712968301211134,2.875728446779707
2.0764574970191845,2.875250095817131
2.081596216410044,2.874826631949831
2.0867657655290577,2.874186789538985
2.0919196686033366,2.8735074679092394
2.097029277397346,2.8728069241177363
2.1022457020074015,2.8721135853542616
2.1073442351113023,2.8714018104270744
2.1125798414529653,2.870679486580201
2.11784367151645,2.869917973944121
2.122890717698383,2.86914527288203
2.128164540572769,2.8683175913635126
2.1336179614094113,2.867496839761793
2.138991467444877,2.866568537923521
2.1441899576357657,2.865737066087894
2.1492203138937076,2.8648644402896797
2.154262584709398,2.8639980566000895
2.1593766608283422,2.8630045247639155
2.1644774937493736,2.8620968512396403
2.1695416508793777,2.8610849860321297
2.174360484012327,2.860101259646244
2.179452646233275,2.859656775520064
2.184597982761269,2.859223759419742
2.189815611696523,2.8587560369478595
2.1950828967506286,2.858330453688817
2.200437739242748,2.8578919674503744
2.2059421222039735,2.857357600854447
2.211505492636271,2.8568579353080064
2.217097518105157,2.856306211580529
2.2227645798583953,2.855757645034945
2.2283846693916045,2.855205048144811
2.2339380998232845,2.854674432068602
2.239572955256327,2.854084157184084
2.2449277070207296,2.8535190881404287
2.250419577373327,2.852941624016584
2.2558240253427173,2.8524146021478414
2.2611844160675547,2.8518463154446207
2.2664630048615404,2.8513643868384375
2.2717058099590086,2.8508603866171804
2.2768878322519246,2.8503795367419555
2.282292268557117,2.849826409703833
2.2875306438119485,2.849308499726495
2.2927573307214364,2.8487897666037445
2.2979760758905026,2.848320037804203
2.30330294608053,2.847790341543439
2.308443407737299,2.8472602185378677
2.3135236712807727,2.8467492605355655
2.318945522681268,2.8457015248508797
2.324202469461966,2.8447010607640486
2.329483582013942,2.843659393810409
2.3348270416815335,2.8426020363549602
2.3406491731995756,2.841436502978242
2.346392373444855,2.8403028855549177
2.3522181029779694,2.83907306541487
2.3578594109099646,2.8378633154217057
2.3632544760408813,2.8367098708379532
2.3684113461996765,2.835590440787958
2.373487650201005,2.8344748196798526
2.378560134966442,2.8333475391494067
2.3836128983277503,2.8322178566014267
2.3887557464030404,2.8310492074181033
2.3938585213759525,2.829873024730437
2.3989087212634423,2.828680277623933
2.4038818596941818,2.827516398732353
2.4088290687023104,2.826350260040891
2.4137347776844846,2.8251927334281683
2.4185761603621394,2.8240168236729075
2.423555422683161,2.822898611231308
2.4284904492008095,2.8218056860931258
2.4334400882578566,2.820640421297158
2.4382238593513827,2.8195510841544538
2.4432321475960106,2.818323655385074
2.4484034216404202,2.817087651541778
2.453586183198668,2.8156762985542407
2.458868112823141,2.81426805488447
2.4642734621498006,2.812882571463939
2.4695004897655446,2.8114808391917836
2.474939156779053,2.8100144303196393
2.4803590948942795,2.808505461117212
2.4857261832248776,2.8069800983182245
2.491238680932204,2.8053927669863983
2.496811280198235,2.8038102608759705
2.5023803165855187,2.8022130835334633
2.507706130167067,2.8006391394782995
2.5130239260475156,2.7991200614180056
2.5184809120004052,2.7974807383188964
2.5236925393349736,2.795899925379012
2.5287873752102104,2.794374047506278
2.5340632154190565,2.792734648696326
2.5394571563843433,2.7911211368026407
2.544735981630433,2.789507037157226
2.54999798115861,2.7879600225354704
2.555394455758151,2.7862776585898277
2.560638541941172,2.7846386826401828
2.565889240838695,2.7829932379684372
2.571089248771945,2.781355167365727
2.5762746978481506,2.779665114165942
2.5813675557226485,2.777998372380727
2.586382412236877,2.776324580286672
2.5913869356245103,2.7744477193891792
2.5963500237853867,2.77250380457947
2.601329058030322,2.7706301379039195
2.6060685398930716,2.768798236513693
2.6106387075293416,2.7670698796245095
2.6152646276787115,2.765273524293706
2.619841371681248,2.763512733742396
2.6242937028829525,2.7617522215302364
2.6286044279283898,2.760067300012036
2.6329867392554456,2.758290840857109
2.637282350211319,2.7566043143949606
2.641567728104837,2.754899909391299
2.645608322428113,2.7533152432304786
2.6494098866244133,2.751736850687883
2.6531573942793765,2.7502168211917404
2.656909373258819,2.7486912418594005
2.660596255071731,2.747183873449063
2.6641191556034607,2.745715969257227
2.667598952140665,2.74432601190363
2.6710357410832124,2.7429500054127423
2.6743958518291304,2.7415818300651886
2.6775898083280048,2.7402436077245493
2.6807774009897365,2.7389456465749764
2.683848046088147,2.737661660706294
2.6868497056652454,2.736468848649205
2.689814201600495,2.7353000109257195
2.6923971345205704,2.7340381244892358
2.6949108168390246,2.732782804705373
2.6972867888239627,2.7314982623593944
2.6995004849325466,2.7302823941349654
2.7016072001775484,2.729133151425614
2.703700711903182,2.727987277076898
2.7056077967596632,2.726946315378237
2.7074222451056302,2.7259452525234686
2.70911953612429,2.7249949985593114
2.7107245057042206,2.7242037238045826
2.712277579394249,2.7233668542167417
2.7138032381641395,2.7226665447106417
2.715319426097211,2.7218880242562222
2.7167235591723546,2.7212457859708485
2.7182375764949827,2.720602934604343
2.7196455216471316,2.719927048744024
2.72091837311634,2.7192670617806605
2.72222231026103,2.7186215327137626
2.723413047705817,2.7180221393175032
2.7245660432450287,2.7174738280556956
2.725742944807676,2.717032591139831
2.7269836310287867,2.716818970103528
2.7282575546489385,2.7164500352833247
2.729446495809319,2.716182465434762
2.730615027368532,2.7158373744343276
2.731677123990771,2.715479291907623
2.7329224568925437,2.7148317991593243
2.7341390533576932,2.714268364032619
2.7351817022868308,2.713749414292978
2.736205224139483,2.713130697923394
2.7372187937853836,2.712531964813087
2.73830946219575,2.711868787516596
2.7393724342336334,2.7112370034777484
2.7403348750560195,2.710641678602444
2.7413276149339874,2.709993624768751
2.7423683232763247,2.70938922752141
2.7433752109168594,2.7088167701057824
2.7443722978877503,2.708273802058195
2.7453563104320224,2.7077120841856335
2.746340151290562,2.7071635279019897
2.7473291360020733,2.7066333416171373
2.748312706298572,2.7061159770553433
2.749297421936448,2.705626899488226
2.750283651595726,2.7051572747947854
2.751254944244451,2.70466827690308
2.7522134961384923,2.7042136321050534
2.7531645523300408,2.703780663605163
2.754094008818526,2.703367295064675
2.7550332350378763,2.7029719733791544
2.7559565851881165,2.702620214166378
2.7568978677526674,2.7022895892790384
2.7578461395780405,2.7019681252016015
2.7588267528790493,2.701269602172124
2.759812517134921,2.700606621174064
2.760794079774012,2.699942261144347
2.761750771356356,2.6992652526879297
2.76271439128567,2.6986128806071905
2.763672009504645,2.697974732856438
2.7646326247070347,2.6973589616843556
2.765620890503897,2.69671830224995
2.7665883582106248,2.6960978220104064
2.767556460242747,2.6954564570829067
2.7685243856993136,2.69483345196611
2.7694825425123972,2.6942181542784702
2.770435927552751,2.693595219305448
2.7713918752102664,2.6930020404628525
2.7723630908329975,2.6923998819403923
2.7733385233659513,2.6918247556393946
2.7743103730203402,2.6912632187498273
2.7752804832333515,2.6907126239490884
2.7762563183739157,2.6901826079192137
2.777227641786175,2.6896494376582085
2.7781857738250895,2.6891174241423603
2.779137846202935,2.688564545915456
2.7800956214825403,2.688033732446567
2.781037982008517,2.687493054450699
2.781978853022409,2.686956697891046
2.782923219407486,2.68644706045003
2.7840031584002958,2.685696945781143
2.7850839258820823,2.6849272070642876
2.786147729856105,2.6841642613117327
2.78720749497468,2.6834144698976825
2.7882599911143844,2.6826661149779003
2.789323239864848,2.6819151082806223
2.790377971611166,2.681164506717019
2.7914525417450697,2.6804114638288903
2.792532330383306,2.6796681942760108
2.793612553417547,2.6789673736280806
2.794678388283258,2.6782601908314487
2.795766296893345,2.677532481357161
2.796862619358225,2.6768060004054384
2.7979663184852788,2.676077984131513
2.799060821071018,2.675361892820932
2.8001556976894233,2.674625679146941
2.8012382916325818,2.673885984017288
2.8023180508318104,2.6731527202174874
2.803388318855284,2.6724067304848456
2.8044608143865544,2.6716647505060473
2.8055368961017586,2.6709164738956717
2.8066225507843545,2.6701553210655318
2.8077098905834807,2.669388209844996
2.8088064498878946,2.6686508856612186
2.809919720042554,2.667931841467492
2.811029656117528,2.667223227694351
2.8120665403176193,2.666509817893494
2.813091688641166,2.6658149245188674
2.814111840520065,2.665099858960714
2.8151359863509637,2.66441186891744
2.816158538432425,2.6637377145467394
2.81717402532773,2.6630569264388937
2.8181929232436325,2.6623887796651573
2.8191926844694875,2.661731057599151
2.8201659537773462,2.661078402391914
2.821147684003922,2.660446824079048
2.8221184883794677,2.659826156762584
2.8230817153305825,2.659211095011159
2.824044466561598,2.6586118820648545
2.8250178549550684,2.6580114548892455
2.8259907406944156,2.6574100295009644
2.8269450261076003,2.6567994548800566
2.8278951231097444,2.656188517231074
2.828831113154752,2.655589795245851
2.8297759120811365,2.6549862614249524
2.8306973755164337,2.6543704217416444
2.8316394429848804,2.6537612163015596
2.832584369334758,2.653164236566069
2.833545759651419,2.652557582466178
2.8344991065418834,2.6519403767395873
2.835430591694129,2.6513464075033992
2.8363494353967313,2.650745824916897
2.8372542353685883,2.6500254073688074
2.8381716354979405,2.649302687007772
2.839089733502252,2.648603414541188
2.839996133235161,2.64788583152505
2.840910392069337,2.647159250373388
2.8418337461145886,2.6463892211348377
2.842786436323717,2.6456441267902733
2.8437445490106814,2.644906696250741
2.8446814462682464,2.644172136303632
2.8456438413942466,2.643449968297104
2.846585152772977,2.642737677124745
2.847523271709727,2.6420127933002546
2.8484573840436855,2.641283146495405
2.8493953941453314,2.640544712255478
2.850337770525086,2.6398270732879228
2.8512994070394213,2.639099831131213
2.85226410351897,2.638364421825533
2.853242313399032,2.637591652102576
2.854226490690711,2.636820775722552
2.8551977264027157,2.636060985880302
2.8561571559405694,2.635313535514525
2.8571088898517467,2.634525619795465
2.8580678279356793,2.6337760834754835
2.8590260500855127,2.633017045097958
2.860009761209704,2.63226791231267
2.8609941581716827,2.6315376495985023
2.8620779198317607,2.6305967909178993
2.8631449201022683,2.629629163254483
2.864213613733647,2.62866244150435
2.865298054026475,2.627700681193684
2.866391793501392,2.626730037145286
2.8674955038922256,2.6257803203614047
2.868619097852987,2.6248104237803433
2.8697478947873996,2.623842353661019
2.8708959025212364,2.6228560278052084
2.8720537331925318,2.621889704323572
2.873224050697538,2.620915937496755
2.8743971777375976,2.6199087574657263
2.8755937826262024,2.618920014787732
2.8768189564177584,2.617953000242339
2.878066573828553,2.6170018219311872
2.879325157760551,2.616040065008892
2.880591246170866,2.6150690023772185
2.881871094343359,2.614097793676113
2.883161018261996,2.613126552935437
2.884479509162887,2.6121357072938984
2.8858175956285796,2.6111653061546543
2.887169721394866,2.6102075174924684
2.8885388683846123,2.609262860848199
2.889916899408633,2.6083233678474764
2.8912917185111078,2.6073576456514167
2.892686790108976,2.606440559610659
2.893790955298198,2.605862580411134
2.8948756876657438,2.6052846327538575
2.8959929395483206,2.6047350042065256
2.897110302171048,2.6041902406771493
2.898201676213683,2.6036312812415767
2.899312645414348,2.6030944897867063
2.900431484591844,2.6025781104421006
2.9015555313961214,2.602069425482348
2.9027146328025797,2.601627885229201
2.9038309905894515,2.6011151875618737
2.904969861890157,2.600604655288731
2.906155116757171,2.600077619360351
2.9073068223609546,2.5996173370886098
2.9084612591763146,2.599176998176932
2.9096234419191553,2.598735849326041
2.910789021434768,2.5983299080701485
2.9119429387865763,2.5979269339450997
2.9130998378581374,2.5975511198063055
2.914266646500937,2.5971719278147063
2.915456065174602,2.5968230613672216
2.9166460101412257,2.596446129749911
2.917836549484308,2.5960902740442666
2.9190328887970525,2.5957501584717377
2.9202445710391673,2.595419150397559
2.921454682171405,2.5950713730546564
2.922672845467072,2.59472554182388
2.92395031214083,2.593913553943968
2.925235815096547,2.5931261663398235
2.926504350664679,2.5923366558083742
2.9277753598688223,2.5915714840061708
2.929057675359988,2.5907988619959754
2.9303566152494342,2.5900519053778113
2.9316486770179093,2.589259477331277
2.93294456202424,2.588479181018389
2.9342500372558904,2.587724183458895
2.935570429125698,2.5869879511767584
2.9368979696045217,2.5862532006027874
2.93822528525717,2.5855435778759883
2.939565499479544,2.5848381749986755
2.9409082155866266,2.584139215196163
2.942246763962056,2.5834748930359694
2.943512780191728,2.583160835563622
2.9446606528878387,2.5829022338278755
2.9459219595933837,2.5826188816083104
2.9471451334704453,2.582215128235136
2.948451180750903,2.581804819060072
2.9497837963476305,2.5814777474999686
2.950981989243318,2.581104369931426
2.9522167549440854,2.5808049181943864
2.9534630269107556,2.580608446985295
2.9546966550230778,2.5802729669093867
2.956050459330261,2.5799585152285855
2.9569334013169613,2.579772717514337
2.9578143741612664,2.579653616058321
2.9586993763912535,2.579480079059883
2.9595545857645824,2.57933947325748
2.9604109684170785,2.5792269182526475
2.9612424348394146,2.579108973444997
2.962059354840893,2.579006844603463
2.962861261739711,2.5789077317931905
2.9636523782889017,2.5788357385027156
2.9644240491166967,2.5787555409214775
2.9651494451149865,2.578718824685758
2.965857690681899,2.5786943062456555
2.966546719480687,2.578695906125805
2.967232100170742,2.5787506555914144
2.9679036240596983,2.5788051441217883
2.9685531611298717,2.5788682847456053
2.969201657833265,2.5789446448394093
2.9698263308881216,2.5790200239172654
2.970443685796862,2.5791316999746163
2.9710229752907527,2.5792504476244025
2.9715663397405443,2.5794026509453905
2.972098335813851,2.5795826425863924
2.9726067316126517,2.579763722201789
2.973081863179788,2.579947723493241
2.973561444479061,2.580138406619089
2.9740321131890948,2.5803597280921946
2.9747068124355747,2.579962423034016
2.9754110736932695,2.5795732195581773
2.9761036895806487,2.579173552106089
2.976816766298167,2.5787670797321645
2.977493294003187,2.5784189009480825
2.978165275137744,2.5780696973118236
2.97884223782633,2.5777243479138043
2.9795345718226214,2.5773690393097755
2.9801940171489605,2.5771067130500898
2.980952564797181,2.576713752149915
2.9816673005447436,2.576507376467866
2.9823223546069095,2.576154452863506
2.9829776070240475,2.5757021633197623
2.983637643694324,2.57522385394486
2.9843043531912765,2.5747185624651783
2.9849535186282963,2.5741870342034705
2.9855883665982463,2.5736828663027342
2.9862221446071864,2.5730554339590643
2.9867624698627155,2.572285737608101
2.987399090485869,2.571411022459759
2.9881067540339687,2.5704491451198184
2.98873528455255,2.569545056096864
2.989372859335783,2.5685799837416035
2.9900666200122292,2.5676232398375007
2.9907850072257762,2.5666689627606014
2.991372281947296,2.5656327010653293
2.992044326890354,2.5645580549087765
2.992737320504489,2.5635241385786083
2.9933463564755636,2.5624290856157383
2.993951623534431,2.561315195947367
2.9944203481937843,2.5602418790066497
2.9950818157794514,2.559118115066514
2.9958478643153335,2.5579430039449993
2.996590616001387,2.5567171446271817
2.9973381782266793,2.5554636187588873
2.9981961596307873,2.5542187829776997
2.9989995127583384,2.552955328606249
2.9998386625080085,2.551599154919976
3.0005892559384444,2.550460216926486
3.001130969723041,2.550002580233744
3.001761025448573,2.5492984744387166
3.0025383608396443,2.5480465613920495
3.003517269936748,2.546547640997689
3.004431424138926,2.5449505396239824
3.0054457929779326,2.5433178690630647
3.0066155622868234,2.5415677356819595
3.0075483295124013,2.5397847943816867
3.0087641572249586,2.537844488623173
3.0102148217896767,2.535826241430552
3.0117434719064713,2.5337107704862447
3.013313774865044,2.5315282180888268
3.0148751298986722,2.52921583865178
3.0161919559576322,2.528117027146482
3.017456604942849,2.5275537175546843
3.018555841454857,2.527383367210577
3.019951183153117,2.5261632066864395
3.0211668584661506,2.524455399091104
3.0225867824447814,2.522639695110742
3.024259008286247,2.520651105861071
3.026183826370501,2.518433868541754
3.028150087295023,2.5160672660862504
3.0301455757982705,2.5136198911643537
3.0321626648035322,2.5110773761630774
3.0341913891780314,2.5084710649467676
3.0362539586987585,2.505769279754474
3.0383341048209087,2.5030168388854257
3.0404314286432377,2.500189000846616
3.042557709722367,2.4972891431852924
3.0447380811764724,2.494302904863625
3.0469742294173363,2.4912211029260334
3.049240789188592,2.4879969400385864
3.0514750215310986,2.484696473276
3.053195799659536,2.483179407334386
3.0548477828075056,2.4819254091724225
3.056334841214406,2.48131549336567
3.0577449773278618,2.4812193562744724
3.0589498555120977,2.4816331254483526
3.0600678224775786,2.4822855174995655
3.0612831378245153,2.4818668410948166
3.062887746527812,2.4807210304208756
3.0648221615147517,2.47940225634943
3.0669241720841,2.4779350953612163
3.069073347753958,2.4763695351199666
3.0712183854849577,2.4747245709109977
3.0733686743417166,2.4730232948526574
3.0755200169632926,2.4712668308954586
3.0776644339035197,2.4694584592731914
3.0798298295991295,2.467613870779487
3.081975652086703,2.4657225424931655
3.0841529721596097,2.463813090873295
3.086331705037735,2.4618844296609144
3.0885136802382673,2.4599072979371535
3.090726282200502,2.457899006052383
3.0929404248053936,2.4558347140086485
3.095153522356187,2.453704781391769
3.097367217078637,2.451517742409997
3.099511300272818,2.449298194466838
3.1016117981152362,2.446979126576565
3.103767444497273,2.4445615854758973
3.1059931710652107,2.4420639729472224
3.1082595961154107,2.439475255533736
3.110588014317892,2.4367864014686496
3.112977680360889,2.434860367294243
3.115441867147931,2.4335186178229873
3.1175504258860776,2.432520184390408
3.1196630326528663,2.4318421746749923
3.121736540865008,2.4316739442940034
3.1236591937935216,2.432138677805741
3.1257561188960556,2.431955983397693
3.1279295152488564,2.4307338923489406
3.1300613775763155,2.428867015202507
3.13220777727269,2.426922756559644
3.134514360876023,2.424915216201346
3.1368499100228586,2.4228290939267927
3.1391946945408526,2.4206772588023435
3.1415648844819355,2.4184644703589955
3.14393539948021,2.4161695939113335
3.1463051676627085,2.413821488179667
3.148681658840384,2.4113741619075872
3.1510676484188047,2.408822520514955
3.153496060061268,2.4062219413131465
3.1559495637764496,2.4035469113887977
3.1583992333271915,2.400762511640369
3.1608830389988167,2.397918356608023
3.163395545291875,2.3949778778584587
3.1659370950832035,2.3919574299700774
3.1684995357697945,2.388889951933461
3.1710605429814147,2.385730293870453
3.1736345243621793,2.3824998876583825
3.1762138702993346,2.379203900054537
3.1786333357864494,2.375671197827595
3.1810455627577943,2.3720871708620392
3.1834307886704316,2.3684280302374923
3.1857991152307443,2.3647132056912312
3.188153699283896,2.3609335167180032
3.1905044272092646,2.3571328992722846
3.192839016123879,2.353277623617822
3.195157493066351,2.3493906424995252
3.197659258124107,2.3461524216334233
3.2002681441503196,2.3437643658225493
3.2028708273716266,2.34151599527211
3.205308407554895,2.3391072022603927
3.2078281865206035,2.3366532863324476
3.210501466171964,2.3343701819167144
3.212747661016234,2.331414982002285
3.214912129808335,2.3284951124190747
3.2173945950148792,2.325466664549081
3.2197921151222224,2.322341225525879
3.222319299591398,2.319147402250217
3.2248587051415454,2.315883416468731
3.2273919313807307,2.312550170289893
3.229960985666333,2.309145668437217
3.2325337647093226,2.305654843355574
3.235086846424639,2.302078967522954
3.237662630608807,2.298458633488675
3.2402689817546344,2.2947848871549956
3.242998365095881,2.2908776056028985
3.245735060476014,2.2868938217029413
3.2485049125817693,2.282848842048352
3.2512640495989924,2.2787108598347254
3.2540240555370046,2.27449692374081
3.2567677906431975,2.2702032910656906
3.2595279529509384,2.265851621520404
3.262282138924477,2.261421353112611
3.26530347455596,2.256682298001639
3.2682497728783186,2.2527945624928143
3.271216776291625,2.249040106908992
3.27408791463437,2.24577918896111
3.2768017217982996,2.2420697545532127
3.279647070268719,2.2382060217755217
3.282692759278566,2.2342499610728153
3.2857422580649445,2.230263799871495
3.288814531675958,2.226275352588921
3.291895170247575,2.2222588130205363
3.294977124659955,2.21819043413268
3.2980831643947295,2.214131777091076
3.3011675630956656,2.210061220831145
3.304309598768724,2.20591166699274
3.3074937978399865,2.201627808101173
3.3104160318464926,2.1974432698975863
3.3134293974240383,2.193180649816891
3.316571812980239,2.188927908673218
3.3195207944538923,2.184555646570474
3.3224806128622886,2.1800982772105715
3.3254237416691494,2.1755569556730654
3.3284134491500015,2.171033607843594
3.331508028474858,2.1664354715949443
3.3342063293384596,2.161850810072003
3.336902008742286,2.157291088866236
3.339634830650408,2.15283768482718
3.3424950670693825,2.1483428000017555
3.345366870045523,2.1438608103232024
3.348217501397934,2.1393768624479317
3.3510427272448218,2.134892922530654
3.3538743957029102,2.1302496116496474
3.3565415889137324,2.125932725434533
3.359052961189531,2.121514215956134
3.361626217813501,2.1172156698199904
3.3643384597432973,2.112855993026103
3.367068236546385,2.108512353837736
3.3697961720132916,2.1041884751100297
3.3725661466667116,2.099797179542331
3.3752817689106704,2.0954487748803223
3.378172983077287,2.091114282480064
3.381106213378745,2.0866408099714318
3.3839248050404396,2.082336036707784
3.386817850824469,2.077958564442963
3.389695624494575,2.0735399363286406
3.3926309244565,2.0689248049790274
3.3955965109604827,2.0642779308552814
3.3985768390442037,2.059590223652231
3.4015781579414277,2.054857617073632
3.4046250845053616,2.050103421270128
3.407666805089052,2.0453252794300765
3.410675581339903,2.0405433009941207
3.4136837171030012,2.0356684044810414
3.4167706990033144,2.030673159656704
3.4197908845162615,2.025700235252212
3.4227337194202128,2.020666755992628
3.425622312052484,2.015551184792515
3.42845200691964,2.010392112780546
3.43121504486808,2.0051928964174763
3.433894458374624,1.999921971250227
3.4366234630350787,1.9946739993036222
3.4392223472657575,1.9894868608657887
3.4421298808217653,1.9843714558108771
3.4450630463453678,1.9793064156445432
3.4480311807107005,1.974322384076332
3.4510266161068626,1.9693582719740426
3.453901623128488,1.9645759966053973
3.456780226936822,1.9598207416734268
3.4596338193559424,1.9551092455242542
3.4624521459957633,1.9504384376374009
3.465249880039703,1.9458094553983427
3.4682392413873133,1.9407208872269524
3.4712164478426915,1.9356579482795127
3.474027154006788,1.9305939812827615
3.4769284133853886,1.925518375135262
3.479966134436134,1.9204244094791494
3.4830452442214144,1.9152490401882583
3.4861370782502648,1.910011268696122
3.4892567098111984,1.9046976822845778
3.492375854376856,1.8993850067525957
3.4955442461659736,1.894014267795203
3.4987723561110453,1.888590756558372
3.502021811616715,1.8831271375260474
3.505306396380946,1.8776306026729008
3.5085991526592797,1.8721223950353434
3.511847922107585,1.8667037649278853
3.514847106192707,1.8612962328243827
3.518182790874072,1.8558480611215205
3.5215136703216405,1.8504619958606132
3.524862472698462,1.8450520341592946
3.528203377283558,1.83960918854896
3.531575536848415,1.8341142095303908
3.53495837866097,1.8286064898646373
3.538352444797956,1.823133384730847
3.541788505602634,1.8176516723770337
3.545267739049734,1.812128232087962
3.5487945248803823,1.80656258841529
3.55205599098098,1.8016927439240233
3.555396451976927,1.7967322872330376
3.5584763326024893,1.7916669909417577
3.5619782728693465,1.786547171311531
3.5654996219636232,1.7814905201354783
3.5690379435888766,1.7763649671410306
3.5725865342107936,1.7711902023835266
3.5761166419276114,1.7659816889792905
3.5795979360687795,1.7607774779212877
3.5830833180662847,1.755592934152502
3.586505936297267,1.7504075882572991
3.5899011491667148,1.7452417351750291
3.5932919889082897,1.7401452886982494
3.5966854661690246,1.7351209885488095
3.5998498906513388,1.7300259142417118
3.60311054168598,1.7250133748137366
3.6064721464948977,1.7200873965741124
3.6098815433347684,1.7151812649292268
3.6132442840336987,1.7102863787304718
3.6165907208878623,1.7053973962917317
3.6199296674082007,1.7005615646008367
3.623194678740902,1.6957336411391621
3.626410842885154,1.6910087296600531
3.629587294624075,1.6862429558154493
3.632793819024598,1.6815433506138158
3.6356247820973207,1.6766664302643948
3.638520705992066,1.6717006715951612
3.641418069133955,1.6666750216155461
3.6442407359485935,1.6616359998041341
3.646898058305006,1.6564828192534045
3.649750626266584,1.6501842374236921
3.652995807819571,1.6435020638113658
3.6564859918717767,1.636860398402754
3.6596836586079555,1.6307527495198944
3.6629485880839887,1.6245769923581337
3.6662009398742224,1.6184027344117986
3.6694515610670098,1.6122201615763934
3.6726976228018375,1.6060333116248766
3.675916653764591,1.5998803448808268
3.679099929232188,1.5937976497650388
3.682247715378121,1.5877851431577872
3.685389937322364,1.581852964608199
3.6885863810796007,1.57590880041966
3.692064384055402,1.569688793542309
3.695285496426601,1.5636572984434407
3.698673715140322,1.5575900431296206
3.702111053006541,1.5513367757859868
3.705589537142657,1.545089187576946
3.709065245987314,1.5388373336224777
3.7125256116301673,1.5325784680208283
3.7161522935407283,1.5261180194175785
3.719851259976002,1.5195821845857946
3.7233167887344805,1.513420504407499
3.726763940042265,1.5073196916193572
3.7302774288923035,1.501145937798004
3.7338322122646845,1.494922763945655
3.7373848845951825,1.4887094194451578
3.740958024366063,1.482496663159411
3.744508845194471,1.4762913278616399
3.7480989964299662,1.4701192470927522
3.7516842684459792,1.4639766063152546
3.7552628068032856,1.4578619529305892
3.7587962908642587,1.4518266319061646
3.7621542254949802,1.4460415981439136
3.765258969257323,1.4402609085463545
3.7685040460594927,1.4345355030993345
3.7717165925153333,1.428898354368422
3.774933170404394,1.4232796514219186
3.7782007200641576,1.417564534945375
3.7815330172718653,1.4117684407566387
3.784925589008929,1.4058753189536888
3.7883878943633813,1.3998919841034454
3.7918937697160624,1.3938142717898234
3.7954701080539817,1.3876407267890112
3.799126334965057,1.3814247361752006
3.802770539032455,1.3751883022887132
3.8064216866415594,1.36896313346725
3.8100799250159643,1.3627603886286805
3.8137016265972608,1.3566377622803647
3.8171469232943713,1.3503847703508562
3.820555839195592,1.3441783206197084
3.823893428970149,1.338074873984752
3.8271848743732515,1.3320386550411336
3.8304505317560604,1.3260052170637022
3.833717912168402,1.3199788032022
3.8369936157156235,1.3139639035645656
3.8402466614702253,1.3079466711971086
3.843526118215172,1.3019409799812642
3.8468488570415134,1.2958839370327326
3.850220857665347,1.2897336900424694
3.8536283583402993,1.2834713863163518
3.857083481586574,1.2771317273522669
3.8605744437110574,1.2707052046399012
3.864136245314685,1.2641882218328921
3.867687643699159,1.2576240061596793
3.8712505181909704,1.2510469525944419
3.874809219247675,1.2444704195315668
3.8783532775853287,1.2379021872020382
3.881892360516401,1.231434315231231
3.8853887742298414,1.2250672889922505
3.888807799437917,1.2187883642917483
3.8921854830614073,1.2126003185548855
3.8955157946751435,1.206475909059331
3.8988484365544616,1.2003746473738919
3.9019720798393456,1.1946530689008075
3.905091087621923,1.1889489254672987
3.90820465558739,1.1832298730440625
3.911308960891047,1.1775361130194384
3.9144372659917988,1.1718107157819202
3.9176096417076423,1.1660118813339109
3.920832544267593,1.1601253078803428
3.924122899185557,1.1541653576835111
3.9273975598052298,1.1481821487001322
3.930659439151228,1.1421911925549417
3.9338868077996345,1.1362026940150667
3.9371330712638613,1.1302294906735117
3.9403601991490693,1.1242395378931453
3.9435614559364347,1.1182626327646483
3.9467122770667364,1.1123559834308712
3.9497992155220936,1.10653706503324
3.952853910601916,1.1007907725447206
3.9558473891382024,1.095171105262977
3.958785856791362,1.0896052453290384
3.9617219423326784,1.0840395030986132
3.964657112975395,1.0784815167157924
3.9675627222552756,1.0729155393900118
3.9704525596140043,1.0673425069406008
3.973348491354784,1.0617976307820813
3.9761782628898734,1.0563476464785597
3.978937632958775,1.0509857591018164
3.981955491378924,1.045772999313702
3.984960225347689,1.0406537663962063
3.987962822280116,1.0355751504812472
3.990995523229187,1.0304933828117284
3.9941889866497284,1.0252087850449554
3.997404661322706,1.0198836224535528
4.00050839256753,1.014705053807588
4.0036737503613065,1.0094588092980923
4.006834820143759,1.0042267658226678
4.00997723318756,0.9990245822110713
4.013110694829385,0.9938676912266481
4.0162115195211125,0.9887522490811074
4.019322597892174,0.9836467887404842
4.0224099055568985,0.9785675716185857
4.0254598783221205,0.9735203438019262
4.028487222535951,0.9685120229585173
4.03147885318673,0.9635592368338339
4.034453245567017,0.9586637835963373
4.037408713595679,0.9538295517507056
4.040317407444169,0.9490064475615375
4.04323494906883,0.9442310968702903
4.046031324418496,0.9395394575885971
4.048630648839258,0.9350318443715226
4.051082967992853,0.9305239428107606
4.053650702160333,0.9260111210720955
4.056346434923341,0.9211831483467977
4.0589869581449705,0.916433247796874
4.061517425871427,0.9117966126697019
4.064029869358638,0.9071681119101693
4.0664203848742595,0.9026933797355402
4.068857899376615,0.8981055577101638
4.071408650569255,0.8934930922835128
4.07372199520571,0.8891617590478256
4.0760329459097475,0.8847585659498272
4.07834279359911,0.8804023607635776
4.080719057844576,0.8758704113289346
4.083041052551914,0.8714087802867378
4.085463559964386,0.8667510297365744
4.087764336871082,0.8622953345766429
4.090029069698971,0.8579200289805651
4.092141640558996,0.8537185228719715
4.094357168042954,0.8494640184570627
4.09628756547644,0.8454562898160389
4.098418976744054,0.8413678029168006
4.100451119461485,0.8373687378618618
4.102455994462603,0.8333765178936479
4.104480873770958,0.8293961857459461
4.106469344332141,0.8254027110500282
4.108428513968704,0.8214624278795706
4.1102787484906225,0.8176244801495879
4.112399845606528,0.8138744973484947
4.114470717559989,0.8102231828667709
4.1165332406782165,0.8065693773179604
4.118593465338716,0.8029062032628924
4.120643752468813,0.7992403941377737
4.122694029457279,0.7955575488761788
4.124732710687102,0.7918481184907127
4.126751912867579,0.7881576908630008
4.128710633236634,0.7845613682242263
4.130647475937469,0.7810434902868334
4.1324965821657385,0.7776215098161496
4.134312904764505,0.7742450785126824
4.136119558422223,0.7708355164590406
4.137934795856948,0.7674302015728474
4.139742116794962,0.7640180710546993
4.141549050060734,0.7605725611985966
4.143354695421472,0.7571296651619572
4.145160369583559,0.7536919216586544
4.146891793062128,0.7503394438191349
4.148575844001288,0.7470718669441674
4.150202732713902,0.7438628739966636
4.151796073964313,0.7406541960509401
4.153397552837845,0.7374238811033323
4.155027860630293,0.7341925097088959
4.156646289475268,0.7309603277516268
4.1582567088759035,0.7277191033299039
4.160045150174354,0.7247535399804852
4.16184973348737,0.7217804213727385
4.163611784680722,0.7188683268159655
4.1653080504336035,0.7160333538770272
4.166968122827414,0.7132902453602825
4.16863933897929,0.7105748151582787
4.170307495208653,0.707858359188301
4.171979862635219,0.7051579803368273
4.173657945609892,0.7024390858910114
4.175328260591568,0.6997343965345699
4.176996697875525,0.6969981871743387
4.178649398354098,0.6942673892722167
4.180272707211303,0.6916543833185597
4.1818434314884465,0.6891178751588707
4.18338571919548,0.6866142052838307
4.1849343736209885,0.6840947364394478
4.186476119857155,0.6815877273877415
4.187983241086693,0.6790451008686056
4.189500300919214,0.6765095074586289
4.191001727977747,0.6739805736366189
4.192497887329276,0.6714313588611748
4.194009432682913,0.6689094279589627
4.195454113815037,0.66645786200649
4.196866817122342,0.6641054851075602
4.198263258644325,0.6617674138529552
4.199631791261088,0.6594212276746826
4.201128581188283,0.6571752233773659
4.202652279327,0.654932962400893
4.204183387931378,0.6526831857931438
4.205704122040457,0.6504176827620433
4.207244681636252,0.6481434819332816
4.2087695329192725,0.6458685171315393
4.210260390381908,0.6436372110475006
4.211689087354392,0.6415009793922823
4.213114680857766,0.6393994784969099
4.214533329435231,0.6372600397576449
4.215947063688811,0.6351404859478318
4.217376608900562,0.633030242552389
4.218818541645677,0.6309230343685426
4.22021995957144,0.6288032522289804
4.221616629443796,0.626675165994403
4.223021979822756,0.624557396126463
4.224389835411591,0.6225265204122243
4.225706172703392,0.6205713228862821
4.227029587260778,0.6186218952930549
4.228342301636609,0.6166731597151733
4.229668600464201,0.614675475963122
4.231004283820995,0.6126892590400301
4.23233034106424,0.6106753136679148
4.233627925345493,0.6086521588267475
4.234942979026925,0.606616173380395
4.236261271589728,0.6045370482899028
4.237322331025764,0.6024848877558339
4.238452327024928,0.6003322029176774
4.239629852990954,0.5981167725764831
4.240819372374681,0.5958846471155146
4.241936294426389,0.5936046553608665
4.243012498273308,0.5914601377600581
4.244030866329178,0.5892456290464652
4.245107850821941,0.5869708790689048
4.246199905903042,0.5847721019394105
4.247252763282425,0.5824785588389487
4.248386050360615,0.5800474226168526
4.249398808630828,0.5776081291216428
4.2503852037337655,0.5753263933309128
4.251368506928059,0.5729110044937111
4.252419050606818,0.5704391224163075
4.2535356123935575,0.567879500504697
4.25462663456688,0.5652312563352422
4.255823463770764,0.5623126896709165
4.256950928050269,0.5595448271987564
4.257992147690508,0.5569861824275231
4.259033756600959,0.5544493269182434
4.259998693190371,0.5520005046366006
4.26098304664087,0.5494882234691476
4.261946864458222,0.5469904754540293
4.262940053847473,0.5444841063905594
4.263947555810949,0.542009049711897
4.2651861067229495,0.5390135004831881
4.26628380911892,0.5362051550181053
4.267311157424936,0.5335848851921932
4.268324955190913,0.530989020905989
4.269389704993126,0.5282096426592144
4.270313797959281,0.5256220229808434
4.271243265537123,0.5231200069879258
4.272115824084167,0.5206587219041028
4.2729426523881395,0.518353042647009
4.2736878932637286,0.5161483234661907
4.274510015274525,0.5136695684836897
4.27526642639243,0.5113698807927629
4.27597187123462,0.5091662216539514
4.276640610148758,0.5069826267405242
4.277192972639355,0.5051628817681537
4.277618575173319,0.5034885364004584
4.27802177775655,0.5018651838040572
4.278533974389312,0.5001807272661474
4.27889659678771,0.4987374105646811
4.279236834286412,0.49743458021483467
4.279448175935432,0.4960458821325908
4.279331249702964,0.49461198447777166
4.279495112394765,0.4938968217752667
4.279652876126129,0.49346077735605365
4.279675392240412,0.49298562448822386
4.279595454203344,0.4923741990364455
4.279512755317239,0.4922343278301646
4.279554098358305,0.49218216975729245
4.279692171308338,0.4922207273241497
4.279656760271378,0.49223387907253335
4.279550152199372,0.49215562033389726
4.27958976042089,0.4921585225094086
4.279741430650123,0.49204448233558057
4.2798853150893725,0.49198844831920807
4.280051550093016,0.4917587278824218
4.280266220401614,0.49158648824999385
4.280424415616331,0.49161250081874297
4.280545441419758,0.49161464360134843
4.280656851367887,0.49171860616043744
4.280734772054393,0.4918727982439779
4.280817331431331,0.4920257946532971
4.28089670960925,0.4921928013277224
4.280976763066395,0.49236240637626766


==> figures/paths/sim_ramp_virtual/actual_path_3.csv <==
x,y
-0.35062437951223663,-0.0016035942614275153
-0.3506363375253109,-0.0015737083661976764
-0.35065383338014977,-0.0015650698110709345
-0.3506784605464676,-0.0015568743832367522
-0.3507047278113732,-0.001536502682430965
-0.35071785327937227,-0.001513279531281064
-0.3507301433280534,-0.001504928158248567
-0.3507320011743714,-0.0015232514997377332
-0.350740327504681,-0.001514931499875295
-0.35074022817668843,-0.001513763090479314
-0.3507545593029068,-0.0015066902190043565
-0.3507356547133085,-0.0015064503322639925
-0.35070799607953035,-0.0015022619207157163
-0.35068083376280795,-0.001494937610737511
-0.3506439722090306,-0.0014899378391677231
-0.35060207473710353,-0.001462332826600186
-0.35052204275210264,-0.001437045180704892
-0.35043819050395814,-0.0014023201817381667
-0.3503613207833619,-0.001356032111934227
-0.35027334477022515,-0.0013126923021027242
-0.3501968470325093,-0.001262473722611498
-0.3501007497610991,-0.0012120213639144788
-0.34999186683167716,-0.0011501692899417758
-0.3498735119960173,-0.0010661654598218557
-0.3497500368379809,-0.0009956197688932523
-0.34962264957943184,-0.0009175672312011301
-0.3494882308135265,-0.0008208171409339122
-0.3493501148316016,-0.000720271496719235
-0.3491988001197554,-0.0005941930616757472
-0.34905168005603515,-0.0004819900693254088
-0.34890814276045906,-0.0003467192509808596
-0.3487602546867801,-0.0002339683774893558
-0.3486005816319425,-0.00012445421974638187
-0.3484472568112705,-1.629932570761969e-05
-0.34830825711018065,8.30328663130199e-05
-0.3481349166484676,0.00018898411680829297
-0.3479632523049284,0.00029287441647792836
-0.34774971550350936,0.0003711099650920269
-0.34769022941945316,0.00038290757139764706
-0.3476375992853445,0.0003754783384877648
-0.3475932617736548,0.00037449262236477265
-0.3475559676933899,0.00034448110765983086
-0.3475348728857438,0.0003156927322053542
-0.3475201180812607,0.0002840887258011336
-0.3475004460999948,0.00024299034390050614
-0.34749054278038555,0.00017339232940470192
-0.34750008685453015,0.00013120267789025757
-0.3475441250836407,4.704405893617392e-05
-0.3475797843971772,-5.917445227325238e-05
-0.34765560738737433,-0.00017930790018295413
-0.3477369631960167,-0.00030558671661814097
-0.34783025414758517,-0.000458284092291097
-0.34793323949342114,-0.0006091088354821156
-0.3480519662466021,-0.0007415938645770329
-0.348186756986662,-0.0008862318302895307
-0.34836599430623555,-0.0010431064372540128
-0.3485328268540007,-0.001228687454459106
-0.34870423671724754,-0.0013989044819053514
-0.3488946585503789,-0.0016035289621045817
-0.3491098054220754,-0.0018011274793479676
-0.34934577638553876,-0.0020189504870240715
-0.3495800115915193,-0.0022427548135108
-0.3498449909631518,-0.0024757544179875167
-0.34989660181781274,-0.0024698419220495157
-0.34994305783598856,-0.002499894024265824
-0.35000429456985055,-0.0025169036556153637
-0.35003065413320694,-0.0025494244142446484
-0.35005562080765185,-0.0025673068085167823
-0.35007840589346173,-0.0025757371307884814
-0.3500994809418728,-0.0025746122979409514
-0.3501046559012495,-0.002583504619350422
-0.35011218578298325,-0.0026244147133557554
-0.35012829929534495,-0.0026715847442499523
-0.35012718330524933,-0.0027215271648759493
-0.35012031798766785,-0.002785734994186346
-0.35012793755942867,-0.0028316855022140104
-0.3501125870831621,-0.002884086992442357
-0.35010748346207554,-0.0029206403857274486
-0.3501035464087464,-0.002994767055962203
-0.35007663490941915,-0.0030381355517353956
-0.35006346637453806,-0.0030731328389697163
-0.3500670961636229,-0.0031112189229622763
-0.3500723610955612,-0.0031331838852784863
-0.3500545560394346,-0.0031588493618855216
-0.3500371237665116,-0.0031645188907136416
-0.35001808025629294,-0.003178506553102182
-0.3500158245912892,-0.003174548122236564
-0.35000767168649327,-0.0031673575614614992
-0.3500225838548826,-0.003178989486235483
-0.3500274731580302,-0.003227010441370312
-0.35005433120875906,-0.003243683080471838
-0.3500818889205193,-0.0032683440200113128
-0.35011783573142025,-0.0032539360380355394
-0.35015329039626825,-0.0032647727486393775
-0.3502158191404735,-0.0032668239805706037
-0.350310303472335,-0.003287492495331895
-0.3503951169277458,-0.0032602322778872185
-0.35049683833801865,-0.003233417291991908
-0.350608198309499,-0.003198785448069026
-0.3507125714888164,-0.0031763112183279154
-0.35082455698720943,-0.0031499588765503653
-0.35093896537152874,-0.0030832364395144136
-0.3510707756061098,-0.00300379665465972
-0.3512033052676407,-0.0029150806522359202
-0.35132503489474054,-0.0028080073654068683
-0.3514365765047094,-0.0027060317734562
-0.3515502207264417,-0.002608802577750107
-0.35165097200547485,-0.0024867028985523358
-0.3517390269540328,-0.002364052056481648
-0.3518446530558567,-0.002203461623842491
-0.35196530998878217,-0.0020141000328174493
-0.3521050074076755,-0.0018000477874208069
-0.35226597349820316,-0.001607143101070347
-0.35245466602769226,-0.001367018007935604
-0.3526184736044857,-0.001114388902543455
-0.3526075921335433,-0.0010553917669030096
-0.35257745314593797,-0.001001537880455416
-0.35254880962150537,-0.0009487473682450022
-0.3525177808940317,-0.0008723677186057524
-0.352482677789576,-0.0007814355361398992
-0.3524621434606645,-0.0006769947683089507
-0.3524292025015703,-0.000566421237245149
-0.35239788573205916,-0.00046918768240696745
-0.35237659377490704,-0.0003896253299046607
-0.35233242039364937,-0.000286254266567828
-0.35227929086667825,-0.00019032850479920198
-0.35223948890140605,-5.750719624847758e-05
-0.35221611343341036,3.1334166190142264e-05
-0.35215653061108865,0.00012908405407958625
-0.3520945140728422,0.0002381815473832486
-0.35203760615964075,0.00031741407264458785
-0.3519500720118128,0.00038302285623200767
-0.35186263219708164,0.00046475629497559677
-0.3517623449862472,0.0005228674823246585
-0.35165540536096723,0.0005528742628121837
-0.3515526139604564,0.0005688355044483395
-0.3514575181635343,0.0005732483539238366
-0.3513273200340188,0.0006097681407300563
-0.35119582001106053,0.0006125686674870765
-0.3510603641733444,0.0006466774671865461
-0.35091940660269205,0.0006836393510461804
-0.35077331055797323,0.0006849882647637423
-0.35074930369654306,0.0006650547211662692
-0.35071991521688634,0.0006356797486148
-0.3506835310312009,0.0006008953028342669
-0.35063710007312004,0.000547061217843668
-0.35060318125813245,0.000488587559860205
-0.3505560934975446,0.00045157090944780866
-0.35049172451700145,0.0003794837358190647
-0.35044458157682407,0.00029774708551022147
-0.35039894719544284,0.0002095257537924376
-0.35035869351720744,9.568451361190722e-05
-0.3502991507168847,1.941631439007809e-05
-0.35023043670509096,-8.348967945557401e-05
-0.35015858442762915,-0.00022625250608226952
-0.35007679284180954,-0.0003678096660347782
-0.3499953927605645,-0.0005357898925532783
-0.349909368058814,-0.0007050312861606465
-0.3498450217157196,-0.000880601512005803
-0.3497854750153203,-0.0010758412524074122
-0.34972677282686265,-0.0012741507978458384
-0.3496683982508878,-0.0014720613496669909
-0.34960029397239023,-0.00165001587711169
-0.3495088527913794,-0.0018811951853623331
-0.349443219831321,-0.002105937683769225
-0.3493458599742925,-0.0023665029926232856
-0.34925975829746025,-0.0026020228930084847
-0.34925553741653387,-0.0025765702603891354
-0.349270957369963,-0.00254873544770283
-0.34929915911727033,-0.002535156293047772
-0.34934191826196903,-0.002516410796525603
-0.3493923744015019,-0.002486862052691903
-0.3494300258594472,-0.002427031349384549
-0.3494568410924346,-0.0023680942480827872
-0.3494730816279096,-0.002289237891230543
-0.349507636147487,-0.0021854090632427024
-0.34952318697370255,-0.0020990711912331145
-0.3495380161375994,-0.002031130826379507
-0.34955339706076677,-0.0019631186724153185
-0.34959088776702857,-0.00189445579975975
-0.34961276922973694,-0.0018392787551300617
-0.34964856680467254,-0.0017748604382165723
-0.34969236269424153,-0.0017061513450623656
-0.3497138712236017,-0.0016778625020339518
-0.34973288493494037,-0.0016241180229899066
-0.3497492022713918,-0.0015468431041960789
-0.3497652753515359,-0.0014606876458248836
-0.34978009943866706,-0.0014056146840707394
-0.3497880032278742,-0.0013227783062824692
-0.349816622533555,-0.0012532607596885586
-0.34984342706839994,-0.0011292228870713092
-0.3498543440158913,-0.0010065987328524723
-0.3498870730088488,-0.0008996715992772849
-0.3498169973178062,-0.0009226366016256925
-0.34975388112189104,-0.0009467919532459621
-0.34969442133873746,-0.000999875425400453
-0.3496126216367238,-0.0010303497918802522
-0.34953146549707853,-0.0010442169097816042
-0.34948050657578905,-0.0010538668401125434
-0.3494469899414893,-0.0010536854019605087
-0.3494481152252237,-0.0010578219941222002
-0.34943816155713747,-0.0010591387097699176
-0.3494435926838619,-0.0010681803980722353
-0.3494674510553417,-0.001091218441155681
-0.3494766645203256,-0.0011367913905655567
-0.34951658245376366,-0.0011741205421191398
-0.3495478537913174,-0.0012263998916386448
-0.34958575733732394,-0.001265390052548841
-0.34961058030247466,-0.0012958973668664054
-0.3496444000640171,-0.0013176324874755046
-0.3497016038725549,-0.0013556763456188641
-0.3497589340491794,-0.0013859488812917357
-0.34981171631238683,-0.0013993501803482432
-0.3498830014232211,-0.0014317162172876837
-0.34993933477890005,-0.001453087931559194
-0.3500096229580225,-0.0014994191896835355
-0.35010055647329447,-0.0015364949492022847
-0.35018632531898714,-0.001568307566412189
-0.3502653912949326,-0.0015896221570078253
-0.35051741944789844,-0.001170736006148991
-0.3507551530225315,-0.0007379980851652927
-0.3510073182634504,-0.0003041421116897887
-0.35127664422395466,0.00014993667190170288
-0.35155386421302676,0.0005789771960890999
-0.3518342269443388,0.0010372978113828406
-0.35213172260630354,0.0015021749900887495
-0.35240644635851054,0.0019595462821776245
-0.3526924010710847,0.00243088605311694
-0.35299075893768805,0.002947579883456725
-0.3533118854059858,0.0034366733036551383
-0.35363644252861015,0.003936766139469477
-0.3539591331622036,0.004446558027807702
-0.3542875457230635,0.004940308626409469
-0.3546314171386611,0.005463477939132557
-0.35498424172514303,0.005980207402386561
-0.3553383945595135,0.006509594240607142
-0.35572256652671075,0.00702692463132496
-0.3560922043311741,0.007564656056341326
-0.3564744556383806,0.008118634155548848
-0.3568616273679219,0.008655469135797025
-0.35726151449030985,0.009205059634155795
-0.3576721849746312,0.00974106787881376
-0.3580989248855398,0.010285190575404276
-0.35851823897453,0.01083652358344729
-0.35893291592849325,0.01142374998718139
-0.3586727373108054,0.011894484424026481
-0.35838862865763965,0.012350151901534668
-0.3580979859055232,0.01282888802057002
-0.3577915935932642,0.013305662863651911
-0.35746550502004637,0.013756941203378274
-0.35714378982734574,0.0142129028090928
-0.35680776794365204,0.014690297125383011
-0.3564520545838703,0.015156459885391927
-0.35609675601032176,0.015637003059058366
-0.3557444400547128,0.01611108190394469
-0.3553564707173471,0.016579950114864888
-0.35495958569420966,0.01705868248766086
-0.3545416780341317,0.017566917306334202
-0.354087285012687,0.018080105070906436
-0.3536425692775782,0.018579292791466997
-0.3531852918772547,0.01906292464797963
-0.352740286001204,0.019540520147525647
-0.3522499050283096,0.0200252655320177
-0.3517446692409132,0.02049535931772126
-0.3512065453404017,0.02096250777936687
-0.35066910840732946,0.021440824929425454
-0.350116414817266,0.02192439843543598
-0.34954474709528055,0.02239850524515311
-0.34897306223723124,0.022879698910866022
-0.34835596697743765,0.023388647959752387
-0.3477349961072019,0.023903770642247368
-0.3475679619931001,0.023372064734983964
-0.3473973513883242,0.022832711859538467
-0.34721937234168654,0.022280105467018148
-0.34703976126275354,0.021685739335419257
-0.34687849018775446,0.021112333046532556
-0.3467202135884667,0.020510619525817776
-0.34656766109457476,0.01988826793582405
-0.34640740225287725,0.019255775503044335
-0.34624505419334234,0.018585976498788563
-0.34607954814673103,0.017870558093907207
-0.34589156632840556,0.017142905580285996
-0.34573061412998324,0.01639480342694907
-0.34555320852064797,0.015636265891880288
-0.34536822819749796,0.014866462507164183
-0.3451497191898623,0.014098467854579739
-0.3449517295287097,0.013316303352375292
-0.34474782953733507,0.01248964277889665
-0.34452496823434975,0.01163210453302643
-0.3442928261430797,0.0107982748697898
-0.3440518957906754,0.00995902326401275
-0.3438288679035068,0.009102155453920072
-0.3436145815413714,0.00824373427561832
-0.3433678396518448,0.007338182997893835
-0.34313110122278684,0.006427700251077234
-0.3428728896934662,0.005499266332909482
-0.3426146214398475,0.004538697506280798
-0.34256017728161425,0.004490591876667066
-0.3425250550145072,0.00444384969739812
-0.3425017492112631,0.004373211195087412
-0.3424787383616642,0.004294284115646091
-0.3424127970596661,0.004235679348846775
-0.34239216949222034,0.0041658562885274536
-0.34235871581055705,0.004075261964917835
-0.3423303087586222,0.004024569697715457
-0.342312903292744,0.003979669503351554
-0.34231036369391615,0.003929342112542165
-0.3423272712875785,0.0038833754270373756
-0.342345670708729,0.0038596660548750167
-0.3423710363675428,0.003819652129984817
-0.34241244622940575,0.0038167980474946754
-0.34248235011404365,0.003824765876405816
-0.3425445249226125,0.003817228272608161
-0.34263695916499715,0.0038095890654048573
-0.34271983910087006,0.003773533803688156
-0.3428400302767652,0.0037379958085181106
-0.3429770109824963,0.0036965620220098467
-0.34313606768362526,0.0036925832192756204
-0.34331106389705557,0.0036663003726755813
-0.3434996874514338,0.0036585139209113415
-0.3437061239431193,0.0036540199630669614
-0.34391519909072515,0.003649489948059117
-0.3441199865075462,0.0036393548498895667
-0.3443549199444992,0.003647166612619243
-0.3445608655023549,0.003512746830821958
-0.3447673542101178,0.003376726826696539
-0.3449845736162779,0.003255771379548738
-0.3452389385346968,0.0031327197536189094
-0.34548730080855483,0.0029966083736109083
-0.34575126030255715,0.002874862295853172
-0.34603166650965783,0.0027552073904837816
-0.3463214944273711,0.0026518358057020137
-0.34659519210067363,0.00254195744658351
-0.3468920682345775,0.0024752078371192325
-0.34720084305132587,0.002393338558599116
-0.3475125364209586,0.002298057079821458
-0.34785596659385754,0.0022294628450051693
-0.3482067871788358,0.0021483058339852243
-0.34857137188660675,0.0020817987722850997
-0.34896177720314464,0.0019778869603556976
-0.34933421015820815,0.0018593512856052237
-0.34972108713280264,0.001735217799170056
-0.3501282168956123,0.0016334031416311038
-0.350561738788478,0.0015138412604830311
-0.35099511462227084,0.0013771655951437278
-0.35140688933610836,0.0012267918255132882
-0.351872430997317,0.0010650885732751895
-0.3523141561538691,0.000907107194556018
-0.35276444442380306,0.0007581562561372662
-0.3526839094426569,0.0006881725715820006
-0.3525760530789912,0.0006231283968712935
-0.3524827264219895,0.0005476052172335805
-0.35236827394492565,0.0004775331126973182
-0.3522544221091443,0.00040461039411687793
-0.3521278826107843,0.0003420641965815575
-0.35200965702847103,0.000287125322210532
-0.35188233637077776,0.00021866077148288812
-0.35172276211963505,0.00012472958233863778
-0.35156235097010574,6.162097305724185e-05
-0.3513735018523144,-6.024520495726145e-06
-0.3511857793130158,-9.98662613023721e-05
-0.35099192367731935,-0.0001708578107323046
-0.3507914362981306,-0.00024117686588806617
-0.3505777864450808,-0.00030317606499938895
-0.35036594659828585,-0.0003646908693781103
-0.3501450984725914,-0.00042483627523537924
-0.3499110471587079,-0.00045900216176096673
-0.3496918996241199,-0.00048603990884658215
-0.3494755345097986,-0.0005157595688223811
-0.34926826620070667,-0.0005516979262753948
-0.3490269141152771,-0.0005892406845605248
-0.3487957484620303,-0.0006149226352131048
-0.34857550189891834,-0.0006439938534808895
-0.3483477932942709,-0.0006652205698267906
-0.3481185598565249,-0.0006929525338954723
-0.3483440758810817,-0.0005779684759267699
-0.34857885262610333,-0.00046151904378676596
-0.3488019822592016,-0.00032213442135679816
-0.3490020924118321,-0.00018523437811081376
-0.34919742825928074,-2.9945591924912052e-05
-0.34941428946228686,0.00010791774222483489
-0.34965678923502397,0.00023968101721297513
-0.34990390054657666,0.0003749174207761485
-0.3501462694140999,0.0005380398286230475
-0.35037900593300236,0.0007105935474211514
-0.350608174994816,0.000900594042867029
-0.3508295458898696,0.0010781820329584678
-0.3510531132700131,0.0012485611964152825
-0.3512922938806996,0.0014457187867616514
-0.35153162037502694,0.001636913454500213
-0.3517475266596553,0.0018213225028400053
-0.351985761808432,0.0020060787085119493
-0.3522356963459287,0.0022199962830943545
-0.3524696586835081,0.002437480692144857
-0.3527305045844429,0.002672210113145867
-0.35297968048766826,0.0028890665796446873
-0.35323243649441427,0.0031238454782722197
-0.3534989521651253,0.0033465583705439062
-0.35375405624934075,0.0035890027963865717
-0.3539991722829892,0.003841127942551984
-0.3542431885219904,0.0040840350066772835
-0.3543186152440145,0.004087900484614354
-0.3544030511396223,0.004077093760882812
-0.3544611975537592,0.004066635456725206
-0.35449535456139186,0.004028389232511214
-0.35454356529963205,0.004009396722301349
-0.35457266829016487,0.0040108472366147925
-0.35458349341150464,0.00400191768329304
-0.35459200061149965,0.004008013352617075
-0.3545968364004781,0.004021807168909819
-0.35458986458289815,0.003998419748893534
-0.35455312159265095,0.003991588599970652
-0.35450492133305767,0.003984255899471471
-0.3544700186943709,0.003990908968208881
-0.3544175582475449,0.0039839319477558855
-0.35439206915170574,0.003968697783930325
-0.35436777157902866,0.0039724870659111865
-0.35430317683081336,0.0039688002177045295
-0.3542155640127019,0.003985506218072063
-0.35413354121397356,0.004015572317618889
-0.35405555894083474,0.004054797465651963
-0.3539608567599946,0.0040952383769527695
-0.353854335548444,0.004132210822323831
-0.3537545457669061,0.004175551174837809
-0.353624733638896,0.004216565891488433
-0.35348393263140043,0.004261896224618707
-0.3533283254389009,0.004313311074425846
-0.3533228442572433,0.004181584994879875
-0.3533096560686644,0.004016015972349528
-0.35328687227464567,0.0038567513620709074
-0.35327711564573044,0.0037369973953699717
-0.3532617185251787,0.0036077483394637987
-0.3532348889363096,0.0034789139864346602
-0.353203152052241,0.003348033820083002
-0.3531892220101077,0.0032105539827462382
-0.3531544523412056,0.0030798536331808958
-0.3531582400315396,0.0029334204248294506
-0.3531132951498675,0.002802133113411281
-0.3530627937484553,0.0026669352421188246
-0.35299788907035823,0.0025528471642049357
-0.3529091847649142,0.0024340150080383706
-0.3528435213565683,0.0023249750569442522
-0.3527744581011193,0.0021977960524439304
-0.3527055319799715,0.0021105314016098805
-0.3526363042816905,0.00200637398224974
-0.3525355983066347,0.0019212373250127018
-0.35244266814565095,0.0018181866142843554
-0.35235563216196725,0.0016991760369848518
-0.352272038154536,0.0015865870109262779
-0.35220682699087136,0.0015064826523605939
-0.3521252082958725,0.001438977953824226
-0.3520833150502551,0.0013752185982141153
-0.3520212907944471,0.0013016282298130516
-0.3519535240650967,0.0013293263759767443
-0.35189618346491397,0.0013755941037629123
-0.35184826750701254,0.001444381942159902
-0.35179564992638135,0.0014984046743346316
-0.3517262366251115,0.0015543864276420368
-0.3516547072905433,0.0016191625129637008
-0.35157801222273605,0.001690981903836061
-0.3514792461077381,0.001753260913286408
-0.35137676236827337,0.0018295516057134403
-0.3512630066593293,0.001917084382211142
-0.35115867309251525,0.002000170203459519
-0.3510476789429307,0.0020955169290203784
-0.35091515425425085,0.002182392191275417
-0.35077872366197904,0.0022791340088293274
-0.35064610428999726,0.0023756397748572623
-0.35051643754129114,0.002494601472395044
-0.35037522412486066,0.0026324007343243756
-0.3502283341350876,0.002784198615889998
-0.35010098306683046,0.0029379360183087004
-0.3499881424114194,0.0030779365749005055
-0.3498647127415865,0.0031736627237705824
-0.3497322631857174,0.0032701863925939196
-0.34957891675921626,0.0033716660002978877
-0.3494455557038566,0.0034571610916153224
-0.3493120053556566,0.0035510657733558043
-0.34917471030581254,0.0036596077613578267
-0.3490935001826158,0.003780564169496304
-0.348982555051204,0.003921461591819985
-0.34888172519970745,0.004065431652586317
-0.3487874841948438,0.004214074226375952
-0.34870696023498926,0.004358218053498973
-0.34860849118472365,0.004527755725160838
-0.3485212322392414,0.004692916030147293
-0.3484264372890607,0.004870659012189164
-0.34831077243327113,0.005055071623916834
-0.3482066405325423,0.005230712439499358
-0.34810944476434086,0.005425138715688757
-0.34800983029418453,0.0056167419068493905
-0.34789868316013006,0.0058026100445649174
-0.3478154047879129,0.006011000761746186
-0.34773510161859544,0.006251701017081015
-0.34768478651042634,0.006501147459209252
-0.34761800006160026,0.006773502179867887
-0.34757011570237345,0.007021651529799017
-0.34750432523908514,0.007302855899547262
-0.34745201928334774,0.007598580482360644
-0.34741146046192056,0.007904210416226203
-0.3473721273549661,0.008194256365128078
-0.34732986393640664,0.008498182177201285
-0.34731318916072357,0.008827133560407619
-0.34730810969925197,0.009126444568294884
-0.34727973095003645,0.009457671030382867
-0.34753175511904066,0.009591666758195833
-0.347780863744837,0.009723702731083117
-0.34801204395458935,0.009875467408797469
-0.3482790946071843,0.010022777701393084
-0.3485257415785981,0.010181938562753423
-0.34878931234888166,0.010347126194623761
-0.3490649763122754,0.010518773530546898
-0.3493556069267091,0.010684263164028672
-0.34963120269403625,0.010883126858635335
-0.34992790124500855,0.011045992022801964
-0.3502259872034515,0.011226260148773549
-0.35054738075579944,0.011403085300707263
-0.35084957075421547,0.011594159056010571
-0.3511985442398332,0.011742289614268148
-0.35152803517546993,0.01190390911438146
-0.351901895243834,0.012069801445753644
-0.3522601676569392,0.012242453983765972
-0.35261504977872316,0.012399680213905535
-0.3529919126514086,0.012563283205023638
-0.3533794310646756,0.012725414052570914
-0.3537939072643679,0.012909109603266342
-0.35420669685693756,0.013057725306081158
-0.35467412390601233,0.013207271237871162
-0.35514518898544617,0.013353035500244028
-0.35564493411264925,0.013488918888196135
-0.3561324144281118,0.013627284429970184
-0.356147622691903,0.013700029760060404
-0.3561575657519637,0.013722426412293934
-0.35615847636809006,0.01375734305081544
-0.3561672625784316,0.013780409472514925
-0.35616984993344114,0.013795946470444019
-0.3561836048147885,0.01380375065639614
-0.35617930240859763,0.01380982764669462
-0.3561836974495061,0.01380747336980555
-0.3561764980446959,0.013801787626306562
-0.3561486416005073,0.01376635132567918
-0.3561279423309346,0.013745877159962214
-0.35609528350183767,0.013712100834643295
-0.3560448849311946,0.013675873355314918
-0.3559833050813231,0.01365212589702524
-0.35588885012144095,0.013608582925408078
-0.3557845815541144,0.01356323795869593
-0.355682110737773,0.013522570844645787
-0.3555445540874155,0.013445280193108033
-0.3554067457102408,0.01336686565197959
-0.35527898671891867,0.013276213554285798
-0.35514027696266937,0.013176964361185529
-0.35496835450329595,0.013055532863130314
-0.3547880977786376,0.012916397044760334
-0.3546016676715359,0.012752805286224304
-0.35441118872367317,0.012566216440504803
-0.3542223520802838,0.012403405269252874
-0.3543119850573458,0.012435341459253768
-0.3544182694995835,0.012441917488704142
-0.3545253487250746,0.012462293228907542
-0.354635685475793,0.01248804860573145
-0.35473361151075566,0.012517801823471194
-0.3548243545115178,0.01255449006397579
-0.35491988406734165,0.012575072885980794
-0.354984388741502,0.012597678689967437
-0.3550602129975857,0.012625302723386586
-0.3551419803055193,0.012645892484455095
-0.35520686371923166,0.012675412444737898
-0.35527073741384385,0.012668048052552434
-0.355349705685592,0.012667162084638452
-0.35543596962120194,0.012658905624939567
-0.35554412842063876,0.012668315271700308
-0.3556537100067262,0.0126567660530404
-0.3557481199320046,0.012646096111833307
-0.3558268113471598,0.01262991816217912
-0.35588588352701866,0.012624039100092597
-0.355979734299881,0.01260845973761784
-0.35607134413850905,0.012576079438352435
-0.3561724184413894,0.01254695891751648
-0.356278909807359,0.012504684379039595
-0.35638035234992244,0.012479727417846264
-0.3564489141256272,0.012446653543176776
-0.3565343944841708,0.012435549885323124
-0.3566815530748385,0.012168372730553477
-0.35681335420332966,0.011896671471717808
-0.35694706931698866,0.011601882650117312
-0.35709279631214963,0.011324276459506176
-0.3572050317466915,0.011041959097523691
-0.3573181005464542,0.010740605083224001
-0.3574177099978104,0.010433053696860758
-0.35753089025269036,0.010099266548795432
-0.3576281929715457,0.009754601609041706
-0.3577407522452366,0.009389993094112953
-0.35783840967980063,0.009011760114084019
-0.3579005774806216,0.008616095048485331
-0.35795170610582455,0.008229931010523285
-0.35798898472084645,0.007820532001581434
-0.3580158272632529,0.007397852539916853
-0.35801051308488324,0.0069739955001783815
-0.35799977724678,0.00652370421899321
-0.35798287876435836,0.006051094395793562
-0.3579541737268817,0.005566639013906956
-0.35791875190172934,0.005081920886335377
-0.35785205882975274,0.00458522305305251
-0.3577679910083562,0.004058638644530791
-0.35767297320690644,0.0034989195062257532
-0.3575837720086445,0.002932688129217985
-0.3574577512760789,0.002346071787238682
-0.35732522486483637,0.0017990095596294535
-0.3573647785715822,0.0017390924880315104
-0.3573959233173588,0.0016480401528929278
-0.35744191353911176,0.001578981752962004
-0.3574866541058593,0.0015066462425569627
-0.35753106367424126,0.0014435843108342738
-0.35755482777782827,0.001367733845440748
-0.3575383022545087,0.0013160349879542243
-0.35752960467902284,0.0012692154759009235
-0.3574965662245442,0.0012234696865885183
-0.35744159775348505,0.0011875626021131825
-0.35741255472890493,0.00116169163952715
-0.3573727745553262,0.0011204138234112127
-0.3573433390012107,0.0010433210248354515
-0.3573158693054517,0.000999822911900295
-0.3572757164211449,0.0009634667477313503
-0.35724284152858204,0.0009355647737781898
-0.35721492159781004,0.0009257501377883111
-0.35719921668439997,0.0009248410441415299
-0.3571745028784446,0.0009344905396352663
-0.35716421406841714,0.0009489934546801975
-0.3571442312741595,0.0009902088421616553
-0.3571295756529283,0.0010327967341575992
-0.35711140995330104,0.001100431039753368
-0.35709482206154747,0.0011988824589107675
-0.3570626340868889,0.0013280064802380022
-0.35702233678424977,0.0014423447618043294
-0.35681040552870724,0.0015003730144191778
-0.3566001857637307,0.0015780046647660218
-0.3563626106588486,0.0016616201874517734
-0.3561307360272044,0.0017407269819470035
-0.35588469268899847,0.0018105619380226834
-0.3556051223417549,0.0018978076474855797
-0.35534258710563416,0.0019727412193506454
-0.3550766249903056,0.002052526275782932
-0.3547989242404283,0.0021304202698579026
-0.35450924040928394,0.002243534964564539
-0.3542200315689463,0.002345459791841026
-0.3539238349199166,0.002455303463929418
-0.35363249122070806,0.0026061106292862304
-0.3533363827913516,0.002763472322204281
-0.3530152693852128,0.002912105406875602
-0.3526913369940509,0.0030334269893784473
-0.35236571433016994,0.0031578170283855125
-0.3520400424030614,0.003294291925056568
-0.3517084198883502,0.0034571002539927334
-0.35137741129103034,0.0036029519761316517
-0.3510437584756037,0.0037624060978955214
-0.3507203143608478,0.003918068124268532
-0.35038617888825585,0.00408072412396237
-0.3500487857360632,0.004260915911173837
-0.3497353844336435,0.00445109552157302
-0.3494131093894163,0.004652434898400867
-0.3494566292728292,0.004620420677043852
-0.3495079973973545,0.004583362857406662
-0.3495571911177595,0.004575891495439395
-0.34959846057252386,0.0045515156473856025
-0.3496442865929698,0.004512926553662726
-0.34967040560945983,0.00447342064990218
-0.3497140394772198,0.004439683395867306
-0.3497440906465859,0.004379589528213504
-0.3497923869325796,0.0043429829293664705
-0.3498383222256556,0.0043086561833317275
-0.34989366033360864,0.004260648752093955
-0.3499630859109613,0.004235194149691201
-0.35003083626851167,0.0041834299824027674
-0.350095655529678,0.004135480194484558
-0.35016501404318945,0.004128721702713785
-0.350242737619122,0.00408047721690975
-0.35033191649180523,0.004071955328648502
-0.3504442915164364,0.004095176303806796
-0.35054042902138416,0.0041249023428138005
-0.35063079812527603,0.004146604067809869
-0.3506988945887991,0.004170666932972605
-0.35078876133576664,0.004231178776865921
-0.35087910611497625,0.004306332404092778
-0.350976924355775,0.004372270127122446
-0.3510905827284948,0.004419055047517082
-0.35119059628235144,0.004495147857221295
-0.35125293553463455,0.004670791200358035
-0.3513294723192611,0.004853204326416828
-0.35139697665630176,0.005027009235244655
-0.351465804650352,0.0051826795649961835
-0.35155051956022104,0.005346773934497665
-0.35162165842241505,0.005523414961154617
-0.3516947821853134,0.005685028191899392
-0.3517686480726976,0.005838699935429698
-0.35186661377110284,0.005968503925585433
-0.3519952445344115,0.0061544046402236645
-0.3521185907010686,0.00637607163910752
-0.35224896993748245,0.006583028573174602
-0.35239355607626527,0.0067914217274901946
-0.35252386659805435,0.0070143650423329165
-0.3526677901232315,0.007243776526095132
-0.3528435601683313,0.007458008439614395
-0.3530036707868326,0.007712216889933202
-0.35315077316265003,0.007950287179666185
-0.35329813327183185,0.008230962424445893
-0.35346540861183245,0.00852590356302612
-0.35360467083609,0.008821480257960514
-0.35376602878968244,0.00911658237136782
-0.3539177690425579,0.009403171812104344
-0.3540681261265424,0.00969256863932774
-0.3542055740659912,0.009964690967911617
-0.3543646671705927,0.010259867304233245
-0.3544079420612521,0.010306304066600562
-0.35444610744487726,0.010318555329736209
-0.3544854647201337,0.010290394053849962
-0.3545074361052442,0.010246189445731031
-0.35454071869974635,0.010191001940187502
-0.35457248952641957,0.010124217123721331
-0.354582118223718,0.010022703071223153
-0.35456126442652697,0.009913947365586895
-0.35451167534486977,0.009785864417755466
-0.354503827004931,0.009669337915251083
-0.3544730670059989,0.00955044807140594
-0.3544365721525761,0.009430538824524928
-0.35440740377617297,0.009280809950690597
-0.35436797103178624,0.009126686951629215
-0.35433819940253514,0.008935437600667614
-0.35428715270198524,0.008762357265865068
-0.3542201807560585,0.0085813419073001
-0.35415951654611016,0.008379812784030684
-0.3541475817644836,0.008193973958520702
-0.3541121352741983,0.007969998187407557
-0.3540712427858369,0.007726812329483509
-0.3540397530926795,0.007493026513916145
-0.3540026853550748,0.007230672386855161
-0.3539703092425349,0.006933466653814637
-0.35391769464975736,0.006662648279288423
-0.35385006445633443,0.0063587446277458964
-0.35396785107180845,0.006130026320890778
-0.3540597137470962,0.005910008126412288
-0.35414961002976386,0.005667736428598402
-0.35424487740133664,0.005421580113714105
-0.3543333542186408,0.0051678284901961885
-0.354399559578491,0.004898210239813754
-0.35444877260079044,0.004639742699287315
-0.3544891942729668,0.004366072814842134
-0.35452344589830986,0.004059309850163518
-0.354565148527404,0.003757325586819839
-0.3545792245606608,0.0034576585592611996
-0.35459945258974634,0.0031471199833940995
-0.3546204634546855,0.002861791041831165
-0.3546289414165499,0.002570768151030974
-0.3546161366935844,0.0022405365164080513
-0.3546025241153439,0.001907304098756506
-0.3545980982122053,0.0015822340337912294
-0.3545935614687227,0.0012510086683328472
-0.3545964839584367,0.0009244246829618035
-0.35458696657770344,0.0005754474410746488
-0.35455527483376426,0.00021853268353591777
-0.354512130063821,-0.00015997111056690336
-0.35448380675937935,-0.0005267387146425839
-0.3544509120399056,-0.0009265937572559618
-0.3544202102359727,-0.0013256090489757115
-0.35437322795663784,-0.0017357246711373316
-0.3544714432978991,-0.001686894794095537
-0.35454022096408244,-0.001632839135950953
-0.35462269109099753,-0.0015753317248384878
-0.3547017143643174,-0.0015142494293580203
-0.3547740198569426,-0.0014461846783935428
-0.3548542240193434,-0.001360312573127059
-0.35492106670197443,-0.0013015296476151165
-0.3549856911280175,-0.0012223368581350499
-0.3550162475846603,-0.001112392184767949
-0.3550531533147932,-0.0009987275172455704
-0.3550610776678776,-0.0008816452954723
-0.355024417815391,-0.0007927067019678617
-0.35498344250418074,-0.0006786991638156774
-0.35494158311170965,-0.0005811624944265698
-0.3549272870359575,-0.00046667336054710977
-0.354885599035747,-0.0003165233601756204
-0.35484104904744934,-0.0001565819052094518
-0.35479299549338345,-1.0185520637299018e-05
-0.3547370748850784,0.00013686310688723656
-0.3546884480005272,0.00030230668683566366
-0.3546186647715247,0.0004743043870083734
-0.3545321865488504,0.0006551769932683247
-0.3544238725775921,0.0008621789642110424
-0.35431310371120117,0.0010848364232230007
-0.35420146262920504,0.0012948300844978682
-0.3540806888378801,0.0015272215591065866
-0.354056617821915,0.001312469240754466
-0.35403190962389325,0.0011183945677339631
-0.35401483606055373,0.0009197590541055498
-0.3539881352690454,0.0007410658560732489
-0.3539341281768353,0.0005615417165291848
-0.35387278141932754,0.0003819784803500008
-0.35379429112580185,0.00020462329867006255
-0.3537108391028349,-9.97437627344366e-06
-0.35360957816823035,-0.00024166534215779413
-0.35351086480759836,-0.0004933122942219446
-0.35340448368416977,-0.0007093420434017191
-0.35327417106547776,-0.0009401833567707712
-0.35314349895464225,-0.0011648139328248029
-0.353009120225369,-0.0013788323147845753
-0.35285422112638515,-0.0015692215164131154
-0.3526969991825558,-0.0017240167069333837
-0.3524975533579105,-0.0018988796206661678
-0.3523146338363402,-0.002082144397921963
-0.3521174331888616,-0.0022860852553763717
-0.35191173944535026,-0.0024702771165970566
-0.3517044500841763,-0.002666504112407184
-0.3514989965022095,-0.002863053063345622
-0.35128234259566843,-0.003046572159891771
-0.3510268771011656,-0.0032419328126850077
-0.35077474317090457,-0.0034309760705197854
-0.350489451174482,-0.0036221876334666583
-0.35027821557641753,-0.00354960819868777
-0.3500597102092001,-0.0034941911872123626
-0.3498646082593939,-0.0034005556322138876
-0.34965865330194584,-0.0032804738009156583
-0.3494417764727346,-0.0031644365636552874
-0.34922258362856273,-0.0030442971658650483
-0.3489811823999308,-0.002929263149910663
-0.34873300723164585,-0.002822281885518564
-0.34847923890737403,-0.002693947146718696
-0.34823322012903635,-0.0025351929475659076
-0.34799055165675696,-0.0023440912074729437
-0.3477540190370374,-0.0021686929609514467
-0.3475287985423492,-0.0019548851457494537
-0.3473093003444717,-0.001741365047467582
-0.34707184393743234,-0.0014976961960717192
-0.34683139912157446,-0.0012321524109704795
-0.3465638750333116,-0.00093881924664397
-0.34627948351718213,-0.0006172316918256469
-0.3459988850942986,-0.0002756241861703885
-0.345714184748626,6.812856937543318e-05
-0.34541480454904455,0.00046729406858509983
-0.34511259946649425,0.0008544860402883798
-0.34479701817054687,0.0012804301343438177
-0.344504749904876,0.0017124478087833738
-0.344211488851477,0.002150886562140859
-0.3438999502579992,0.002635624912664853
-0.343946122970417,0.0027986996017812463
-0.3439972643448802,0.002990401120284941
-0.34405662816380717,0.0031929611698940574
-0.3441187233387814,0.0033870407901223105
-0.3441978322878369,0.003577053359801372
-0.34426075596736183,0.003787061456653993
-0.3443139592041435,0.004017844776852128
-0.34438684276939924,0.004244142880943059
-0.3444700225653057,0.004516725086732726
-0.3445662640521395,0.004783703507768828
-0.34469021392492594,0.005046850433103005
-0.34480817080621484,0.005307904708526366
-0.3449425293294367,0.005566045023403669
-0.34506467778841876,0.005853199842939023
-0.34521571534247586,0.006176414402437047
-0.34538096895501663,0.006493782315023358
-0.34555051567745637,0.006807722657180226
-0.34571904691199107,0.007148136040436666
-0.34589830876516325,0.007511049112876395
-0.3460812186640457,0.00789766269370521
-0.3462802928927997,0.008291391518854347
-0.3464871715385942,0.008699435225078059
-0.34671415727616245,0.009120113483907774
-0.34696162107515616,0.009542006513766728
-0.3472048869434582,0.009996730055401389
-0.34748261861553614,0.010462141594608319
-0.3474714749147325,0.010436647787871862
-0.34744819340837935,0.010419427077910359
-0.34744674258850444,0.010383521172034307
-0.34744244869828417,0.010330219748802041
-0.3474551333418837,0.010287481279732748
-0.3474896104578865,0.010223542162359208
-0.34754111447639713,0.01018021252824683
-0.34758862887397657,0.010158275017687679
-0.3476480775764796,0.010109372299064792
-0.34769947799489476,0.01005860004469207
-0.3477525827146493,0.009985713935326369
-0.34779573241475287,0.009907927902766468
-0.34785570566535723,0.009821319823653682
-0.3479398914377703,0.009743971360312255
-0.34802198906764586,0.009642260344966845
-0.34811984827319725,0.009558209124308903
-0.34822220553302796,0.009473164128532387
-0.34833305506545836,0.009368064115237053
-0.34845589121113324,0.009272188265855272
-0.3485865540274698,0.009185491709968968
-0.3487127989715687,0.009066968532631791
-0.3488626162502414,0.008949974368400025
-0.3490222494457232,0.008848009269931697
-0.34919519345298344,0.008730899355509454
-0.34937310927518733,0.008601024671787704
-0.349538240378507,0.008493035970075911
-0.3495433824548225,0.008494217376707637
-0.3495736168112029,0.008505302566320481
-0.3496103071241333,0.008512588353056643
-0.34965470167456647,0.008539296711522223
-0.34969655944731737,0.008554991654450747
-0.34974649710770694,0.008564204386887387
-0.34981299976192987,0.00855619345101902
-0.3498958872784654,0.00855128487553332
-0.34998541721292886,0.008551282609746342
-0.3500726221132734,0.008523809087526686
-0.3501876348677326,0.008474640276721242
-0.35029572911540346,0.008418902333338321
-0.3504066973946496,0.00835144473302105
-0.350505562318603,0.008285737946582106
-0.3506146677635579,0.008202967996192431
-0.3507564783000951,0.008120616852339675
-0.3508990286261103,0.008027197051940632
-0.35105666375002015,0.007954726630524434
-0.3512076412952381,0.007864562281131306
-0.3513569371439328,0.007773464951855752
-0.3515242332410858,0.007690209589241879
-0.3516950188286634,0.007601214416153077
-0.3518545858678165,0.007456810865943585
-0.3520304639768782,0.007312605828142473
-0.3521929930332945,0.0071668455464574485
-0.3523559538332497,0.007003163416888026
-0.35234764751906095,0.0070508251492892625
-0.35232456574167254,0.007075811740416831
-0.35230476982798203,0.007104697323828946
-0.35226354350250494,0.007124948950659324
-0.35220113377270196,0.007135184218269473
-0.35216373782269533,0.007151568799076526
-0.35211863906682256,0.007167607937312559
-0.3520704797270067,0.007165548557400763
-0.3520453683669145,0.0071755463223488695
-0.3520096881669885,0.007173578980958928
-0.35196590599682404,0.007140449556548439
-0.3519228813838463,0.007110812302241204
-0.35187417433177093,0.007102121717653541
-0.35180579136167767,0.007062217974434904
-0.35173608090928205,0.007054874168268109
-0.35165991293751836,0.007030968051716054
-0.35158162328917403,0.007012528832514005
-0.3514931799231685,0.007013646520518026
-0.35139137100770196,0.006994091463651329
-0.3513197846046121,0.006975758198491666
-0.3512502683046653,0.0069725152945171965
-0.3511807598448035,0.006929635916790707
-0.35112147068550853,0.006917725213827546
-0.35108274749276497,0.006911997300312244
-0.35102383615193306,0.006897848035747925
-0.35096206729091955,0.006887592346740011
-0.35092491663361347,0.006811183654359649
-0.35089195728008726,0.00673399554668982
-0.3508432235019577,0.006663791685677236
-0.350786978729608,0.00658242428421732
-0.35073484784029724,0.006493955971609847
-0.35065561080718216,0.006408751101071947
-0.35057841970498727,0.006328145302596599
-0.35049526610242776,0.006240792834474376
-0.3504036835569372,0.0061633817028329966
-0.35030758784305255,0.006081422230196428
-0.3502103142965719,0.006012600742829362
-0.35011439513704606,0.005948561769250852
-0.35000938477159316,0.0058846006461473034
-0.34992408682196846,0.005791373582085117
-0.3497885647389231,0.005698482930391102
-0.34966822368202105,0.005622228708643834
-0.34958081817509146,0.005505267122846439
-0.34945090230833165,0.005376302325585327
-0.34933612840368156,0.005283663913684124
-0.34919602665774613,0.005179350466689025
-0.34904938686370807,0.005115110760250313
-0.3489182644455192,0.005044450058823754
-0.34876740687208946,0.004952042201344941
-0.3486437571620652,0.00487378105488025
-0.3485166870461325,0.004805455189715209
-0.3483825968835832,0.004715916509619468
-0.34842927304010685,0.004720099177050776
-0.3484723979781299,0.004769267605045949
-0.34851078458850987,0.004811757300031453
-0.34854150795651617,0.0048704130484130675
-0.3485598878793682,0.004955769694170942
-0.3485873198514423,0.005035197641962117
-0.34859316696937825,0.005104854896898272
-0.3486317201793838,0.00516316928845069
-0.348661470625114,0.005243840128000171
-0.3486770800529667,0.005312729815475535
-0.3486852273239383,0.0053930259365510035
-0.3487419655749564,0.005439632376159843
-0.34875653078111196,0.005540427207713988
-0.3487782884722721,0.0055384383389883406
-0.3487505259609527,0.0056767076147971616
-0.3488447322227964,0.005882778533769046
-0.3489222864596713,0.006157633113055797
-0.3489228650409401,0.0063284513217018775
-0.34888904735502996,0.006480394674638479
-0.34894381264567936,0.006706146498752279
-0.3489365021036156,0.006943908286274069
-0.3487348589093463,0.007145707403142703
-0.34877971628464965,0.007501231768796812
-0.3486841442138558,0.0077812665318320665
-0.3486334756342703,0.008224280626716865
-0.3483992601585244,0.008564160940403052
-0.3482618289164254,0.00887896879965025
-0.3482658756974243,0.00928126791106949
-0.348220266729856,0.00965610661581479
-0.34812083680537903,0.010029374705237968
-0.3478919200285149,0.010399502983902046
-0.34766669832218744,0.0107573045322359
-0.3474809221192945,0.011080876140758455
-0.3473882277356617,0.011477232915379805
-0.34738549246713957,0.011828962656503886
-0.3472398031791366,0.012252786540744428
-0.34702807395402013,0.01269029133252124
-0.3467564442132518,0.01297970547103101
-0.3465736907911319,0.013394941053663005
-0.3464092282649694,0.013981456835156912
-0.34639098554662007,0.01461561981094828
-0.34618175765010534,0.015123230420903667
-0.34610598873909426,0.01567444716253289
-0.3460879904052489,0.016315491973198506
-0.34591310017343535,0.01693165705956785
-0.3456721181433769,0.017420026773140543
-0.345382464299521,0.017849967428036247
-0.34497340893110007,0.018222864967340244
-0.34466874139938475,0.018659830685859295
-0.34426675673289336,0.019063502683006675
-0.34416657471591466,0.019588415078692335
-0.34396678138728376,0.0201476639684394
-0.3436977088897327,0.02030544419803869
-0.3433508133299098,0.020466030117149953
-0.3432027014061735,0.020674911352312107
-0.3428795461245897,0.020957237694868264
-0.3425214692956517,0.021046525524003254
-0.3422614141512096,0.021204225320341642
-0.3420310748878834,0.021256743254852828
-0.34150760097282074,0.021480297527644666
-0.3405877624706692,0.021764121150509012
-0.3396448666147044,0.022144403111255866
-0.338663878750079,0.022577115056167267
-0.3375345695694073,0.02296824328573515
-0.3365285736219849,0.022975022692459414
-0.33546641571399466,0.023072029597063295
-0.3342154914808919,0.02312458554108441
-0.3328051072976747,0.02313146946146155
-0.3314475629746533,0.023190812620989404
-0.33008684754276774,0.023236317697957976
-0.32856807239008096,0.023319268586395506
-0.32697188339068395,0.023646142331025813
-0.32556453567695454,0.023692207835304596
-0.3242075782747859,0.023605531007893005
-0.32268152498184605,0.02347571231710184
-0.3211425257713341,0.023639719722577585
-0.3199856706185978,0.02367743504071003
-0.3184111459593959,0.023628121831137272
-0.3171182221679615,0.02403094121430749
-0.31590406706481855,0.02435168457133237
-0.3144135256054481,0.02472935010924024
-0.3131760345680505,0.0249832084394266
-0.31161011187630566,0.02500963822016726
-0.31008130984499366,0.025340861938413686
-0.3087168489549803,0.025952852805470314
-0.3073328503078868,0.02689908297502598
-0.3058632502491272,0.027823714170909716
-0.3046048791683207,0.028249806308614067
-0.30359925963090145,0.028578210048376088
-0.3025381626033631,0.028876541215480486
-0.30143681624851026,0.029701822545822362
-0.30027926787703973,0.030403230035074683
-0.29923735862152195,0.031375326956508034
-0.2982871535709096,0.0321936836758151
-0.2968891974888578,0.032749425993936654
-0.2956296725164309,0.03324094873209678
-0.2942331486913383,0.033676379396891665
-0.292910339504724,0.03395496703818629
-0.2916747483435867,0.03374932301513811
-0.2902330041452843,0.034108144434329246
-0.28879294199957706,0.03449860827828566
-0.2872840390253998,0.035017690408954416
-0.2859471540425305,0.03540969408191383
-0.28444340759230696,0.03596479968830418
-0.2826280143172035,0.03683011369012476
-0.28071796893238304,0.037227813898098566
-0.2787283033149126,0.03772663126366996
-0.276447072475205,0.03827950565745028
-0.27448788428795345,0.03918798222448852
-0.2726257804860681,0.0403147482617901
-0.2706734807454329,0.04177179958599478
-0.26882586159013466,0.04280089603894294
-0.2668732895470177,0.044015359864343045
-0.26461783925994137,0.045129366019018013
-0.26232337909841025,0.046226048131695785
-0.26021894579966415,0.0472738245078739
-0.2583370336240816,0.04815137649096582
-0.256581188714189,0.049016433689237665
-0.2546773496802725,0.049951802196115086
-0.2529236417073195,0.050907969750196846
-0.25130865326414975,0.05178003515416657
-0.25001917630844245,0.052707868634754795
-0.24889009399042963,0.05346731317977782
-0.2476768453328043,0.05416383178616954
-0.24669652346291543,0.05453642354348165
-0.2454092794649645,0.055084214072573606
-0.24406490527002378,0.05611414516322469
-0.24236597825753273,0.05727071602289424
-0.24051669097945053,0.05845030880246799
-0.23895343980554587,0.0597780422047644
-0.23751329976356889,0.06144378912318149
-0.23610188102023436,0.06288175463170095
-0.2345505365750022,0.06412458121098749
-0.23300420826375143,0.06547359344535061
-0.23152459611375475,0.06645275903123005
-0.2299449422519342,0.06757338339756297
-0.22817002416489288,0.06900042925403377
-0.22649621979091716,0.0706458678432442
-0.2250023501474654,0.07243998653574732
-0.22358453388531752,0.07435391520646548
-0.22211296258393337,0.07637944781701822
-0.22074250018768485,0.07827073599750103
-0.21933929795524965,0.08035071358518187
-0.2176707626633798,0.08233792413976551
-0.2159817956712376,0.08448976765157629
-0.21429022659061273,0.08651919444509898
-0.2126947778047482,0.0885460066190008
-0.2110261762280048,0.09068632533092563
-0.20946664123543743,0.09276559623207675
-0.2080385712074995,0.09483693480025704
-0.20653896808641473,0.09695548039934326
-0.20490251321577047,0.09928579618599642
-0.20307613542810374,0.10181322585262764
-0.2013263855250111,0.10425620679348135
-0.1997722949665568,0.10660956737593452
-0.19801513689263034,0.1090279590297338
-0.1959249849946731,0.11144769923876147
-0.1935666108026049,0.11401436709592022
-0.19122671218673096,0.11671191780661949
-0.1888848261867826,0.11943478942595065
-0.18647603163148257,0.1222710930212981
-0.18391474744923889,0.1252979454031717
-0.18155747301616657,0.12815961809449872
-0.17892798185021397,0.13101397583277713
-0.17657824040425962,0.13368483826786398
-0.17420109566629755,0.13637015854548729
-0.17155764123308676,0.13938051641951432
-0.16893733744135214,0.14240096167776917
-0.1663409169645088,0.14517104862991803
-0.16363923068897576,0.14832708047075405
-0.1610559181540756,0.1512035222683209
-0.1583860113197856,0.15422152783709286
-0.15592019659300846,0.15701106296573342
-0.1532894547612706,0.15969099799833614
-0.15051598266378205,0.16278785884143648
-0.14777313682704438,0.16581280884130434
-0.14498671286395037,0.16942967873439696
-0.14204247475647708,0.17314882171678236
-0.1391806846360851,0.17664657616617763
-0.13640169094891852,0.18000549953061984
-0.13357979870018283,0.1836055599414267
-0.13076331712855427,0.18723558352149583
-0.12832866981428817,0.19100013266116084
-0.12560883866949218,0.19510137311080977
-0.12309259575774621,0.1993042353363978
-0.12033437682509293,0.20344589753598202
-0.11766452827403386,0.2079452792965591
-0.11488496304769957,0.21244189732685798
-0.1122020720540147,0.21685830960645014
-0.10958060549500244,0.22138104007958853
-0.10701039958432836,0.2256986467955726
-0.10435624205348944,0.23011575373984827
-0.10168105562737881,0.23464044448121285
-0.09888197071380077,0.2395104423616327
-0.09625355088281091,0.24406653644921822
-0.09352056260146717,0.2485597818597407
-0.09081876984398997,0.253350181060993
-0.08814858005689175,0.25807705936079645
-0.08549120792489617,0.26299734855581935
-0.08288326870312747,0.2677798252322985
-0.08026842750722027,0.2722301031160155
-0.07762965255544621,0.27723349104954237
-0.07504254262539449,0.28191852591275224
-0.07232481527016109,0.2866542055462212
-0.06975643478267837,0.2914709796200834
-0.0670998228027291,0.2963885330008928
-0.06433080122704474,0.3012791808813415
-0.06172961387467227,0.306164336558447
-0.059483406269740094,0.3107405289474412
-0.0571876428139495,0.31541013790756334
-0.05489832298157815,0.320290418511843
-0.052513699394419244,0.32527782987094866
-0.05025453648247534,0.3300890523260622
-0.04787134322160867,0.3354417216148222
-0.04550019520593039,0.3406168715170393
-0.043226409756415035,0.3456181023822601
-0.041105532054752425,0.35048119822880375
-0.03882793541314555,0.35575477181990955
-0.03660394242355278,0.36092010199595287
-0.03439757072932868,0.36614320456271354
-0.0323581844039174,0.37109188823106193
-0.03018231102747468,0.3759655776492449
-0.028014157691101382,0.3808577495439824
-0.025974347885477672,0.3857498313569991
-0.023940784920001068,0.3908797474814425
-0.021928189067425635,0.39599656351665447
-0.019995456807366196,0.40091651859094507
-0.017973527424909763,0.4056933447996806
-0.01597800266849715,0.41036164956957594
-0.014040157343320564,0.41467629134444023
-0.01198617566414073,0.4190642199110222
-0.009979181763627415,0.423731021023717
-0.007907116633492459,0.42820344198575283
-0.005887060030862409,0.4331212206709741
-0.004125264284187913,0.43846842645063977
-0.002219546349242027,0.44355135315700506
-0.0003336083335359341,0.4486987270842001
0.0014551497677574715,0.45377712483286353
0.003341296836949545,0.4594971097308321
0.005207502265008462,0.465334053467597
0.007046494712013393,0.4709849568495016
0.00880359294649155,0.4765003794564122
0.010534759276637523,0.4820154077893002
0.012274437752512565,0.48755856074702164
0.013998297939637763,0.49319838258109555
0.015724463854481868,0.498922524866113
0.01748664465834164,0.5049983996872545
0.01926119443795589,0.5111393375046825
0.021038236738961213,0.5172659513661293
0.022844459273800452,0.523365968467987
0.024600886984124534,0.5292287549961655
0.02625228654873374,0.5350982342839132
0.027832013672199035,0.5408385443740387
0.02935927474443198,0.5462968562477433
0.030901240140350672,0.5518202703071027
0.03238492403427887,0.557237612316615
0.033881489753659705,0.5627304911079976
0.035357228238154126,0.56845126664011
0.036846600148160574,0.5738940962971516
0.03819710503742589,0.5798479144702039
0.039627998920946136,0.5860204443550321
0.04105760932311342,0.5923728189714925
0.04240813431443116,0.5984542124047834
0.04375829555592381,0.6045639661874809
0.0451312843520027,0.6109983166195736
0.04656858032065543,0.6178389548290896
0.04804547759430665,0.6246621378109121
0.049465489507079505,0.6315405549952204
0.050835122825273596,0.6383983980200392
0.052215118706659694,0.6456029273018598
0.05356797841462037,0.6526451577386277
0.054846986874604056,0.6595210873809725
0.05608973851929748,0.666476554311721
0.05720977587845526,0.6733481663018375
0.05834927711708081,0.6799267207477038
0.0594541932151072,0.6865263771521108
0.06056499352735535,0.6931161120961253
0.06168524074351674,0.7002089199467887
0.0628266528165167,0.7070548311979816
0.06382826642628861,0.7139281426019501
0.06488513087524028,0.7206051007005723
0.06586109034968876,0.727386734119005
0.0668446307683965,0.7341291341240642
0.06774693897322119,0.7408071423131204
0.06870803047581447,0.7476871962684923
0.0697329134356818,0.7543721451203251
0.07077369253275266,0.7604682736193109
0.07179900001666695,0.7664155036850664
0.07277708778307494,0.7724715283946119
0.07369897036103179,0.7785834323240475
0.0747082014711396,0.7845952291584809
0.07557612145192875,0.7908617401008448
0.07651590479369738,0.7972141411580786
0.07753140858141952,0.80362072404238
0.07857662772983548,0.8101470573254574
0.07959044798799877,0.8167975177270413
0.08054558000206065,0.8235723727427732
0.08157642270329876,0.8302956368189667
0.08242411625418342,0.8370677746947555
0.0833073017979431,0.8438068633293065
0.08415861905305805,0.8504910162936807
0.08498124719169342,0.857367881695452
0.08574522071629218,0.8638708855143034
0.08653827822728181,0.8704078255103813
0.08725244974554287,0.8770653327755181
0.08793816738983595,0.883441707708458
0.08874604207065713,0.8897491816672554
0.08951303143937069,0.8960357507074322
0.09032143432257145,0.9022873215090834
0.09100018665012274,0.9086751318690767
0.0916551152543977,0.9151464102225243
0.09252632261456453,0.9217807866133246
0.09340188014076417,0.9285740496698487
0.09423000680328975,0.9352903903457352
0.09512706021353362,0.9421953907947809
0.09605014418613751,0.9491270260916984
0.09689153738338221,0.956195633915877
0.09777259646913301,0.9632810565666678
0.09861027337189271,0.9703740711828345
0.09940426961590285,0.9775053294161422
0.10022093336228416,0.9844749555415409
0.1010433940278492,0.9913757444680478
0.10180771783776499,0.9983741261562596
0.1025596257243169,1.0051956239491926
0.103235669761231,1.0119522287475682
0.10393423839617212,1.0186672570703847
0.10463430195427167,1.0253163793465507
0.1052956434888096,1.031969369357132
0.10589506592079799,1.0386657870267215
0.10651711882297371,1.0455072931035645
0.10716220616374715,1.0520849794455764
0.10775032553450099,1.058966372983243
0.10834090797777059,1.0657727320352577
0.10893634887523303,1.0727563941970941
0.10954206988390328,1.079609245951163
0.1100073066249315,1.086557767314543
0.11048477788108983,1.093613341747265
0.11094815777487912,1.1007232860561864
0.11137753728834189,1.1079092321769262
0.11190993649031748,1.1149981529091852
0.11230961728979269,1.1220612285727767
0.11271374820526933,1.129113443136398
0.11310722507000405,1.1363290221234705
0.1135232037234229,1.1434648003173238
0.11397609943203528,1.15037697000575
0.11439703448700383,1.157263428189931
0.1148122295308115,1.164153640287182
0.11523102223607214,1.170835010639107
0.1156697387114245,1.1776305927901105
0.11608940377243307,1.1842568437011711
0.11653219256783597,1.191039247847773
0.11697771716517144,1.197709333481035
0.11756199266536807,1.2041412882409048
0.11814119575927307,1.2106620901873977
0.11868320973348065,1.2171805452907811
0.11927216374065604,1.2238464020687039
0.11982315491760867,1.2305371187371443
0.12042085089899385,1.2372675432861326
0.12100589549531193,1.2438353384168601
0.12165510313893839,1.2503618972202974
0.12232003378776476,1.2569462593651393
0.12301031588168526,1.2636126297985795
0.12342466411917272,1.2705423387372048
0.12384179343622387,1.2774905954763258
0.12424033125359181,1.2844801846421463
0.12464025896074864,1.2915923710557475
0.12506315753337813,1.2986804193036863
0.12546505901791027,1.3057876791330465
0.1258790985783047,1.3128673842929692
0.12627663802735467,1.3199911585851007
0.12672330734479478,1.327157499053713
0.1272073561420164,1.3344069026056045
0.1275778301493341,1.3418747229457375
0.12801617809034746,1.349349040190688
0.12842495957515276,1.3568596076708546
0.12885911995259763,1.364486739171936
0.12928453656098407,1.3721046821357454
0.12970379309125857,1.37976797212073
0.13019622246495904,1.38742497119385
0.1306495080838368,1.3950512728864244
0.1311200767957077,1.4025312256920466
0.13158183370323023,1.4100667079175917
0.13217122443768367,1.4175972843175646
0.1327514365693375,1.4251606324859416
0.13325617373153778,1.432359490386271
0.13391456163411608,1.4396579456635616
0.13447470030390357,1.4468268250683205
0.13510608519492395,1.4539607102263414
0.13578085597639392,1.4608028089775902
0.13654636497553269,1.4676072746562985
0.1373298336158895,1.4743978930787391
0.1381772520533131,1.4813294960373509
0.13902829230738703,1.4883094009074627
0.13990904406015053,1.495299438395386
0.14083921084203077,1.5020565587750816
0.14178391186814285,1.5086671788366266
0.14275740223288969,1.5151207199537737
0.14378575570078786,1.5215901041761422
0.1448021594490216,1.528123836223709
0.14586915311349188,1.5347479342098727
0.14708517636882726,1.5413724001504674
0.14826446356183892,1.5479608991342662
0.14944809986042273,1.554571024841037
0.15070034124708265,1.561106090019142
0.1519462079984408,1.567296896876893
0.15322504166021728,1.5735197176007079
0.15454380302641324,1.5797528416491706
0.15591104065559594,1.58594287749509
0.1573165525074554,1.5921024368898777
0.15874574146444717,1.5981524486984433
0.16022695504431067,1.6041587185650625
0.16177368233338887,1.610138487624
0.16335521718574422,1.6160626847941126
0.1649719251927592,1.6219506571180533
0.166485291513083,1.628038393568658
0.1680472053625274,1.6341683816820303
0.16964965022234346,1.6402255301431397
0.17128394876524686,1.6462454717795356
0.17296204360315096,1.6522692668580272
0.17466460406836865,1.6583792735747556
0.176342690432727,1.6644374533243034
0.17792552115060745,1.6703177922165855
0.1795719997117654,1.6762926376893896
0.1813447825758766,1.6823005720694997
0.18304265478329249,1.6878485881736387
0.18477125064231842,1.6934139654755285
0.1865518252166592,1.6991701335838236
0.18841454324319903,1.705056802689637
0.19012554084831265,1.7104490036622968
0.1919662214787648,1.7159622020253047
0.1936920874665457,1.7213052207603479
0.1955526813495424,1.726936896982049
0.19727076154222623,1.732188666447923
0.19912370826025,1.7376375585219872
0.20099684281422392,1.7431536882786653
0.20292801761411144,1.7485717887368428
0.20495092259765885,1.7543743336999977
0.20689083321918905,1.7598265608565913
0.20894135200348707,1.7653737139996215
0.2109081244697273,1.770652630872406
0.21264211945007788,1.7753908934745095
0.21476580033649675,1.7804786409558075
0.21699014601397434,1.7857347291993715
0.2190129579292569,1.790716426500106
0.2209611854626483,1.7958764099120008
0.22328782942802988,1.8014372257826345
0.22559504710011707,1.806725205440435
0.2278197657523492,1.8118467809613032
0.23011889911251243,1.8169987233753895
0.23245569461222393,1.8222029113351192
0.23496164586798574,1.827433398819488
0.23733392999743552,1.8324947511055827
0.2395591708095056,1.8372185676451767
0.24180631006091202,1.8420902326686277
0.2442725777955622,1.8471739893278256
0.2468887920778205,1.8525056850199486
0.2493626520077397,1.8575988169197695
0.2519728276721299,1.862708056758941
0.25433789403013807,1.8674233902547868
0.2569561161013173,1.872433458622387
0.2594865620317598,1.8773196250888562
0.2620213665474163,1.8821973432830241
0.26466661761752985,1.8873474186967627
0.26743421382587096,1.8926710431659661
0.27023710919390886,1.898031732676794
0.2731108770937064,1.903474016866229
0.2761002224725362,1.9087544812960378
0.27920667812009176,1.9141929889048614
0.2825526798715229,1.919848494102567
0.28586399487417746,1.925497880224875
0.28927716417983357,1.9313675238692265
0.292626322138938,1.9369550651606637
0.2957684392050254,1.942283633373515
0.29893171060677093,1.9475568505989167
0.3020279290632001,1.952725904759978
0.3051792029180872,1.9578793998654307
0.30835652402523556,1.9630238517370402
0.31155335921560334,1.968167638296074
0.314780447892656,1.9732913835256753
0.31801248717868436,1.9784169315074678
0.3212793539146934,1.983550484796624
0.32460090697734945,1.988817905984664
0.32807754016311796,1.9942509063286575
0.3313981164976648,1.9994063695101414
0.3346925580768412,2.0044944428629483
0.3379675326616721,2.009503378449478
0.34123331045476135,2.014470375196495
0.34454906527955104,2.0195247138854935
0.34792386770885564,2.0246818734676655
0.3513933639466086,2.029971383860781
0.3549878262399011,2.0353804442818837
0.358673360384263,2.040904489247466
0.3620402265249323,2.0467187770960056
0.3654574640895464,2.052626185707491
0.36893476538042325,2.058613543319293
0.3724386753064184,2.064640436652198
0.37594788597910456,2.070647215295221
0.3794322787175364,2.0765903748022234
0.382898416710709,2.0824759513665545
0.38631435148999715,2.088267748106152
0.3897348172943644,2.0940186188174956
0.39334749803117564,2.100074388279972
0.3969255119073595,2.1060853187620805
0.4002763340401019,2.1116911306828037
0.4034792979670109,2.117097414089597
0.40663113016146973,2.1224270597871397
0.40979816088803045,2.1277150734787145
0.413058590435047,2.133106196221461
0.416332561533378,2.1384955068878297
0.419604953142768,2.143879716381745
0.4228793959484439,2.1492802160410287
0.42618118858100573,2.154774000883542
0.4296579445676762,2.1603995746249565
0.4331615477349671,2.1660769064871257
0.4366688709773119,2.171840316632254
0.4402077108073227,2.1776281328863627
0.44377305082024376,2.1834209119098804
0.44746200117232915,2.1892990388901263
0.451097965155996,2.1950829172913315
0.45476113548917085,2.2008640315964305
0.4582280389802582,2.2064632073213923
0.4619485967555925,2.212243030640333
0.46547677488661143,2.217857218006445
0.46881064945768025,2.2232297284921723
0.4720419995459558,2.2284352972896713
0.47505440314300995,2.233460605716598
0.4783479268014144,2.238624346617503
0.4815163729648366,2.2437469053788064
0.4847328163017508,2.248779032308614
0.48767578236827663,2.25357802177702
0.4907352833597972,2.258435301068805
0.49361294234178765,2.2630658978544553
0.4966425303538329,2.2677710206329755
0.4994404918973536,2.2722934768479774
0.5022788325818477,2.276679929822485
0.5048373025623517,2.2809189618364587
0.5071946104249132,2.2849288961870378
0.5098265022151293,2.289108526541618
0.5125648167882055,2.2934922246517204
0.5150896723917059,2.297826333035212
0.5178247206296515,2.302247010358977
0.5203936846647208,2.3065366958212206
0.5227930601145093,2.310569946796666
0.5250998611608455,2.3144888298452644
0.5283376090574934,2.318230172073205
0.5316312513188044,2.3219848067973627
0.5347181925493185,2.325608794019383
0.5380739498403824,2.32938155256334
0.5411901353760757,2.3330754744629236
0.5443066024383787,2.336641252419297
0.5473402618267731,2.3401240789251414
0.5504042516597514,2.343578173895801
0.5534825673118249,2.346997053544916
0.556494188198051,2.350381837517268
0.559500876262532,2.3537365972221127
0.5625369672061787,2.357127079481475
0.5654199930414727,2.360480242431131
0.5683685937198062,2.363887568894065
0.5715870556150174,2.3675230492630757
0.5747322726219652,2.371080090948804
0.5777169607689325,2.374378707802983
0.5806952499770561,2.377642182311219
0.5835676237952654,2.3807926323593294
0.586290388067907,2.383897598906788
0.5890297343701626,2.3869441712557395
0.5918882422441543,2.3900244029199116
0.5946875860473388,2.393063442349832
0.5976684611896633,2.3961763361724313
0.6007346768555814,2.3993346326709735
0.6038516529783844,2.4025219187627544
0.6064175391221617,2.4055826047542346
0.6089168293857956,2.4085632153983783
0.6113440360363958,2.4114447273508963
0.6137586782522022,2.41428817399122
0.6161615174528077,2.4171218061140394
0.6185513949498282,2.4199189588471612
0.6209388334530299,2.422727646775038
0.6233370158410877,2.425547120647126
0.625732744293293,2.428376199925622
0.6281112767084203,2.4311930928709047
0.6304341152269957,2.4339611484783528
0.6327082507820259,2.4366169099547967
0.6349087316650067,2.4391781525136698
0.6370894630239592,2.441716605265254
0.6392712418581232,2.444266882890799
0.6414380865808781,2.4467853972219213
0.643642872625318,2.4492727424201566
0.6458405410046881,2.4517920369408515
0.6480699814830613,2.454278840380537
0.6502703115120578,2.4567786692583433
0.6524158605538923,2.4592255977691044
0.6545228364697482,2.4615786361250462
0.6565848536026209,2.463850283458637
0.6586491190425645,2.4661087682255927
0.6607091472580717,2.468390030043012
0.6627687353178492,2.470649756648348
0.6647839526287057,2.4729079410799883
0.6668203378167737,2.475155532417054
0.6688780599229827,2.477637050214929
0.6709320207184605,2.480139773616078
0.6729978715051124,2.4825472904103836
0.675004669444376,2.484899462748348
0.6769770698208377,2.487176620102773
0.6789413057372007,2.4894581575919865
0.6809164167695271,2.491732309944493
0.682896033688488,2.4940059898835147
0.6848774751700921,2.496278919732245
0.6868695257236628,2.4985463167828343
0.6888739426381589,2.50085816394964
0.6908475363313138,2.503148943239217
0.6927662253493665,2.5053471617598793
0.6946459965505132,2.507482328455742
0.696532411727315,2.5096140646626277
0.6983885276072643,2.5117473654349496
0.7002358050089524,2.5138805693151185
0.7021088369102715,2.516045830494974
0.7039426259472584,2.518193743819236
0.70581725227652,2.520351920627969
0.7076922317903752,2.522503829290396
0.7095395772876525,2.52466090781778
0.7113376992869247,2.526703292150475
0.7130823973569187,2.528691259664136
0.7148395734711158,2.530699625855643
0.7165952574116572,2.5326851260036545
0.7181427160675116,2.5347508170817257
0.7196860433857092,2.536822425587687
0.7212195150552321,2.5389331855066013
0.7227645481053199,2.541046584565468
0.7243204162790426,2.5431538261923365
0.7258794321300232,2.545276074391057
0.7274562855534342,2.5474547263771123
0.729062147245719,2.5495643899499565
0.7305667782337417,2.551537431382174
0.7320055568169288,2.5533823689344524
0.7335906512289078,2.5552559730131232
0.7351522065483524,2.557081556356058
0.7368784253852749,2.558919783183118
0.7378706523530525,2.560613375620062
0.7395048533127924,2.56260835596322
0.7411733333894975,2.5644810359456516
0.7427249975739616,2.5662322769552883
0.7442335317265949,2.567831243787658
0.7456065645559472,2.5694830831527726
0.7470338237186859,2.5709439841714525
0.748456909450684,2.572405716985865
0.7499229031593307,2.573865402541494
0.7513488720500402,2.575433216417774
0.7526405289806012,2.5768755041176155
0.7541180996808231,2.5783406540244345
0.7557400079507607,2.5797589349713443
0.7569990556572288,2.5809556369203386
0.7584702874043889,2.5819679584068584
0.759828430459003,2.582813289080704
0.7611101826249709,2.5840150042646775
0.7623557930809424,2.585577365018329
0.7635979780310556,2.587406757033949
0.7648382613445296,2.5892581006132214
0.7659486926511823,2.590667579592644
0.7671771807156694,2.591506421945362
0.7682183685932635,2.5926316209846183
0.7691731880210658,2.5938876240121274
0.769837064192836,2.5950835705783866
0.7707826680904344,2.59655061160965
0.7720591816042243,2.5981909984308245
0.7738106689403688,2.5996621990056785
0.7755022523267366,2.6007499315965465
0.7771676559112896,2.6018368342066758
0.7788998108495915,2.602918036155163
0.7807883065053632,2.604180504846003
0.7828355724206065,2.605522502055851
0.7849267102915978,2.606943470481662
0.7871153200649599,2.6084602343915173
0.7894058700740407,2.6100466441612005
0.7917476263280478,2.6116863831062056
0.7941953599756264,2.6133768592308577
0.7967789717383762,2.615169376295568
0.7992958166037223,2.6167855530263546
0.8019140535608819,2.6184888565510542
0.80460667046294,2.620237593167256
0.8073856419360788,2.6220579601953493
0.8102652183811176,2.623949758875106
0.8132922149851085,2.6259555059719992
0.816364707519069,2.627978217555797
0.8195590980190367,2.6300533715144696
0.822747821901425,2.6321269624764394
0.825983009148427,2.6342717628762706
0.8293285949607114,2.636436547270841
0.8328026131711133,2.6386800813290945
0.8363871487004652,2.6410009261765253
0.8400549771860893,2.6433421995382234
0.843928836599056,2.6458235716853764
0.8477618362005515,2.6482864866458735
0.8516649361816534,2.6507443888892244
0.8557231875375582,2.6532210243577707
0.8598994359681785,2.6558018947473165
0.8641433198111937,2.6583970226893707
0.868384943657121,2.6610007843545036
0.8728999501917392,2.66369825191211
0.8771288680614266,2.666348101574544
0.8814300655413738,2.6688710371339024
0.8854930829242589,2.671296093413388
0.8894214768545825,2.673555124883515
0.8935936266059425,2.6759714402248305
0.8976937503263436,2.6782424030602203
0.9014116673006907,2.680254720928533
0.905114219846227,2.6822021343496654
0.9090448067762011,2.684272584663147
0.9126312375091166,2.6861907358012647
0.916101042632453,2.687944869069286
0.9193733207110107,2.6896705336997853
0.9227420317316295,2.6913699046144495
0.9261571328340106,2.6930880712909158
0.9296754482663815,2.6948662525340916
0.9329921942230798,2.6965266893437514
0.9363102023498864,2.6981441973231908
0.9393531244759292,2.6996402269815793
0.9423667642761249,2.7010210789879605
0.9451494685015968,2.7023175838003977
0.9481365994430164,2.703622454311592
0.951559771026098,2.705012599167195
0.9544693121636867,2.7062140362640004
0.9570390671145088,2.7072841962720458
0.9595672673580045,2.708234023777493
0.9617221662941783,2.709058338051773
0.9638502332079286,2.709827012394423
0.9660566916059308,2.710658150710698
0.9682574640196073,2.7113713627061964
0.9703416831182544,2.7120242819520786
0.972289178952527,2.712520906460453
0.9742197121009223,2.7129427282903014
0.9759860511301925,2.7135810429245146
0.978180292113189,2.7140697165627636
0.980384130632358,2.714478326618965
0.9828555918267672,2.7151610049777957
0.9848634619387309,2.7156485939192105
0.9867922213484344,2.7161319592656907
0.9888518996446146,2.7165194097555605
0.9907954031128826,2.716889027955928
0.9926990014265678,2.7172930871737044
0.9944794990885011,2.7177114329673047
0.9961129130049915,2.718040081328303
0.9978346653878285,2.718343531404686
0.9993143286845605,2.718610936672683
1.001013868075731,2.7189410650446764
1.002808169142193,2.7191037073744537
1.004127197421788,2.7192692245719097
1.0055589810629633,2.719537418030219
1.007001721750286,2.7199468240711613
1.0084390092048419,2.720107003340548
1.0097959122273192,2.72038519973164
1.0111126751591797,2.7206056509044836
1.0125141319728406,2.72082605819828
1.0137913303035795,2.7210741078440264
1.0150333634827717,2.7212940337771787
1.016268732393456,2.721553921185195
1.0175128928995227,2.721813417295853
1.0187228571642704,2.722089862962127
1.0199496607948477,2.7223091005682867
1.021147363990019,2.7225444241850756
1.0220888754428294,2.722729840865114
1.0232125463390114,2.72294220292571
1.0243465561969445,2.723211635683903
1.0255462009311966,2.7234034896609685
1.0265114331976617,2.723610170324196
1.0277000804495304,2.7237914164224644
1.0286726130643078,2.723993225778934
1.0296285906649456,2.7242102593940682
1.0305567498472303,2.724311599162883
1.0315259031386637,2.7244703701880844
1.0324493955033631,2.724633744246039
1.0333921914459379,2.7247719072564207
1.0342211558758436,2.7248495971821733
1.0350776906861185,2.7249233697699045
1.0359611039630183,2.724977345817406
1.0368760689036631,2.7250362855327377
1.0377642407922667,2.7250743248692215
1.0386431658985906,2.725128792743596
1.039527802383105,2.7251254800996993
1.0404875896363315,2.7251903564747
1.0413566508367502,2.725200972627539
1.0421962108036449,2.725454326621203
1.0430210139190899,2.7257392490485692
1.0438958351714167,2.7260241489747683
1.0447076706180178,2.726191866529911
1.0455447121789483,2.726362043076077
1.0464159459806082,2.7266187846768863
1.0473054720740178,2.7268456380575796
1.048189621892431,2.727019491418112
1.049037479621869,2.7272270663993163
1.049832590113192,2.7274562189617297
1.050632763967442,2.7277275580621465
1.0515156067705616,2.7280205128064026
1.0523838945935566,2.728314828318307
1.0532348654345953,2.7285966644683546
1.054067618044153,2.728867791028512
1.0548903414278201,2.7291183299649586
1.0557621669197812,2.729447873221454
1.0565724485854833,2.7296821004563503
1.0573951734996392,2.7300144001039253
1.058227127681879,2.730253744083356
1.059049162787273,2.7304998449039677
1.0599157104339536,2.730763993652639
1.0607997035119996,2.7310322248538377
1.061677799889286,2.731297428054522
1.062585764197629,2.731569530785203
1.0634754901350691,2.7317979326914856
1.0641363187728363,2.732148482172778
1.0648335144347532,2.732573242346194
1.0654902636464905,2.732913553260407
1.0661602096573852,2.733319946783894
1.0668062071651392,2.7337348645441226
1.0674661193047918,2.7341100815929313
1.0681297224164403,2.734523073220619
1.0687659269803846,2.734944645132964
1.0693867023181056,2.735364236662068
1.069986501175857,2.7357641506366153
1.0705879272669805,2.7361536871576266
1.071179185999991,2.7365372436705937
1.0717605773423358,2.7369447217101905
1.0723238312545962,2.737416210599017
1.072884044366221,2.7378262702734255
1.073444251094857,2.7382715090866547
1.0739885575275403,2.7387394701641146
1.0745487232177433,2.7392374402430564
1.0751065847463201,2.739705775272488
1.0756092928556913,2.74020473505764
1.0761634394088837,2.74068992988887
1.0767300530694188,2.74121854079681
1.0772997731849228,2.7417054387720126
1.0778753882955454,2.742218720449891
1.0784521875403401,2.7427309573846874
1.0789238094801048,2.7432763117486196
1.0797298448565986,2.7432531762046457
1.0803644679405209,2.743344826215597
1.081158743820567,2.743309647403987
1.0818162308762063,2.7433438454349797
1.0826356001265571,2.743322846992995
1.0832716227715773,2.7433991770436235
1.0840854389286227,2.743389525171336
1.084716416841887,2.7434637556428223
1.0855403721846744,2.743438063394694
1.08620671564935,2.7434772259600253
1.0868322609093113,2.743555754945838
1.0874975094788901,2.7436086892166327
1.088171646461109,2.7436305564735814
1.0888253887868873,2.7436484970003825
1.0895400075111372,2.743688693139135
1.0902308548155013,2.7437060404360682
1.0909117094670087,2.743702151145271
1.0916501016337545,2.7437287951811484
1.0924330600823113,2.743741808329193
1.0931608513420854,2.743735078341203
1.0938886806156496,2.7437301102045732
1.0946107179604212,2.7437090451859483
1.0952928954167873,2.7437211177474885
1.09605480301158,2.7436701837058917
1.0968013746183163,2.7436436513871016
1.0975546768803472,2.7435998919676354
1.0982498441580655,2.743988076428744
1.0990805651361732,2.7442919969624566
1.0998387501203801,2.7446210136886235
1.100536430757559,2.744975323292524
1.1012621925172468,2.7453115777625325
1.1020383465798602,2.745645370388358
1.102685538419625,2.746034922634856
1.1034508720347007,2.7463664506775256
1.1041618975817524,2.7467616154805343
1.1048559508225806,2.747167364142901
1.105588009203181,2.7475104796547045
1.106312271727513,2.7478958679097705
1.1069821882503184,2.7483364039237546
1.107700537335583,2.748755107020799
1.108403055637592,2.7492116648447196
1.1090905689302344,2.7496603703591034
1.1097815176769505,2.7501336401940657
1.1105067638131951,2.750589235929316
1.111218595458149,2.7510681396440675
1.1118819941468385,2.751559930055895
1.1125943793040856,2.752041171659621
1.1132873911648846,2.7525325801048575
1.113985992063477,2.7530328145586433
1.1146855494794596,2.753549164308314
1.115384080521729,2.7540638645503357
1.116067660787537,2.7546018481635133
1.116716577518067,2.7549516711789592
1.117379266909539,2.755309393790488
1.118045754023262,2.755672393539007
1.1187087766441868,2.756056785492172
1.1193477601836077,2.7564212947509756
1.1199972434539711,2.7567599140807713
1.1206420113056115,2.7571393622251437
1.1212857642492766,2.7574930793191497
1.1218986666340371,2.757858651202507
1.1225245262214412,2.758236165063685
1.1231494700638636,2.758598803991678
1.1237804892976901,2.758936745972123
1.1245161244467745,2.759311757480684
1.1251121849526302,2.759696521840921
1.1258802513533699,2.7600924602283134
1.126558958996498,2.76047021926684
1.1272922696703411,2.760853743764157
1.1279629917937861,2.761248231761724
1.1286638087691963,2.761624788894375
1.1294266304722749,2.762056351795673
1.130186322096717,2.7625219280831694
1.1308038232099649,2.762938239237092
1.1313664134534147,2.7633666866694386
1.1318718510859092,2.7637496284661585
1.1325174439688128,2.7641688213709945
1.1330310225028306,2.764605751437682
1.1338163888753567,2.764999458460303
1.1344078788914231,2.765328080081553
1.135016314517884,2.7656802966913894
1.135600761293044,2.766058945944143
1.1361821618678851,2.766469069979025
1.136769855881659,2.766864911808915
1.137330952608276,2.7672410751585033
1.1379110419228877,2.767613936917275
1.138501052103113,2.7679876631732814
1.1390898405003682,2.768362628213465
1.139632255866153,2.768741261141467
1.1401614529817747,2.7691120029924003
1.1406848732229509,2.7694757375242927
1.1412216486241076,2.7698311474108688
1.1417762412271064,2.7701928027893916
1.142337524512284,2.770543326997864
1.142870422140076,2.7708832990544416
1.1434069352536524,2.771224524280015
1.1439554392644793,2.7715512060120315
1.1445185591180977,2.7718964504228385
1.1451498815240657,2.772245147116091
1.1457786343720033,2.7725953125989764
1.1464005762544884,2.772927457093675
1.1470339994896788,2.7732494813755117
1.1476491824555413,2.7735704335372002
1.1484808945800578,2.773603347400774
1.1493260280649145,2.7736212252655803
1.1501936328469757,2.7736436849749224
1.1510824674975892,2.7736429491570123
1.1519725376605576,2.7736236932934326
1.1528506455460212,2.7735960065581624
1.1537184501978301,2.7735664424917736
1.1545943140848338,2.7734864585221
1.155495792422323,2.7733780559135703
1.1564191481797217,2.7732785702435616
1.157319733893233,2.7731919056637135
1.1582646869177982,2.7730108606209978
1.1592431394882796,2.7729031000358977
1.160239258248106,2.7728149755579925
1.1613710620598674,2.7727389526710406
1.1624654091793736,2.772657033581975
1.1635085928919682,2.7725829357493654
1.1645813688519924,2.7723772785048197
1.165689484513032,2.77215941216726
1.1667947951022577,2.771929658988583
1.1678239387911509,2.7717161976346487
1.1689862739408394,2.7715001947649913
1.170261848682225,2.771312702584682
1.1715549457330772,2.771111461102708
1.1728244271614097,2.7708880415002466
1.17358522923007,2.7711547264136196
1.1743319252666162,2.7714883121433163
1.17502179022771,2.771805221715444
1.175733967487289,2.7721360981842795
1.1764707075126788,2.7724842342750566
1.1772163815912267,2.7728095104544157
1.1779638490042244,2.773130407836766
1.1787088390167668,2.77341731081642
1.1794420476185912,2.7737150767106526
1.180169861509746,2.773972086936532
1.1808824473037927,2.77424342579373
1.1815986779913947,2.7744732282007227
1.1823393003141958,2.7746900807641555
1.1830949560918873,2.774908263672233
1.1838180877271527,2.7751616300092232
1.1845262286687355,2.7754022224585904
1.1852812682073801,2.775559523214311
1.1859330509990769,2.775775346175172
1.186748135526978,2.7759106337374604
1.1874043740571472,2.7761084372038884
1.1881912077024963,2.7762076019515014
1.188843097246881,2.7763687803757913
1.1896361637938981,2.7764343105610907
1.1902767514550525,2.7765781715183615
1.1910249955747008,2.7766659165199257
1.1917403764196455,2.776781433847105
1.192467303876863,2.7769692192415523
1.1931918509588726,2.7772064694836986
1.1939235956451437,2.7773942048766105
1.1946336921294511,2.7775637457627655
1.1953819532128196,2.777741844754803
1.1961009047189073,2.777910901427812
1.1967852388149418,2.778084499761392
1.1974644814884756,2.7782523815864524
1.1981905781264786,2.778404128888752
1.1988624175329228,2.7785652668054364
1.1995325800075294,2.7787668681048485
1.2002592805723769,2.778915047124788
1.2010100291784722,2.7790543621701715
1.2017334225088787,2.7792322613525493
1.2024701243320626,2.7794277262071567
1.203192775717338,2.7796078281389742
1.2039350947902072,2.779785786969184
1.2046723356808455,2.7799654902404964
1.205407684185049,2.7801507949520197
1.2061444589547385,2.780338225699626
1.2068921128432637,2.7805322436748816
1.2076415275992765,2.78071686097088
1.208371426610637,2.780898202522012
1.2091380977268509,2.781065983739193
1.2098854939103587,2.781267371985209
1.2106428359687587,2.7814838737459584
1.2114049867926493,2.7816728499477406
1.2121704545674703,2.781859278620719
1.2129078665266821,2.7820605024845255
1.2136548359212274,2.782248789140529
1.2143881240258647,2.7824547340892956
1.2150964786133684,2.7826726034718403
1.2158223813502211,2.782891901307734
1.2165412594147211,2.7831374253682206
1.2172708073193723,2.783376581745977
1.218022508748716,2.7836218624769433
1.2187674817213858,2.783837357360741
1.219519355340286,2.784052964555466
1.2202489306549074,2.784253341766197
1.221048182706054,2.7844653481381094
1.2218029270223258,2.784681429164634
1.2226000572311662,2.784915164492637
1.2233682646507504,2.785157331397448
1.2241409901722482,2.785394067571468
1.2249129211782641,2.785623751687738
1.2257162066483391,2.7858614735987257
1.2265339495636312,2.786141785792775
1.2273331538153207,2.786430917380019
1.2281324554898931,2.7867221587725557
1.2289474629040824,2.7870115919422056
1.2297592569249094,2.787294267319269
1.230569882622175,2.7875856650572635
1.2310544938321069,2.7879756066462176
1.2315291748726158,2.7883601530153936
1.23202657600186,2.788757633228856
1.2324413039432764,2.789180981882014
1.2329073794331507,2.789645227953991
1.2333499755367454,2.7901267983721763
1.2340247116028007,2.790681597635188
1.234638557430122,2.791210804499178
1.2349931376435306,2.791713990291934
1.2356056107735034,2.7922145783378354
1.2360279310378481,2.7927593174543546
1.2365581208227958,2.79320516704713
1.2371195649431652,2.793711096868164
1.2374938958663844,2.7942303718427213
1.2379558425110715,2.794647004140585
1.238493258659099,2.7950849436365863
1.238840117976049,2.795580064718003
1.2393444966200335,2.7961507636243503
1.2396728695470427,2.7967421327363935
1.2402475136344329,2.7973334755582067
1.2409205981891713,2.797987736553163
1.241350969405882,2.7986124139513042
1.2419057278161088,2.799247011798584
1.2424653935035348,2.799892179536388
1.2428911376115999,2.800534135391079
1.2431238717040096,2.8011054316411967
1.2440257597212905,2.8014816047479014
1.2448552750881838,2.8019107132531915
1.2457395441089147,2.8023077080296965
1.2466711916408122,2.802673141521022
1.2477080437351782,2.803004883086041
1.2486330246820885,2.8033376888564505
1.249379192420164,2.803604176682137
1.2501229515056809,2.8039825909663936
1.2509297819886958,2.8044023585427675
1.2518612357450716,2.8047171760455907
1.2526944843555172,2.805091905636843
1.253397556092898,2.8055091976286635
1.254406837711953,2.805933599525706
1.2554401645155746,2.8063988031098988
1.256378949446391,2.806826977434296
1.2571867035090463,2.807268893510759
1.2579054329126507,2.8077403567397043
1.2586943200725713,2.8081598885298753
1.2594939736889832,2.808563231118296
1.2601037072695358,2.8089957241929824
1.2607364157382843,2.809359747403341
1.2613962032368913,2.809664609440844
1.262173218429977,2.810028677144768
1.2629915074924796,2.810424672512079
1.2639671369845316,2.81077800623823
1.2646224855657655,2.811324628876485
1.2654155478198978,2.8114925442477716
1.266326909464686,2.811675410226745
1.2669475749136536,2.811844877058734
1.2675705961785713,2.811952334668997
1.2683726800265085,2.8121067190671516
1.2691031997637756,2.8121587317668455
1.2699084438678974,2.812325471842899
1.270551354193584,2.812416282669274
1.2714292538430576,2.8125081648936416
1.272267970837804,2.812548081806171
1.2730301710185092,2.8125402235370385
1.2736756148650097,2.8126317722967213
1.2742993970814362,2.812638839440503
1.2749764052881272,2.8126205734330445
1.2756115584963341,2.8126863068941503
1.276345802092272,2.812638318187425
1.2770384110481414,2.8126177730072395
1.2776347479130672,2.8125390371645165
1.278117408847227,2.8124117266060833
1.278775765747107,2.8123316508243588
1.2794927853072149,2.812302314133434
1.280027714839225,2.8122343446670084
1.2806455507982146,2.8122173059897073
1.2813112453067934,2.8122187459693495
1.282174039185285,2.8121168175376474
1.2828431405058147,2.812064099511223
1.283481957940578,2.8121682294712773
1.2843212257425587,2.8123553760398012
1.2850599873339164,2.8125541702413255
1.2856918185774844,2.812665315674729
1.2865067171830415,2.8128328651310355
1.2871276858841352,2.8129635532322683
1.287861457296447,2.8130371316178433
1.2885712356310817,2.813112284645283
1.2892594970268443,2.813239458372946
1.2900140572650567,2.8133330297332018
1.2907621575044441,2.8134028904545088
1.291460352383592,2.8134789469707777
1.292122791498138,2.813546750500956
1.2928244090484677,2.8136050899990743
1.293480046951954,2.813669502894132
1.2941835490457576,2.813705861608182
1.294838934800393,2.8137844163774526
1.2954846328846747,2.8138716427637127
1.2961344413662241,2.8139626499515673
1.296723133090979,2.8141027865076134
1.2973425167248562,2.8142044883694495
1.2979634567957743,2.81432285242044
1.2985807137260816,2.8143679276581337
1.299171692917608,2.8144125947085445
1.2997870044015336,2.8144509765668215
1.3003744277388638,2.8144397381654547
1.3011496536100373,2.814726728261217
1.3019343015575062,2.814989883616097
1.3027333580554363,2.8152497045315945
1.3035692266681658,2.8155498309043465
1.3044035588349399,2.8158721202576644
1.3052328230138353,2.8161812588521484
1.3060304082175798,2.8165003793103676
1.3068450032005066,2.8167802425295565
1.3076124476637885,2.8170939628754397
1.308371545238829,2.817392614953069
1.3091274974267844,2.81768977162924
1.3098656001977667,2.818018466990022
1.3106066256366469,2.818378465435665
1.3113583381283593,2.8186981889696443
1.3121059410328766,2.8190432249645876
1.312852696235061,2.819405366072926
1.3135965649870194,2.8197890302659006
1.3143386563199444,2.82009953677482
1.3150474970340311,2.8204598045331575
1.3157605414429945,2.8208496963940863
1.3164555828932774,2.8212145284840227
1.3171577072684195,2.821615106548632
1.3178902075100842,2.8219931547387542
1.3186107762719361,2.8223596560413946
1.3193609702044353,2.8226866199473104
1.3200614248695854,2.823041426989705
1.3206143225961928,2.823354593818269
1.321195525167659,2.823672016925707
1.3218076362266833,2.823938155285531
1.3224287460045352,2.8242585049379585
1.3229584633202074,2.8245138093948023
1.3235657281702897,2.8248043737743758
1.3241613171991937,2.8251016422572084
1.3247554025587267,2.8254184406211595
1.3253353583967409,2.8257262223077513
1.3259776155122676,2.8259772254273092
1.3266039697086103,2.8262677981910747
1.3272293762833896,2.826510267713001
1.3278815471688625,2.8267452779722944
1.3285373012022965,2.827038155498584
1.3292088667987516,2.8272881871975253
1.3297327634638068,2.8276050605122114
1.330367293784325,2.8278730537855523
1.3309897316448875,2.8281852755401444
1.3316195068359729,2.8284535233733807
1.3321968148246388,2.828769471720008
1.3328161884884686,2.829081406466681
1.333414365088,2.829383419471099
1.3340206794120548,2.8296787729733013
1.3346232575859593,2.829969270058403
1.3352171465670486,2.830261047652351
1.3357998862359381,2.8305627457771974
1.3363211807817124,2.8306783813437297
1.3368570975259433,2.830787052594574
1.337368341032479,2.830893275655849
1.3379056990967442,2.8309555852711097
1.3384459643884454,2.8310249247083616
1.338960841238587,2.8311056984899676
1.3394811827634308,2.831168884321452
1.3400127550010201,2.8312313352219034
1.340518881330314,2.83132085089609
1.3410209406153855,2.8313734851760537
1.34152666240889,2.831434530565341
1.3420411076531416,2.8315245706798886
1.342541661635358,2.8315891484265086
1.3430459886049264,2.8316745604871802
1.3435408851786639,2.8317675307768995
1.3440476938138375,2.8318481839260863
1.344560056163258,2.831886834357416
1.3450676964324648,2.831951744035271
1.3455698485364107,2.8319709283801866
1.3460756379691492,2.8320325176759322
1.346557026859191,2.8320913521824926
1.347012071939935,2.8321415623752197
1.3474730703074609,2.832204546185883
1.3479571697000774,2.832232961977143
1.3483870995052976,2.832257858491835
1.3488504082713768,2.8323282827283207
1.349523036553181,2.832623528691783
1.350186767336426,2.832935909700017
1.350897486416757,2.8332579487341762
1.3515732346909237,2.8335510713925505
1.3522285498648654,2.833877766337917
1.352907906217928,2.8342039544057105
1.3535730715680394,2.8345468590913474
1.354252657486232,2.834871314371839
1.3549545467179895,2.8352235872008094
1.3556816191156749,2.835513849078867
1.356359828430108,2.835860084429499
1.3570574173880947,2.836180308692756
1.3577367945675425,2.8365329675285675
1.3584243187199665,2.8368462969425248
1.3590818728346887,2.837226432787804
1.3597588076162366,2.837572105923265
1.360469819378587,2.83789637680228
1.3611695582489662,2.838233173062885
1.3618939999164503,2.8385667232213154
1.3626369379743566,2.8388759940824815
1.3633609162242242,2.8392543241801
1.364120772926194,2.839598439947967
1.3649402099411618,2.8400452804490652
1.3657882963480354,2.8405019204970814
1.3666514436626593,2.840951003565342
1.3675158710559978,2.84140173360189
1.368351595582332,2.8415339941664426
1.3693007569625795,2.8416071046231597
1.3702252700663942,2.8416943998371504
1.371104648687743,2.8417531353306233
1.371981996242864,2.8418059376984877
1.3728382748689527,2.8418665069611695
1.3737154402676832,2.8420134205361403
1.374505130203691,2.842230418184648
1.375433073580274,2.8423804780341304
1.3762898022927281,2.8425536988976643
1.3770468923730652,2.842737746894425
1.378168410028703,2.842831077174914
1.3789739744130325,2.8430058060016368
1.3799156547261149,2.843144223740168
1.3808295720489434,2.8432466840517523
1.3819049908959593,2.8433304552327123
1.3828002486053212,2.843483765358143
1.383719244057366,2.843638776853615
1.3846721846830286,2.8438146356060336
1.3856679970618517,2.8439309625836375
1.3866405973755762,2.844028892476762
1.3876988996671076,2.8441647587836867
1.3885961040036343,2.8442802337851547
1.3896738931541184,2.844399565940138
1.3906646593399794,2.8445747440211737
1.3916636947033214,2.8447579112954338
1.392391963571543,2.8450260069171325
1.393258930579463,2.8452445044033476
1.3940673873997202,2.8454615360054225
1.3948753161492864,2.8457081164438187
1.3956188488131593,2.8459998637126023
1.3965038367556197,2.846269124173388
1.397278386033443,2.8465761739554227
1.3982077506317014,2.8468929754411483
1.3991338272933351,2.8471930925910542
1.4000700065687854,2.8475223774666576
1.4009851301758105,2.847873412612585
1.4019172741434676,2.8482333096848818
1.4028361771998679,2.8486071146798158
1.4037506492610465,2.8489697316356555
1.404642090949938,2.849357646765357
1.4055598744442315,2.849739420969854
1.4064768333323838,2.8501301878771557
1.407384900863859,2.85052930739169
1.408303871647686,2.8509426829401847
1.4092255705052015,2.8513760000759407
1.410145030801296,2.8518025961645286
1.411060743877764,2.85224422932043
1.4119785917320642,2.852704869359645
1.4128894219768577,2.853137623743486
1.4138012515134029,2.8536112711181727
1.4147152995036554,2.8540760123054487
1.4156042368562745,2.8543793494499607
1.4164809189445353,2.854667333957103
1.4173793256329927,2.8549980360230407
1.418278215604313,2.855328441780028
1.419193029912413,2.8556726562496477
1.4200972419301559,2.856006823193579
1.4210136410730245,2.856333125029977
1.4219310099637048,2.856678841540425
1.4228584538823499,2.857014212975251
1.423786487223502,2.857315109352955
1.4247008120502103,2.8576547898970195
1.4253848282157844,2.85797334820252
1.426321109393734,2.858248744670392
1.427027870133836,2.8586103585271183
1.4276294674302659,2.8589821301685867
1.4282727199901606,2.8593402105661148
1.428971125721687,2.859715415955588
1.4294688578715433,2.8600861604016425
1.4302263278881022,2.860413502823649
1.43099732221771,2.8606754174460316
1.4317014557913905,2.8609322808520647
1.432215396707894,2.8613252818882544
1.4330714345664866,2.861570642233771
1.4336738313352588,2.8619420049245776
1.4342697051832427,2.8622846633464873
1.4348189678321914,2.8625174749697035
1.435310375867051,2.862868615154
1.4359295012137532,2.8631874708118215
1.4365727679330265,2.8635646590545605
1.4373230307036924,2.8639157820120005
1.4378563748762554,2.8643019707494113
1.438654697965434,2.8646333555543753
1.4390964337060914,2.8649663714022764
1.4398031949956978,2.865276577177712
1.4405020642786803,2.8655486493882973
1.4409746568532669,2.865881533882829
1.4416234260412537,2.866131150725744
1.4421954103097407,2.866402157952541
1.442717870797318,2.866710372020759
1.443181585224047,2.8670297410873546
1.443939357438788,2.867292236707077
1.444698185655764,2.8676125911496984
1.4454485387805316,2.8678473594159506
1.4458916447860983,2.8681408052472768
1.4463961884571122,2.8684156210929563
1.4469964017333041,2.8686495408129886
1.4474453273499783,2.8689307931362142
1.4479808577310052,2.8692116046827834
1.4485523287746878,2.8694545375948417
1.4490625175779137,2.869787224317654
1.449586732999819,2.870045177234052
1.4501334187842962,2.8703196234901025
1.4507263276107696,2.870369232533087
1.4513650859367004,2.8703531133016673
1.45192261985619,2.8704497965072284
1.452381147609424,2.870486064782515
1.4529460949716004,2.870533951772582
1.4536969511575788,2.870526001056265
1.4541985397291284,2.870615825747235
1.4547921334875942,2.8704932994593966
1.455223964892464,2.870516951874055
1.4557503991734517,2.87053559261954
1.4562847089878392,2.87052593168888
1.4568055134552225,2.870518810557707
1.457400888627095,2.8704360419049393
1.457889896368181,2.8704253711235745
1.4585305837467049,2.870286029264565
1.4589969150096571,2.8702495245206077
1.459522584190964,2.8701666694106693
1.460066980209479,2.8700859030156867
1.460538619922095,2.869950873506739
1.4610180820864187,2.8698618312330835
1.4615729228758625,2.869607161044546
1.462065989116036,2.869460817640304
1.4626373126915089,2.8692296666811616
1.4630959694127754,2.8690717551467526
1.4637132022887152,2.8688141175717794
1.4640327705056644,2.869047822667305
1.464512087606193,2.8692134029790344
1.4650215703847236,2.869414320700312
1.4655461822065476,2.869579873313525
1.4660537851390933,2.869759047340744
1.4665612652234057,2.8699786178132656
1.4670491491040143,2.870152066140375
1.467608657654279,2.870301619361974
1.4681539360992042,2.8705012271705446
1.4687194420386902,2.870717617646749
1.4692985405535255,2.870911538921849
1.4698624097896005,2.8711021872803784
1.470444970181109,2.871293417760113
1.4710302269738413,2.871485230044941
1.4716365893879666,2.8716780239599555
1.4722631671556667,2.87185249199536
1.4728866847528597,2.872058273526377
1.4735065742703721,2.872261588736532
1.4741716365336752,2.8724546255226686
1.4748372228651414,2.8726561273218016
1.4755200239191715,2.8728848389360584
1.4762105411678368,2.8730982306709745
1.476986362175431,2.873326854056826
1.4777005132000829,2.8735651612725315
1.4784520573089597,2.873768541081661
1.4792887292433194,2.8739972630229547
1.480230496197636,2.874163346617208
1.4811225193591657,2.8743779665991602
1.4820665092973684,2.87458046949016
1.4829799976618623,2.8747867827910016
1.4839210671088428,2.8749415715288396
1.4848478568578214,2.8751514570684487
1.4857849468149489,2.875322122863977
1.486737849641597,2.875501227847097
1.4877354161299128,2.8757082121607827
1.4888721275006336,2.8759429836199417
1.4900918949596451,2.87624172365833
1.4914200306682146,2.876541166280159
1.4928344601203698,2.8768192048254018
1.49425176678483,2.8771620234562825
1.4958229886688839,2.877431405555412
1.4972755807443625,2.877823194867649
1.4988146712410515,2.8782730392503693
1.5004072173955747,2.878699592058979
1.502045743566394,2.8790308343847495
1.5035576258097274,2.8794570467700713
1.5049987203664816,2.879905554061925
1.5065518005670628,2.880338104146373
1.5081548882816656,2.8807587551097202
1.5100030203415458,2.881059109513648
1.5117412087361766,2.8814925269675227
1.5131053673316157,2.8818615941629817
1.5147142842884627,2.8822296366479367
1.5163800650557857,2.882509795791787
1.5178559453490095,2.882830424888135
1.5194158462934515,2.8831651723834546
1.520907366898696,2.883413940571506
1.5223690284323794,2.8836366399381235
1.5240275245469528,2.883733804208463
1.5254810628873516,2.883967956025599
1.5270754082929665,2.884242049323852
1.5287441214064736,2.8843316929596137
1.5303583673380203,2.8845672067824792
1.531959963040694,2.884752990008064
1.5337012550922071,2.884834766576933
1.535314866908241,2.8850254041956385
1.536775245360841,2.885242879222901
1.5383462381748532,2.885469902743179
1.5400547352292766,2.885301429261903
1.5415456432185446,2.885469832465861
1.54315934135874,2.885702607924797
1.5449240233087886,2.885926249425534
1.5465657505892576,2.8861849208615142
1.548264752647194,2.8864465031836235
1.5499511728170694,2.8866956716186367
1.5517317152483965,2.8868096360833007
1.5533658896337268,2.8869977355091065
1.5542794923499565,2.8872057721604207
1.5552548267086408,2.8874360077801633
1.5562317569483533,2.887600526021415
1.5573658568352309,2.887740909062238
1.55829668208578,2.8879407015078553
1.559149249602261,2.8881564729447167
1.560004661753431,2.8883426478571113
1.561102415108921,2.888380546424916
1.5620483229074815,2.8885732283280956
1.5629588542667034,2.888685574825614
1.5638934735396355,2.888818849657918
1.564796258177135,2.8889708567192613
1.565726271620292,2.889091508261572
1.5664808539518489,2.8890962117557852
1.5672206402691464,2.8892424167260535
1.5679972869011034,2.889357495307003
1.5686216726501105,2.889508526956773
1.569212145939494,2.8898825557224446
1.5697635716360934,2.8901363719977757
1.570272926940198,2.8902850616808458
1.5707121081589535,2.890468027621086
1.5711558434117716,2.8907728583351746
1.5714201329367143,2.890832050056364
1.5715464354629152,2.890684721656302
1.571839160927278,2.8909649239714725
1.572194262054266,2.8914007501874326
1.5728954005202427,2.891881828476103
1.5736095726652921,2.8923938064159747
1.5742894835100252,2.892548735546049
1.5749542852506986,2.8927134549486837
1.575665341003468,2.892854225576126
1.5763160184382363,2.8929519190979627
1.5769708420891715,2.893085414404718
1.5775992156751462,2.8932013919051096
1.578229199671527,2.893361178866424
1.5788311287113608,2.8935712965176474
1.5794442532712798,2.8937407139829796
1.580089061242613,2.8939116966799965
1.5807110855980655,2.894003652102743
1.5812768878718073,2.8941695620050765
1.5818235704139192,2.8943849008539213
1.582378291077932,2.894611532228001
1.5828466910201868,2.894839317024351
1.5833417270608034,2.8950721664652996
1.5838171405335086,2.895256041385567
1.5843028126454244,2.8954419499015156
1.5847997467222859,2.895658421849936
1.5852745910378823,2.8959028322975895
1.5857538216393836,2.896078668359685
1.5861813963669973,2.8962820429324356
1.5866482025832895,2.896511052435541
1.5870814899456038,2.8966979505701946
1.5879559048198235,2.8967939702439347
1.588817244628491,2.8968967027208987
1.5896876494801853,2.8969925284584037
1.5905341383782945,2.89709147496067
1.59134497971205,2.8971676150790886
1.5921839473331458,2.897296405408796
1.5930124539321062,2.8973886918096357
1.5938292157321112,2.897469820955586
1.5946425530969792,2.897515746093328
1.5954565822427416,2.8975991056887906
1.5962549923195846,2.8976385459684746
1.5970292595362237,2.8976597660405368
1.5978140783913997,2.897697122078068
1.5985940979380628,2.8977217940887017
1.5993823335759632,2.897734977177478
1.600173519359877,2.897725972624844
1.6009484429671659,2.897712466764507
1.601699220162196,2.8977000836462405
1.602443907779461,2.8976706841178337
1.6031605681694596,2.89763145695739
1.6038686708268088,2.897590687977121
1.6045546908591137,2.8975567949255274
1.6052300539470366,2.8975135868599704
1.605919077453864,2.8974542240105707
1.6065871826708062,2.8974036018252325
1.6072632801365747,2.897345860278714
1.6078638600878745,2.8975204785334165
1.608457843969655,2.897696095221795
1.6090266053217468,2.897862166188805
1.6095959503166484,2.8980281019125154
1.6101725454398674,2.898227399664309
1.610753858990582,2.898419718498203
1.611346908646802,2.898631480792296
1.6119184066298562,2.898838889335618
1.6124816576607701,2.8990565286399432
1.6130077893451487,2.8992719022074898
1.613558542516486,2.8994969988134645
1.6140858176963178,2.8997353812797066
1.6146001320557295,2.8999491076724397
1.6151003840974845,2.9001737862973593
1.6155830445825705,2.900391798670008
1.616057294272522,2.9005852209015597
1.6165062950105025,2.9008167325279572
1.6169593292363835,2.901024361374081
1.6174027864229485,2.9012621797351366
1.6178794719688936,2.901498027828964
1.6183257065783423,2.9017316658520196
1.6187474707277403,2.9019736347934586
1.6191644548902349,2.902189043713289
1.6195852125758872,2.9024408038181155
1.620023151114376,2.90265286297087
1.6205837096428473,2.9029047801697643
1.6212469958643327,2.9030022129666193
1.6218582778736421,2.9031235705766187
1.6225920998455678,2.9032419858233474
1.6233259679663514,2.9033561008301163
1.6239647523230085,2.9034996583660764
1.6246693708235087,2.9036021705757333
1.625383769219415,2.903766301960003
1.6260672212759861,2.9038465022042392
1.6267308589259928,2.9039230579971984
1.6272848670251692,2.9039750095623083
1.6280182132104677,2.9040491384374802
1.6285640059365796,2.9041208611458678
1.629205890359219,2.9041917630933622
1.6298502341595393,2.904251007388671
1.630413541957679,2.904319710169319
1.6311259968043559,2.904439981823194
1.6317241777954319,2.9045205790991684
1.632384789737971,2.904585328302942
1.6329916723154272,2.904665706594564
1.6337230819685877,2.9047923148100447
1.6343559522204394,2.9048609386669746
1.635017523281999,2.9049119707278748
1.6356569423936458,2.904978003908584
1.6362397870860153,2.905041524111632
1.636904357393904,2.9052100613596945
1.6375721365762135,2.905298230741017
1.6383338640645317,2.9053669750386475
1.6391662084856673,2.9054800769228555
1.6399865007954295,2.9055790096926133
1.6408199604636986,2.905679316291181
1.6416789427768563,2.905743690571512
1.642563009423116,2.905828422565528
1.6434481024741343,2.9058937521284127
1.644341948034817,2.905982846850197
1.6452567197964472,2.9060620981403753
1.6461758883926956,2.906144431819519
1.6470985405531997,2.9062424053639284
1.6480459064758963,2.9063227433412777
1.6490222341715395,2.9064123887086306
1.6500150997141012,2.9064930970582865
1.6510183287294957,2.9065480624328845
1.6520895097597608,2.9066440776567473
1.6531163473374701,2.906756095676028
1.654196968799761,2.9068573260534394
1.6552830230886408,2.906949519348558
1.656396302914882,2.9070288078586977
1.6575175570717584,2.9071043988668737
1.6586633328018672,2.9071694125364957
1.6598369908485764,2.9072099077911644
1.6610422513406493,2.9072398175140393
1.6622749606517497,2.9072863344264865
1.663566942251109,2.907366245404045
1.6647252356964592,2.9074888353625945
1.6659558481905385,2.9076172386028336
1.6672691768653227,2.9078112855643785
1.6686431914940798,2.908004166510509
1.67002614052776,2.908140556461091
1.6714414403745734,2.9083137954517557
1.672890389997986,2.908515401911847
1.6743744916049308,2.9087247502572486
1.6758497456269685,2.9089416611400623
1.6773549711947673,2.909167904863927
1.6789197523530914,2.9094362564747613
1.680516668432206,2.9097101526876608
1.6821992241065633,2.9099827151500994
1.683999914673077,2.9102812935070665
1.685850022589892,2.9105959425597314
1.6877470599329525,2.9108820598386607
1.6896954606119545,2.91118647146366
1.6916867304703822,2.9115108440800475
1.693738323189933,2.91185536555638
1.6957782165086637,2.9121772502022165
1.699733799226003,2.9134800279421675
1.7018908563043929,2.914151772725778
1.7040876353420689,2.914934440365705
1.7063506954946874,2.9156685642346454
1.7087377833226995,2.916440045695797
1.7109845171064721,2.916980846173155
1.7133091658461301,2.9175244533334013
1.7157263668488656,2.918079550633294
1.7182392561575648,2.918649534064792
1.720855153648935,2.919208388761392
1.7235498262935867,2.9197702081819163
1.726322031813035,2.920322064056236
1.7291603223606118,2.9208681673988672
1.732067093701815,2.9214176099743594
1.735045318998193,2.9219906682282337
1.7381037233655796,2.9225754528045216
1.7412422422278993,2.9231620287490014
1.7444851133067096,2.9237546311108575
1.747838246207158,2.9243461545918574
1.751258338154602,2.9249269154174473
1.7547610354933676,2.925508310455445
1.7583425493002518,2.9260977943546553
1.761996163185271,2.926698422483067
1.7657268009854081,2.927300830756391
1.7695089156518067,2.927902860380466
1.7733569093848969,2.928512737018587
1.7772547219051316,2.92914301618248
1.7811888266498506,2.92978723270935
1.7851575541522084,2.930418871738267
1.7891290583804713,2.931042733887494
1.793127705587642,2.93169427941393
1.7970565812438655,2.9319972465857416
1.8009818750675675,2.9322965598756214
1.8048678571454233,2.93258318661973
1.8086983697010037,2.9328444623392476
1.8124515018940175,2.933106569019335
1.8161252654663758,2.9333580355512288
1.8197526841404232,2.9336245871574476
1.8275287534656468,2.9340529845545467
1.8339877738445505,2.9346571862727404
1.8403509517497536,2.9352651197725046
1.8466614695820613,2.935835301054439
1.852911792939802,2.93638191443048
1.8590801359914872,2.9369138504350993
1.865172311256068,2.937442680890726
1.8711965043535392,2.937951628018915
1.8770907227172668,2.9383944864971405
1.8829620993884166,2.9388912613287905
1.8887982126741871,2.939372673766413
1.89451811170724,2.939786485250004
1.9002196398596234,2.94023516579491
1.9058768862295508,2.9406690621808615
1.9114369177869528,2.941082872314425
1.9169735489118018,2.941467566690476
1.9224187867076559,2.9418369843610477
1.927784216656511,2.9421776366538643
1.9330701570928712,2.942524126416995
1.9380749349577329,2.9432156653238275
1.9430131682756289,2.9438465976165165
1.9478619833968476,2.9444877439981085
1.9527022675564802,2.945151981843929
1.9574716784206563,2.945820417752455
1.9621600820067333,2.94649913225802
1.966785067498414,2.9469387338014092
1.9712762997705613,2.9469707721350056
1.9756771199318768,2.946849333321985
1.9799665224622782,2.9466298531726607
1.9842137285841899,2.946273096422758
1.9883445791207786,2.945826518395111
1.9924153745456326,2.9452856164488663
1.9965358148394992,2.9447178292464717
2.0006041964020174,2.944101865042996
2.0045398253097266,2.9434461048030633
2.0083896802524768,2.9427233306417815
2.0121096918848944,2.9419097560145864
2.0157042349278527,2.9409781476112196
2.0192326056747563,2.939868468052949
2.02268530138678,2.9388114460008232
2.0260534806920054,2.937745081716957
2.0292821407907073,2.9366349801129448
2.032471166703426,2.9355136990722617
2.0355113777977083,2.934355692364828
2.03847045557748,2.933197860097181
2.0410562663061076,2.9323619986047285
2.043538364117649,2.9315380987830144
2.045927199005958,2.930662006012024
2.048277337979809,2.929701240892599
2.050525051517261,2.928843605574065
2.0526422944741127,2.9280156919542626
2.054607896631409,2.927152930475698
2.056527234324005,2.9262991538265517
2.058310789627637,2.925388374416098
2.0600607297751594,2.924426966259153
2.06174428378823,2.923465927716287
2.0633379714103546,2.9224623393646425
2.06490700389074,2.9214418303138006
2.0663475919035754,2.9203810037982705
2.067730227344384,2.9192575910494774
2.069010794022235,2.918148999605658
2.0701925116593056,2.9170208599792127
2.071277284260771,2.9158792245287906
2.072291096834666,2.9147659951190814
2.0731530378979484,2.9136351947418087
2.0739289585729495,2.912491615773228
2.0772228195660847,2.911009550341728
2.081497821448005,2.9091576782814283
2.0857722328171664,2.907530364389528
2.0904380236062425,2.9061896108491507
2.094979991370522,2.9047798744864295
2.0992946392365335,2.9041918160586513
2.103870930364506,2.9035741203076895
2.1083943544056805,2.9030339248112496
2.1128804119931024,2.9025119906284575
2.1173280559979575,2.902036966233946
2.121763213453922,2.9016036578729776
2.1262606871820444,2.9010607245633584
2.1307383048908735,2.9006530101144894
2.1352258910079263,2.900108448483783
2.139622801576869,2.899625104898231
2.144024448446384,2.8991885721276134
2.1485680844604627,2.8986305086565696
2.1529796974782642,2.898186231347245
2.157476073767345,2.8976834196831938
2.161790895780622,2.897240185703504
2.166463867864021,2.896691384204124
2.17117967985285,2.896222280807745
2.1759381982829407,2.8956771489830135
2.1805909293893704,2.895183691766339
2.18544812895506,2.8946473879804127
2.190228830983309,2.8941234654475165
2.1950382190657027,2.8936229651097167
2.1996646064388323,2.893143878486889
2.2042375326258004,2.8926670321997796
2.2086763612359253,2.8922899530971846
2.2129623107724097,2.891923140458633
2.218647042850652,2.890918145205469
2.2241753041181287,2.8898784389705945
2.2295545377931947,2.8888523864842077
2.2351369747117307,2.887900115870237
2.2408031392961827,2.886882901184143
2.2463260062171573,2.8859225748329984
2.251927979179463,2.8848778430435655
2.2573352897352468,2.8839123335051875
2.262646843877138,2.8829362677011576
2.2679398499542947,2.881964187662318
2.2731217644904076,2.8809670663017335
2.2783349396742705,2.880054440684402
2.2837507993226067,2.879001327503473
2.288938851938084,2.8780023939781816
2.2940661745463116,2.8770602366843057
2.2994040220179395,2.876026804041672
2.304572307900593,2.875080934818707
2.3097814424959298,2.8741227600164314
2.3149318423520002,2.8731673941622398
2.319964321911678,2.872236165508378
2.3249847018422187,2.871382587231891
2.329994584569422,2.870483834711388
2.3350154240615577,2.8695749542575077
2.3399859380726826,2.8686432142821054
2.3449581998059315,2.8677253640914944
2.3498689649276465,2.8668433533636017
2.3543306103390793,2.865689427209123
2.3590725881964985,2.864416641958742
2.363842832396911,2.863207888433195
2.3686474538243023,2.861971900414248
2.3734248611690525,2.8607346829348845
2.378192837654183,2.8594776089998097
2.382981270125217,2.858187324908576
2.3878404650015153,2.8568739452240846
2.392725954769389,2.8555836537357213
2.397571251964944,2.85425853915437
2.4023386785967533,2.852952942975045
2.4070201980401302,2.851621988163273
2.411615854184019,2.8503008742342786
2.416153091911716,2.8489735039526596
2.420655824334095,2.8476405371833553
2.4251752277119745,2.8462916232911524
2.4296948892846686,2.8449502770383255
2.434209459172492,2.8435982564026188
2.438721741337685,2.8422427219570756
2.4432331560894025,2.840879821928622
2.447684190968335,2.839523319168453
2.452042394629186,2.838167930676938
2.4563273188280355,2.836807961268756
2.4605679828873854,2.8354512120382616
2.4647979724074736,2.8341179699902392
2.469053341377316,2.832764405903681
2.4735036409207725,2.8317888583503734
2.4780013286422666,2.830798702768843
2.4824580752399465,2.829864447059495
2.486887467147514,2.8289216155499384
2.4913917087882025,2.8279537057775115
2.495967685725841,2.8269966670016364
2.5005896386623245,2.825988625275459
2.5052511290158606,2.824972532709112
2.509957142541026,2.823940655959515
2.514709791662336,2.822909905491977
2.519525476363997,2.82186900464188
2.524335133503399,2.820803651116118
2.5291220743025473,2.819745469507054
2.5339286394749636,2.8186725100189616
2.5385748396414085,2.817600999656186
2.543356852116479,2.8165642513942175
2.548095214314679,2.815530270085266
2.552742155770962,2.814478389941961
2.557420268066361,2.8134453844341483
2.5620359565951194,2.8124126610564253
2.5667638559198727,2.8114188406223373
2.571362844281949,2.810371394512178
2.5759582182302916,2.80935078122192
2.580464081402009,2.8083439651559488
2.584817020858358,2.8073810387251075
2.589406655532687,2.806332428889031
2.594169157132317,2.8043670672018295
2.598861695866224,2.8023417466593115
2.603571743330428,2.800318691827666
2.6082585611674056,2.7982809192009053
2.613011983806744,2.7962004915518
2.6178163229847797,2.7940630297814852
2.622643231309749,2.791876861670138
2.627466597545271,2.7897201038888917
2.632220713006408,2.7875541737380605
2.6368122323225824,2.785421099506975
2.6414147654542344,2.78328707249195
2.646175133088551,2.7810954743503986
2.6508532756280676,2.77885980419926
2.655627910964577,2.7766707713453536
2.6603547510868784,2.7744298973260704
2.6651676026282347,2.77216294212546
2.670011507383759,2.76983675672879
2.674663549694137,2.7675542451932573
2.6793373246296577,2.765281237320684
2.683895281974757,2.7630294865668414
2.6883885806813925,2.7608612773667485
2.6927821475516938,2.7586663223500785
2.69707669830386,2.7566111387429717
2.70164139749867,2.754383374642421
2.7060870822810523,2.75217528658581
2.7105089419093438,2.7499840613902746
2.7150873579688337,2.7477906184553627
2.7195470273809246,2.7455662570512875
2.7241114621094065,2.7433787141134762
2.72877528700032,2.741029582948862
2.733286957718677,2.7387262122404867
2.737514496898153,2.7363651032570226
2.7422529522389008,2.734033380023854
2.7469148939567782,2.7316106603681125
2.751573352684936,2.729146718830117
2.756315441866985,2.726643654879008
2.7610567069662584,2.7240894756411507
2.765793631256352,2.7215018940670346
2.7704154335951703,2.718916819352702
2.774977929677791,2.7163102236768304
2.779532448192445,2.7136765457613916
2.7840553155695345,2.711040142104299
2.7885675244278287,2.708381409260106
2.79307337660566,2.705708994442515
2.7975954091798796,2.7029990234695367
2.802104892523208,2.7002521530295263
2.806601431887556,2.6974640715156304
2.8111013180710116,2.6946358570914035
2.8156621813948686,2.691726757168767
2.8204372094642407,2.6887142274722424
2.8250437180812287,2.6856947004060547
2.8297082967936475,2.682730997717252
2.8349012141764534,2.6795329125050977
2.840120918101677,2.6762728195850807
2.8453289842066445,2.6729647169403643
2.8504924485593843,2.6695788890076297
2.855585277023474,2.6661840436561874
2.860742838565409,2.6627481671476465
2.865916279895243,2.65923304978654
2.8709529000690854,2.6556811612970184
2.8759220426312497,2.65221625580184
2.880780547136921,2.648861776868788
2.885531003981817,2.6455479040937018
2.8904197440350585,2.642200100685886
2.8951166225509803,2.638902663084211
2.899981145701723,2.6355903907324656
2.9046646849327407,2.632324641666629
2.909485809123022,2.6290309488394072
2.9141984694935834,2.625777117220552
2.918983721714835,2.622454948433177
2.923778538376832,2.619111415267848
2.928527401248658,2.6158315452506256
2.9333218464476776,2.6124834898093034
2.9381303992065755,2.6091092829963634
2.9428723266017283,2.6057371624120838
2.9476508345431816,2.6023180555718963
2.952470986446663,2.5988795045343673
2.9571656466574447,2.5954225362294974
2.961499385593042,2.5919439291839175
2.965880196481158,2.588605489009495
2.9701761075368274,2.5852227325537096
2.9743523422754095,2.58186922330023
2.978442813360155,2.57858216181485
2.9823855429656807,2.57526246425896
2.986556179900027,2.5719550499848483
2.9905987279732713,2.5685921454052827
2.9946356611713574,2.5651348426748464
2.998607141273167,2.561748888239297
3.002604754403692,2.5583643004181704
3.006655365902243,2.5549616034119413
3.010768702486647,2.551424699597361
3.0148232680714235,2.547913401772948
3.0188602398975704,2.5444264131368914
3.0227040232604794,2.5409005984628688
3.026791584545538,2.5373459420007567
3.030669335632915,2.5346746001933074
3.0346722845910272,2.531970734461985
3.0384642885111526,2.5294171892580635
3.042121753923544,2.5268520257628615
3.046065971621679,2.5239071930372314
3.049927067248007,2.5208295894198387
3.0537850060660334,2.5177290615833043
3.057599219557411,2.5145863586376707
3.0614010259999693,2.511397406396492
3.0656653520219397,2.5083526433046934
3.0698861583846453,2.5052672722732203
3.0741627935448923,2.5021286072331006
3.0782533817918685,2.499632607683634
3.0822253135865427,2.4969951912423354
3.08632670074842,2.4941471997552305
3.0903669826772293,2.4914536747669587
3.0944836065358046,2.488785383507509
3.098315772029908,2.4864138861044047
3.1022075084585583,2.4838307814711436
3.1060889025790916,2.4812099032012322
3.1099736871740093,2.478579409390336
3.11395170373391,2.475912070014945
3.117810854691068,2.473440939520411
3.121700498810394,2.4712542812798772
3.1255809998179824,2.468919967394825
3.129486460778484,2.466634800950118
3.1334586945590153,2.464335632127363
3.1372098854956447,2.4619817649844453
3.141352270831029,2.4596551245876586
3.145400282565847,2.457301081416538
3.1494002220188015,2.4548860072868237
3.153422770484797,2.452404107413721
3.1574672487510393,2.449888384883642
3.1615348685920686,2.447376565201168
3.1656422461389453,2.44502089248179
3.169310679790586,2.441794539309267
3.1733731237042715,2.4383951025903072
3.177404783259156,2.4348908568904113
3.1814734026333715,2.431341380106503
3.1855469629455726,2.427719919258556
3.189666989813886,2.4240031959857116
3.193767924303596,2.420314405419927
3.197833088977109,2.416740341353471
3.201904966480844,2.4133380219196976
3.205565579108664,2.4099592179749987
3.2095838398780216,2.406730304281837
3.2134621315113874,2.403447728359432
3.2173340023229775,2.4001023460678517
3.221203721639733,2.3966694713660375
3.2250785645449542,2.3931201151533936
3.2290140586486693,2.3894994953499684
3.2330077747908827,2.385918415823609
3.236674843668246,2.3827207983481657
3.240402728001745,2.3793174593585995
3.2441413272988413,2.3758875616193755
3.2478336401313412,2.372418909506136
3.2515138482249144,2.368950396771368
3.255250190967238,2.3654073037478085
3.258999814238349,2.3620278394628293
3.2624474686020353,2.359091569687686
3.2660054641135696,2.3559534382949177
3.269566464942129,2.352442580262485
3.273151774098862,2.348880319268275
3.2767775822703697,2.3452054139629324
3.2804461633510553,2.34141609194991
3.2842073175137263,2.3375503617798326
3.287942836456848,2.333759666805361
3.2917623874758033,2.3300223984313693
3.2955616441693234,2.326249142774661
3.299452180836377,2.32250997922462
3.303098401266321,2.3186600352232563
3.3068950036082017,2.3148482656880622
3.3107302246207615,2.3109592315649605
3.3146904166669997,2.3070188617191802
3.3186056096509216,2.302966328896052
3.322500428015448,2.298827739903723
3.3263757661667057,2.294793252364626
3.330249093464036,2.2907261140650332
3.3340760113247914,2.2866754134032456
3.3378951028938517,2.2826407107706994
3.3416993457985873,2.278646710549364
3.3455029190082364,2.2747218036916923
3.3493514700282834,2.2709099608369505
3.352979512883747,2.2670790651873407
3.3567755373285233,2.2632170844015786
3.360733302737192,2.2593265580971247
3.364843443400286,2.255334438620339
3.3688075523332115,2.2512148473424114
3.3727969995085534,2.2469878120342393
3.3768421741314825,2.2427987122705817
3.3809870888190106,2.238613341798195
3.38486632676684,2.2343240166458362
3.3888616596232017,2.230069360544275
3.392911669378292,2.2258962016637867
3.3970730254944614,2.2217305418656625
3.4011900248677693,2.2174903652129165
3.4052945858949273,2.2131689682179982
3.4093344643846413,2.208835832797856
3.4134559092496226,2.2043865288389353
3.4172504751830157,2.2000106203654775
3.4211046436989307,2.1958068324872624
3.42501498414979,2.191742465432472
3.429065779719104,2.187706066216095
3.4331418711871744,2.183592187438329
3.4372445538044083,2.1793902783201413
3.441445060069083,2.175059683785914
3.4456788260546034,2.170697311504166
3.449900695265872,2.166343584482192
3.454186494120977,2.161962771524097
3.458560333359429,2.157437741534693
3.4629730810610715,2.1528555996963887
3.467371453982856,2.148316263974062
3.4761067299909256,2.138711406462795
3.4804755037564234,2.13400183128526
3.4848272687439192,2.129334454427612
3.4892233829710873,2.1245795744810865
3.4935756366339477,2.1199005767797523
3.497884989891736,2.115262321606315
3.5022525787993066,2.110516698689339
3.506600801916063,2.1058102462942148
3.5109443605023154,2.1011319085869298
3.5153444066567348,2.0964055517993163
3.5193534500046924,2.0916705656335504
3.5233409322198117,2.087094911731872
3.5273420180166353,2.082658388758437
3.5312010423715754,2.078224805980848
3.53534185710847,2.0737780029734645
3.5394886311784663,2.069354931239214
3.5436041511357246,2.0649427238523943
3.547742177506231,2.060563768349037
3.5519632208763294,2.056057681141179
3.556095374541198,2.0516547862292107
3.5602787338093993,2.0472470235416362
3.5644704386150727,2.0426151004169197
3.5686496535489005,2.0381676593468687
3.572711380229853,2.033677713432688
3.5770842668187735,2.029193916938263
3.5814849516289606,2.0247378001944196
3.5853610249936887,2.0203097989084586
3.5893307999315662,2.0156962022063105
3.5932608401565806,2.0110814332194966
3.5970510861763176,2.0062300196687612
3.600780188029345,2.0016379809220415
3.6042636650495634,1.9970125332500774
3.6077516186617973,1.9923505460819846
3.61123649288647,1.9878398540969422
3.614547311261145,1.9833066090148375
3.618283491701938,1.9788681111446926
3.6221451665452453,1.9745503664809991
3.626107347886809,1.9700892386338413
3.6299060634469806,1.9658387753869773
3.6337942634551785,1.9616387662624704
3.637729047592135,1.9575160872382507
3.6416841377094977,1.9533992307943302
3.6456532166061875,1.9492400039414988
3.6495449775831776,1.9449020562534827
3.6535223282398035,1.9407543138251748
3.6576632587001785,1.936564283194885
3.661754117929491,1.9324060821217421
3.6660683619364933,1.9279898491735665
3.6703106508317203,1.9237373284147985
3.6745465869730825,1.9195717372214525
3.67872282463579,1.915453786064885
3.6828631743115516,1.911378810263514
3.6871073942401886,1.907390277796691
3.6909407605527704,1.9023565024475206
3.6945800071727257,1.89650440199408
3.698452255215567,1.8909756946364613
3.702307416625587,1.885411521079682
3.7061035404697753,1.8797618842022095
3.7099425570328446,1.8741276705333103
3.7138563043316175,1.868491947374233
3.7176995889552527,1.8630581442290601
3.7214561480989143,1.8576339849633696
3.7251765442354294,1.8522156590183685
3.728847293252102,1.8469234591926575
3.732511338991098,1.8416700754402258
3.7360920944861618,1.8365044203362504
3.7396260837984108,1.8312736671035608
3.743173540809183,1.8261163126860511
3.7467076417719367,1.820886701804691
3.750262282245551,1.8156527531113529
3.753748296882652,1.8104972685866008
3.7572871454613024,1.8052473579230444
3.760785716762977,1.8000882298277248
3.764223644136224,1.794856816487854
3.767682215960477,1.789489821491437
3.771057512447638,1.7842948083305394
3.774394336319038,1.7790281988539538
3.777723547100537,1.7738059956099788
3.781039311120039,1.7681641461714597
3.7844198762308174,1.7624113122179739
3.7876562795622757,1.7566643446745869
3.7908840230072802,1.7508741501379346
3.794001793918232,1.745205316898491
3.797030030664452,1.7397083436201974
3.799970318147587,1.734234845764146
3.8028140756710958,1.7289038972758215
3.805600815630154,1.7236600814767151
3.8083137152388153,1.7184126522268675
3.8108697414166306,1.7133507638075416
3.8134687015732673,1.708163924807168
3.8160418183336455,1.7029517545440593
3.8187341367283145,1.69752348577783
3.8213597816866427,1.6921367442139368
3.824065542802145,1.6866319236004352
3.8269068869242027,1.6807747457459943
3.8297052315930156,1.6749619758868342
3.8324909686947484,1.6691144125514719
3.8353079736823936,1.6632566416036045
3.838208380876514,1.6573336277853261
3.8412401182253646,1.6509394911583013
3.844213814321545,1.644661923356992
3.8472778325442056,1.6382945632080461
3.850234026917711,1.63202518949116
3.853191816454177,1.6257056088718564
3.8562125532151184,1.6196988692368586
3.8592045731975144,1.613703496575494
3.862183971263866,1.6075473283439043
3.865201399714418,1.6013403060362463
3.8682202050247305,1.5951228164682674
3.8712137077261315,1.5888474109544002
3.8741949374828804,1.58270869149909
3.877167829182452,1.576601905698669
3.880137396268082,1.5702620557287703
3.8830123956035267,1.564200310246393
3.885905161688636,1.5581616716199242
3.888817384538096,1.552127003975109
3.891688247910953,1.5462549196788218
3.8944439096742887,1.5402551626808645
3.897218874497464,1.5344307199555232
3.9000624208065946,1.5284619942729771
3.9029430627637836,1.5225650983232768
3.9058710598024327,1.5163671681886397
3.908813583788936,1.5101893820453045
3.9117343136977722,1.5039724436132387
3.9146256336833805,1.4976921401898413
3.917521921845556,1.491354939755981
3.9204303204590785,1.4849795735268025
3.9233597624854655,1.478597129241873
3.92626867961251,1.4721799080746218
3.9294426735252515,1.4661723138849054
3.9325149902846284,1.460285810538838
3.9354779613019373,1.4544636093753487
3.938570869872505,1.4485812721889766
3.9415110256605033,1.4428485817578374
3.9443686563957088,1.437229452869192
3.947354187904673,1.4314594485057874
3.9503424679535653,1.4258029310250615
3.953208690281249,1.4202942434880623
3.956184353353589,1.4146727894200568
3.9592235597947503,1.4089164763080293
3.962213034169476,1.4031969118471905
3.965229317453604,1.397509053829434
3.9681902448141684,1.3918454993966016
3.9711814869024793,1.3861263778988704
3.9742234902738574,1.3803933536517325
3.977462479447589,1.3743440939196456
3.980669984304412,1.3682524876754574
3.9837941215201296,1.3623146938658608
3.986884932070092,1.3563798971818404
3.990038727545859,1.3503985061536445
3.9932928804753165,1.3442689550192788
3.9965558285842255,1.3381154476056583
3.999580838082368,1.332290765207432
4.002849148358898,1.3261605940304335
4.006009614510414,1.3202096885597818
4.009311878224912,1.314684061330778
4.012669524167138,1.309117430564851
4.015888658464554,1.3036709283619787
4.019166026828341,1.2981883095015103
4.022571716120927,1.2926435381234604
4.02589701469914,1.2871015971356565
4.029349399856439,1.2814334498742919
4.032791808176692,1.2757458271594169
4.036359550415958,1.2699366536260954
4.039881790198311,1.2641546307144955
4.043484381647322,1.2582958437412763
4.047023164596622,1.2524692266188033
4.050583754576515,1.2466117105058565
4.054070120770792,1.2408336353705847
4.057716853265051,1.234959504923178
4.061274343843123,1.2291968988080157
4.064927458618846,1.2234119710473008
4.068373724535837,1.2179316272275058
4.071892422195723,1.2122677738110756
4.075358513869775,1.2067151210492195
4.078815165492002,1.2011848711821047
4.082232679568657,1.1956466339892273
4.085679254432467,1.1900891302732077
4.0891278386960295,1.1845615116941584
4.092575967843889,1.1790744416647803
4.0960094154022775,1.173659658010474
4.099283822612074,1.1679908098423075
4.102498863877288,1.162381454977405
4.1056286919223215,1.1568623607662933
4.108702382605873,1.1513787510466917
4.111750215252261,1.1458804592978975
4.114756576601747,1.140401149167018
4.117711070194483,1.1349353051821254
4.120595558518915,1.129471309494135
4.123510114742253,1.1240725831744232
4.126492868899572,1.118626841188164
4.129429288650701,1.1132602619023988
4.132413947144822,1.1079481288165234
4.135398332265326,1.1026630375850208
4.138103442093977,1.0976135613443365
4.140897382066278,1.09247876844571
4.14372131843309,1.0873211365609057
4.146599545607773,1.082186582663445
4.149465482818559,1.0770644545805732
4.1523057684097795,1.071944311593433
4.155085936661864,1.06685679700787
4.1578317963948015,1.0618500826954338
4.160522731322236,1.0569281498700094
4.163180152007093,1.0520531132629825
4.165833836070381,1.0472115359737844
4.168462126281381,1.0424186436692142
4.171056897906759,1.0376348149474064
4.173716936902112,1.0331089409957195
4.176362053741562,1.0286284204554972
4.17897395419179,1.0241599462368176
4.181638963368984,1.0195817670085994
4.184329177203408,1.0150218228682633
4.1870476155657395,1.0104684561793285
4.189776009406173,1.005876212810172
4.19263592588918,1.0009851686038422
4.195312956294932,0.996311018042928
4.197852318111288,0.9916471881236217
4.200405744400752,0.9869817402911967
4.203009537327381,0.9821612992253871
4.205530134081512,0.9774236171132769
4.207980211257909,0.9727486179013034
4.2103659774605795,0.9681564770219004
4.212702326852843,0.9636834199501031
4.215012763342694,0.9592670170331867
4.217244885419682,0.9548944947214653
4.219409126447835,0.950516691761712
4.221513549129057,0.946161162961779
4.223521952995668,0.9418603469737854
4.22547744793441,0.9377176540067425
4.227462186304789,0.9335100176485278
4.2293492494073766,0.9292714800244843
4.231230551033047,0.9250661585639554
4.233192139267068,0.9207089904339673
4.234997753880326,0.9169804526235175
4.23678378914769,0.9132593934991996
4.238504542288024,0.9095762255414328
4.240260116574383,0.9057617595287073
4.242003082756302,0.901963629344964
4.243735072609621,0.8981443587815888
4.245436371802214,0.8943369908250931
4.247154997323048,0.8905671380862668
4.248809414597629,0.8867454876700263
4.250417800031293,0.8829445476076836
4.252046167816137,0.8792572467101657
4.253634710889951,0.8755888164634608
4.255239314319463,0.8718861723083697
4.256835403060923,0.8680011286864922
4.258444604495711,0.8639704834807169
4.260089078295687,0.8600465646809686
4.261642475916986,0.856293601030476
4.263127129467566,0.8526305940965401
4.26458688317276,0.8489774477943123
4.266054235924873,0.8453865303121216
4.26752513986369,0.8418375307597141
4.268959553002858,0.8382576843424359
4.270433120130894,0.8345826535048408
4.2719142637446925,0.8308627767301495
4.273275238727047,0.8273792472524988
4.274669218421554,0.8240124345439828
4.27612630396744,0.8206301171256737
4.277665906766507,0.8171072082065682
4.27915386659986,0.8138238849251416
4.280612387164839,0.8103884642671997
4.28202426801434,0.8071803906841442
4.283461954810573,0.8038911151022121
4.284909192846069,0.8005734981157698
4.286291611205953,0.7974334630398052
4.287665806969784,0.7942931879230422
4.2889778989882545,0.7911827706113603
4.2903598262659735,0.787988824258121
4.291639382102708,0.7848832278433429
4.292907637434712,0.7818125886287035
4.294116147164847,0.7787360201193422
4.295303956902753,0.7756579647251437
4.296584802455598,0.7726031865042704
4.2979010545159895,0.7695633921454992
4.2993357347399455,0.7665035329713574
4.30069787427699,0.763530860635822
4.3020179053349485,0.7603943713456076
4.303438409475413,0.7573545363153975
4.304737783621784,0.7541352133605763
4.306022188129088,0.7510772625834372
4.307157776324921,0.748162841557866
4.308241681626916,0.7452598521676153
4.309347978507596,0.7423738427450524
4.310536496637665,0.7396805847794053
4.311772215767525,0.7368969025181813
4.313013430511817,0.7341922306804967
4.314192145640291,0.731480218613956
4.315314212062906,0.728771717774208
4.316335696967572,0.726143636081795
4.317320066089827,0.7235758343693397
4.318428671571708,0.7211006619022684
4.319548632489501,0.7187235013975439
4.320635982133132,0.7161006060432696
4.3216763960156115,0.7136085069435314
4.322713274591519,0.7110090178463864
4.323837201923091,0.708410386336811
4.324904613018515,0.705922081821311
4.325994382138277,0.7032800038129503
4.327018439644895,0.701017547378722
4.3280477200862695,0.6985886190314735
4.3290448571674185,0.6963887613321816
4.330015359267463,0.6940058902952333
4.330988360232341,0.6916563212838802
4.331909750286857,0.6893437991661345
4.332793761232747,0.6870654870003772
4.333668823343708,0.6847979796952154
4.334542648781947,0.6824894222558988
4.335404667616079,0.6802945641907077
4.336234326874805,0.6780993419208952
4.337235577079495,0.6758058231004374
4.338295507774947,0.6733673249694869
4.339316844311667,0.6709954454018151
4.340284442076813,0.6686408681060794
4.341189931195892,0.6662884134556041
4.342077046279151,0.6639354357973871
4.342990187572605,0.6615051133881298
4.343912411047659,0.6591186386713865
4.34482682622893,0.6568616559310253
4.345725082604219,0.6544497997359974
4.346625967091503,0.6522710763062569
4.347474996878658,0.6499905411755793
4.348285915210533,0.6478774400354873
4.349106497032675,0.6456313219349763
4.3500187989102255,0.6433575375747034
4.350912667747716,0.6410476390035109
4.351816522163632,0.6388796757701797
4.352713580981678,0.6366445989819591
4.353528002371742,0.6344154484128779
4.354278481301435,0.6321846943273397
4.354992603822423,0.630018981300567
4.355740495487148,0.627911193472199
4.356481909499362,0.6257449284722926
4.357226453341845,0.6235940428665032
4.357957504389128,0.621455924337983
4.358729042668763,0.6192233297513396
4.359348068286327,0.6172731755951257
4.359927494325564,0.6153907019866901
4.360476608425555,0.6136897417141813
4.361009478668022,0.6120891750121973
4.361450351193506,0.6106644681052866
4.361910658414855,0.6092452107907325
4.362348701327604,0.6078748150590199
4.362721613795025,0.6066193067610008
4.363061982028178,0.6054339398075056
4.363379178296756,0.6043432311250584
4.363638382956838,0.603327222803567
4.363827971634458,0.6024753281732929
4.363966485024413,0.6016876258310953


==> figures/paths/sim_ramp_virtual/actual_path_4.csv <==
x,y
-0.34610596016436485,-0.0024121058463649966
-0.3461116376216749,-0.002380217620886064
-0.34615322014771044,-0.0023585163003423336
-0.346227872812915,-0.0023337893849506527
-0.3462981421087719,-0.002299823037844944
-0.3463849452277855,-0.002253258508555034
-0.3464744554168803,-0.002207577001005578
-0.34656031962091766,-0.0021771036447675324
-0.34664423875649053,-0.002136855901614785
-0.34675226268937853,-0.0020692596046358487
-0.3468633156749365,-0.0019931100221868767
-0.34697429281037045,-0.001912734291817515
-0.34713014858094277,-0.0018075925848493523
-0.3472720638260378,-0.0017353111515239904
-0.3474237573908937,-0.0016376343868741185
-0.3476083084927866,-0.0015626276028274265
-0.34781354817138294,-0.0014690928498090575
-0.34802677926532305,-0.0013478991267163326
-0.34823446597571645,-0.001228574558137506
-0.3484773611353129,-0.001094732092230549
-0.3487205170126995,-0.0009753936599760725
-0.34899140725633176,-0.0008444081340623557
-0.34926500999030496,-0.0007301323404880931
-0.34955084958536725,-0.0006094840448983528
-0.3498227581889732,-0.00047806087185087463
-0.35012372511152207,-0.0003410821482189681
-0.35041913334504565,-0.0002217277014042378
-0.35036961623695445,-0.00025281826589025565
-0.3503319373573563,-0.00031295921648736576
-0.3503228487822349,-0.0003653246247254631
-0.3502852456966794,-0.0003918030301625645
-0.3502412703676975,-0.0004402766312587927
-0.35017243203051923,-0.0005106560373917
-0.3501052761702118,-0.0005730384474013953
-0.3500439966421728,-0.0006675406608394074
-0.3499780409400436,-0.0007494635406848529
-0.3499036148993669,-0.0008377749361049177
-0.3498101518085564,-0.0009295158287536055
-0.3497083882195417,-0.0010265448003465667
-0.3495697535088848,-0.001122197486332032
-0.34943551046161314,-0.0012136214754953293
-0.34929016380054695,-0.001341540654966037
-0.349125089632512,-0.0014659937057571965
-0.3489512013279072,-0.0016220688554421856
-0.34873291866302614,-0.001776068125697055
-0.3485155652473697,-0.0018959366338324394
-0.3482889223841523,-0.0020488201278544118
-0.348033424646913,-0.00220234955133918
-0.34778168342942317,-0.00236107395535404
-0.347521932946974,-0.002528024518964017
-0.3472690704206101,-0.0027191216354246306
-0.3469929245469313,-0.002901662641212176
-0.3467285534583512,-0.003099096838508979
-0.34665993372247855,-0.0031528905353422525
-0.34660018275698457,-0.0032099478199097884
-0.3465280241680647,-0.00324341035809658
-0.34647415038354407,-0.0032950482375990824
-0.34644040926576614,-0.0033569768115970554
-0.34642140029302154,-0.003408210789743698
-0.3464040614467979,-0.0034395950068359057
-0.3464001182020016,-0.0035101536730954078
-0.34637043845076204,-0.0035633869053657927
-0.3463594434480244,-0.0036105249490077725
-0.34634752126635304,-0.0036748420927007227
-0.34633211148395115,-0.0037256155858446964
-0.346340980560861,-0.003799190846732624
-0.3463359661449534,-0.0038803625647661016
-0.34632506804544777,-0.003969595853630441
-0.3463385459684801,-0.004039126077683483
-0.3463548882417738,-0.004145801200123726
-0.34638075490618137,-0.004221565879112452
-0.3464127216276203,-0.004290248240583596
-0.34647507102121394,-0.004350172941565263
-0.3465149558718402,-0.004418778701977211
-0.34657127944700217,-0.004472310723708382
-0.3466089464967651,-0.004511929233646637
-0.34667510422077574,-0.004533980016526246
-0.34672632517086394,-0.004538845341422543
-0.346798013861591,-0.004542435440703177
-0.3468495234154999,-0.004552888262204256
-0.3469103011298434,-0.004549856247582004
-0.34697614038334074,-0.004543623974462122
-0.34704891694500023,-0.004523636736356564
-0.347150063781741,-0.0044938485951645105
-0.34724950733512805,-0.004430829747067889
-0.34735579075046336,-0.00433553127755264
-0.3474505587200686,-0.004252010582007654
-0.34755666170420757,-0.004138414155624942
-0.3476671815708724,-0.003992362692504579
-0.3477713138478081,-0.0038251479029213966
-0.3478923721846724,-0.0036504233428814514
-0.3480193280474756,-0.0034402045025655544
-0.34816543559709623,-0.0031814407538400535
-0.3482864113501913,-0.0029191374402021035
-0.34844378190723146,-0.0026380032695908907
-0.34857747498062513,-0.0023366263169908278
-0.3487337138767831,-0.002012886756084813
-0.3488655870458912,-0.0016809707311106262
-0.34902723310698264,-0.0013403494719620855
-0.34918600257208166,-0.0009790253617223085
-0.3493660156720343,-0.0005869381236474703
-0.3495293242965918,-0.0001645035292439142
-0.3497042981313091,0.00024204126521187906
-0.34988254310628736,0.0006843422321864403
-0.3500617995836948,0.0011384388708215712
-0.35009741270633776,0.0014075964555034786
-0.3501130823543573,0.0016699495101485692
-0.3501446554207446,0.0019133951297321565
-0.3501725355198522,0.0021410789749538844
-0.35019721368658113,0.0023763452424764094
-0.35020969792446544,0.0025831153932636026
-0.35022069330610656,0.0028022669802569332
-0.35023586337999846,0.0029954585915184925
-0.3502270021364095,0.0032117437471192315
-0.3502360491179578,0.003421118867885666
-0.35021092851334706,0.0036252528171759257
-0.3501847647690077,0.0038042865180264174
-0.35018462171725045,0.003966313832404906
-0.35018066868430014,0.0041006601361102644
-0.35015573582697346,0.0042282670201415256
-0.350103652670683,0.004395850615809522
-0.3500746237392986,0.004492779310489638
-0.3500704727169288,0.004612926931824008
-0.3500509546413313,0.0047403752871534805
-0.3500589276215778,0.0048509219753607785
-0.35006642343109085,0.0049708697092315955
-0.35003766131322755,0.005072703536245274
-0.3499808296494876,0.005160483265658659
-0.3499056024244499,0.005243202694745395
-0.3498403194434284,0.0053319740420800996
-0.3497553641033686,0.005415570029562138
-0.3496968135997104,0.005567121712327095
-0.349629342420077,0.005679579939238293
-0.34956845624092253,0.005817952482530119
-0.34951654798602505,0.005932522397895553
-0.3494470093573727,0.006061423922693932
-0.3493752216019863,0.006177805065933085
-0.3493016269816651,0.006287342323648904
-0.3492208643767539,0.006402352349964964
-0.3491456264265724,0.006526170149798182
-0.34905677166354476,0.006643302551954547
-0.3489781653290552,0.006749015578424733
-0.34891025859763075,0.006884598634776754
-0.34882607887694794,0.006998598059436242
-0.3487407848358018,0.007097523065783582
-0.34866024982268556,0.00719414615621813
-0.34858609241184857,0.0073011995437451994
-0.348518511679178,0.007376386139916927
-0.34843853262331437,0.0074536603092999225
-0.3483500311224593,0.0075238214918565
-0.34827181763653986,0.007590967543730864
-0.3481999710764729,0.0076724326065101016
-0.348134312513032,0.007765839932512158
-0.3480486931575606,0.007815217563093007
-0.34800249488308754,0.00786133659632935
-0.34794820946916655,0.007898077902050533
-0.34789570006042947,0.007953449575579738
-0.34797572555044276,0.007895764898544586
-0.34805879567675085,0.007819472119559486
-0.34812199828555596,0.0077523444761411105
-0.3481897639975495,0.007678943317813752
-0.3482570873016447,0.007604996556598691
-0.3483158515754823,0.0075260481311827925
-0.3483730417701165,0.0074282531615949676
-0.34843717467783303,0.007316383166441012
-0.3484928769501457,0.00719524408452775
-0.34857462488621993,0.007089133429676371
-0.34866757501947704,0.006956493544145948
-0.34878327863360326,0.006821994148760452
-0.34887350021298846,0.006688998142496778
-0.34894600622829536,0.006559903299306925
-0.3490370193478901,0.006434486128361451
-0.34910905696415384,0.006320632106255807
-0.349184148400858,0.006189687495592332
-0.34924166451923666,0.006058206870639963
-0.3493163577376924,0.005920691944857192
-0.349363660190679,0.00577745733001545
-0.3494170909720639,0.005620894779705997
-0.34947301255095076,0.005489155340778941
-0.34953988839743216,0.005350456164334772
-0.34962450627124747,0.005193337352960705
-0.3496969499331724,0.005046015471241668
-0.34976612615818503,0.004888302311358381
-0.34992773181484355,0.00459081201646626
-0.35008738138079915,0.004265743985506778
-0.35024437155513527,0.003936296171759361
-0.35040647048271806,0.003593373766885462
-0.3505819411206065,0.0032282969709044834
-0.35077825579435523,0.002897022909435105
-0.35097093204550184,0.002545738963812392
-0.3511475935095978,0.0021812120488013064
-0.3513082703607857,0.0018237215785778353
-0.35145142889559455,0.0014905007911772648
-0.35162228722773176,0.001138029368688375
-0.3517868762784588,0.0007720838518506793
-0.3519423098431882,0.0004046705649445092
-0.35211741157155163,4.8980412126493856e-05
-0.35229265820067124,-0.0003125445344704516
-0.3524896077151851,-0.0006865192239351326
-0.35267539824390726,-0.0010497699414831242
-0.352855653365281,-0.0014208755789583093
-0.3530664714101138,-0.001763643017297588
-0.3532856601158669,-0.002110551647920409
-0.35349887804595487,-0.0024480157452364086
-0.3537542590603743,-0.0027910491861324153
-0.35400137696890527,-0.003134827619057604
-0.3542619467841553,-0.003501285035588123
-0.35452585446288665,-0.003855377919105656
-0.35479971845347524,-0.004226251234284627
-0.35471140824296665,-0.004052531902259957
-0.35462494516600973,-0.003862232050847194
-0.3545491187230073,-0.0036782053430035487
-0.35446223918942416,-0.0034721224647675515
-0.3543675088626852,-0.0032631004669013775
-0.3542708838584327,-0.0030182449770024527
-0.35416526932773923,-0.0027491846053757816
-0.35405344697386865,-0.0024899151927676166
-0.3539015783737065,-0.002241671152273309
-0.3537676658782945,-0.0019589462193842196
-0.3536338695370806,-0.0016699244531207242
-0.35348135930256963,-0.0013741644144493706
-0.3533415396045646,-0.0010541425453173146
-0.3531802556065044,-0.0007352213937682421
-0.3530215241637387,-0.00042861544464221386
-0.35284594383918694,-0.00011650916187200733
-0.3526625074221042,0.00020143061460241947
-0.3524809761244109,0.0005448221584372251
-0.35229392681072147,0.0009181568605732475
-0.3520859068079472,0.0012776688755227364
-0.3518598962525247,0.0016628655302464187
-0.35164589401033775,0.0020071411503241295
-0.3514225449307253,0.002363965220532813
-0.3512213224363144,0.002739025048197375
-0.3510122754038181,0.0031205758536122534
-0.3507643677804162,0.003515157860683727
-0.3508683723412826,0.0036316070421115935
-0.35096960368375696,0.0037538703734946973
-0.3510635255678354,0.003868106981644204
-0.35115609910571344,0.003995875246840671
-0.3512254812679048,0.004127182748269033
-0.35128848579711774,0.004266876321212091
-0.3513621572940431,0.004401885864707311
-0.3514124308703555,0.004515093478618085
-0.3514683065554982,0.004613220301712049
-0.35149392135044355,0.004724437243220197
-0.35152944849982726,0.004866734807274416
-0.35155116972820816,0.004964803292756819
-0.35157432178532055,0.00508428226130874
-0.351584610515242,0.005209054663074412
-0.35158726716292055,0.0053074106917429704
-0.35160713940930893,0.005403520377252818
-0.35161563298755144,0.005483518164145205
-0.3515998148998173,0.005552574608623841
-0.3515720530048901,0.005616000321501629
-0.35151666613110827,0.005658816641715405
-0.3514811133217966,0.0057032982203599125
-0.351422822488424,0.00574481291594013
-0.35134922095166765,0.005776907272702013
-0.3512535154765743,0.005757385464093982
-0.3511483328551805,0.005795451081695853
-0.3510110067285893,0.005791149796827667
-0.35109473271071706,0.005663862924600635
-0.35117755313832455,0.005561600727503598
-0.35124721371373613,0.00544832918670724
-0.3513214985368928,0.005323523924942355
-0.35141154750288284,0.005216036432544503
-0.35149308340987234,0.00508674760598664
-0.35154968311394813,0.004938603066884044
-0.35161515643235364,0.004772817443472833
-0.3516806870400293,0.004617106263360642
-0.3517363469282841,0.00445650346220365
-0.351794184540662,0.004292163068364529
-0.35184816689471593,0.004120666755297878
-0.35189213715797524,0.003951744072495148
-0.35193529517872885,0.0037748860289852906
-0.3519538952057634,0.0035976332801120623
-0.35197463868510875,0.0034159807911791906
-0.3520094782192684,0.0032189159800412866
-0.3520554399818241,0.003019665191195865
-0.35208754381173335,0.002801046440810278
-0.3521069776545269,0.002546967006455449
-0.35213297810380256,0.0023098586130056776
-0.3521579344000082,0.0020628332887844877
-0.3521718131030409,0.0017841663912265674
-0.3521855151703243,0.0015117864796270505
-0.35219924411155407,0.0012201995729948657
-0.3521723340274109,0.0009025505028183157
-0.35217332934310625,0.0007674926536818875
-0.3521409093653637,0.0006354691136313134
-0.3521098506953497,0.0004903223307048133
-0.3520565495427174,0.00036929188219526557
-0.3520116559686206,0.00024607137362125573
-0.3519359159229655,0.00010820363217339812
-0.35185701559429206,-2.3331806463696033e-05
-0.3517680734548225,-0.00018212470175633737
-0.35164891037875634,-0.0003674107108114197
-0.35152825180531594,-0.0005468825442749869
-0.3513886336002953,-0.0007343484958367591
-0.3512406814598943,-0.0009208507423464353
-0.35106877661583874,-0.0011031617889549188
-0.35086533226595923,-0.0012767931831103266
-0.350662573399975,-0.0014539091600959543
-0.35046014756989846,-0.0016248054073950732
-0.3502545794619853,-0.001788708023981188
-0.3500419971880184,-0.0019500337067061154
-0.3497924814592699,-0.002113891188939689
-0.3495343202242309,-0.002272357297787241
-0.34926114466764463,-0.002422163429082685
-0.348958843855744,-0.0025612368504440873
-0.348625788946101,-0.002716085305558859
-0.34826666330203,-0.0028626038044670394
-0.34789944142261103,-0.0030044564286157206
-0.34753929191101557,-0.003141266251186844
-0.34746317762036616,-0.0031403998625142075
-0.34739403170354705,-0.003137401359231719
-0.3473065686383455,-0.0031319215879430594
-0.3472180572816755,-0.0031201178171445234
-0.34712967850522564,-0.003115899535555978
-0.347058949653258,-0.003094615167477441
-0.34698949228799403,-0.003080870786550519
-0.34693168702261074,-0.0030640712915161465
-0.3468514541303647,-0.003025291302446915
-0.3467757151547317,-0.0029905352724381765
-0.34670970601957857,-0.0029301386089850222
-0.3466284707436336,-0.0028770410376367603
-0.34653649736287967,-0.00282941662109129
-0.34645215693606823,-0.002773660590682917
-0.3463297485249752,-0.00271584626876938
-0.34621791931246826,-0.002660626413886925
-0.3461067821122,-0.0026018462994046115
-0.34598753976679125,-0.002538015763829789
-0.34586592068906485,-0.002469087266891366
-0.34573726765622603,-0.0024000158739831442
-0.34561403203296165,-0.0023185093322670393
-0.34548228648621193,-0.002209267355064854
-0.3453418240227209,-0.0021235220159523875
-0.345200290407505,-0.002031153405521127
-0.3450388765286522,-0.0019166920334141998
-0.34489497810672015,-0.0017926912161173383
-0.34474665062862103,-0.001734034015306563
-0.3445923260330378,-0.001651398635478357
-0.3444571403418869,-0.001539580795691091
-0.3443062803624413,-0.00142579695491758
-0.3441367861609344,-0.0013117449610263834
-0.34399404574139875,-0.0011908367456979264
-0.3438079194762532,-0.0010530718103387532
-0.3436219562267442,-0.0009443522889385782
-0.34343609188804197,-0.0008216965889641197
-0.34324290153497483,-0.0007102222230826188
-0.34306519137403346,-0.0005958557023072418
-0.3428737709144923,-0.00045989156065862736
-0.34269799986077204,-0.00033814221694003873
-0.3425117693603542,-0.0002175347431557633
-0.3423396796030933,-7.790761635028125e-05
-0.3421640068638706,0.0001052308128732121
-0.3419946404427447,0.000248373900678351
-0.3418103266018839,0.0004090648975024698
-0.3416291796870757,0.0005602984863205998
-0.3414476358300201,0.0007256491326953874
-0.341281459484326,0.0009274712552910726
-0.34110657262892446,0.0011204125301356076
-0.34093455415052076,0.0013144335566835435
-0.3407597262144203,0.0015093677041149189
-0.34059758861094597,0.0017320193029594895
-0.3404342690676416,0.0019548631495546398
-0.3403474748873671,0.0020559209944491746
-0.34023951415968257,0.002159861253378328
-0.3401572309680864,0.00226753317577453
-0.34004936415698805,0.0023801235634810314
-0.33997090631382504,0.0025186026918535232
-0.3398923727524416,0.0026472258595228726
-0.33981793075485295,0.0028112017489248307
-0.3397301521366688,0.0029764834633901694
-0.33965941354506457,0.0031301519518854228
-0.3395943456876705,0.003261011551482643
-0.3395417448187348,0.0033953954897397885
-0.33949868623320845,0.0035343643277323724
-0.3394404020834926,0.003677628462026558
-0.33939776880930056,0.0038124376491535513
-0.3393792250035493,0.00394031571051292
-0.3393524308064021,0.004081970697493486
-0.3393350156676724,0.004210036953698297
-0.3393008853128419,0.004332291623510737
-0.33927861231279677,0.004455170949863294
-0.3392721740765512,0.00458102998034547
-0.3392716256419841,0.004737879299546255
-0.33925387023043185,0.004876822831272625
-0.33927838905310986,0.005016138680350355
-0.33927643200349494,0.005159281358945872
-0.3392818905604759,0.005304937054809169
-0.33916558769245064,0.005208527742290033
-0.3390926801349908,0.005096836654552964
-0.3390421036855188,0.00497660218305618
-0.3390144422061717,0.004864259954943051
-0.33898961049180854,0.004726144874586744
-0.33898460428965616,0.004570277081757505
-0.338986338394715,0.004444382157397925
-0.3390024071671922,0.004284515098481135
-0.33902765849658906,0.004116857048659349
-0.33904029786769135,0.003941711126318499
-0.33904909853196635,0.0037559343450550963
-0.3390583077854115,0.003549225991279283
-0.3390531551115646,0.0033250017017731675
-0.33907150640475564,0.0030970358999242156
-0.33907542239637734,0.0028640439130794585
-0.3391126474499098,0.0026360669585942425
-0.339145358331509,0.0024160611734902835
-0.33918545662414173,0.00218423318269836
-0.3392328882258237,0.0019521790365190483
-0.33927851208323756,0.0017092812226553072
-0.33934070952853124,0.0014335783809467178
-0.339398683916434,0.0011538432840406683
-0.339471312452636,0.0008680668971058663
-0.33958628924231216,0.0005919072332538316
-0.3396998160088328,0.00030171449515069726
-0.3398181787954158,0.0003049716458697759
-0.3399487596429922,0.00031547727103622915
-0.34009022216136775,0.00031664018741461776
-0.3402582090652017,0.0003316719904080183
-0.3404466856641919,0.00035779227254016145
-0.34066811426179594,0.00038320989978852355
-0.3408617964468052,0.0004217200281524126
-0.3410529746556147,0.000446402118104965
-0.34126531623119405,0.0004637328758970911
-0.3414903205027048,0.0004879634426952741
-0.3417474711089191,0.000522483128694567
-0.34201180222286043,0.0005522136243963132
-0.3422878080677906,0.0005761460881567096
-0.3425710724280323,0.0006089047739973518
-0.34288895047336293,0.0006298423356339998
-0.3432150803810486,0.0006429785057049243
-0.3435488204614887,0.0006590337320192933
-0.34389230998536097,0.0006767733470171493
-0.34423144126004296,0.0007152886295466899
-0.34457566955994573,0.0007453992740499122
-0.3449552191946956,0.0007726778299603039
-0.34533639190133963,0.0008370611439104741
-0.3457302890532472,0.0008727744162141263
-0.3461490487262724,0.0008950061744133368
-0.3465700826020104,0.0009667488157470084
-0.3470205707590215,0.0010466386453381407
-0.3470363004484043,0.001080678229879499
-0.3470607161194973,0.0011203859531429272
-0.34709932685133416,0.0011438869508080141
-0.3471306774114101,0.0011756142400445833
-0.3471611513623397,0.001199460902420702
-0.3471837600519719,0.0012249634825908249
-0.34721396907154467,0.0012397622601332636
-0.3472768417729438,0.0012678274640112578
-0.34730809704452176,0.001270127411974772
-0.34736681238642214,0.001303560070671996
-0.34740514328348304,0.0013223384428968283
-0.3474383779850467,0.0013341147767369141
-0.3475043657203291,0.0013311330542891218
-0.3475849622621028,0.001334917776702303
-0.34765929400929585,0.0013367142852270465
-0.3477444321091692,0.0013250806850953491
-0.34782764656894605,0.0013259678836538506
-0.3479118233098032,0.0013230888410128605
-0.34798874162508875,0.001303960627554143
-0.34806639285560803,0.0012737103029415726
-0.34814889071316557,0.0012415519224479013
-0.3482422362901211,0.0011788410576904133
-0.34835526423281266,0.0011397153475701134
-0.34845536199838134,0.0010803117186664079
-0.34855922738096395,0.0010131055639574687
-0.34866797637717917,0.0009364007655111193
-0.3488415701096936,0.0008019527152450545
-0.3490139040862949,0.0006656746343882531
-0.3491663184461523,0.0005325963545798401
-0.3493193959057362,0.00038994307847695775
-0.3494451739604557,0.0002652241688566409
-0.34957278315246787,0.00011979122312881795
-0.34970050877736986,-2.7570446474433686e-05
-0.34981116604961277,-0.00014419901870743775
-0.3499117507422821,-0.00026159614531032763
-0.3500216704925804,-0.00039548066128306946
-0.35012057929081,-0.0005375571872345846
-0.3502326782519021,-0.0006659562165369647
-0.35033676830449617,-0.0007891695768185397
-0.35043820373972934,-0.0009152833562338135
-0.35052247135949705,-0.0010454866842859716
-0.3506225073287624,-0.0011816310160919935
-0.350694754014115,-0.0013190344211346915
-0.3507789814685598,-0.0014847226049571464
-0.3508689914304424,-0.001657872281907613
-0.35096446929607855,-0.0018103041339677752
-0.35103892761915295,-0.0019350629427476679
-0.35111420062675336,-0.002077591683440168
-0.35116974713599847,-0.002212414988885148
-0.3512129725042954,-0.0023346241536359278
-0.35126275339295393,-0.002490674378808293
-0.3513136825285013,-0.002626754566616584
-0.3512658319087974,-0.0025550553633791567
-0.3511725706022278,-0.0024656190984864096
-0.3510927338780025,-0.0023518908829576034
-0.35101831963277313,-0.0022431085203122145
-0.3509509975434182,-0.002128198105176505
-0.3508588582010861,-0.002043381067569867
-0.3507587075669052,-0.0019313192009647823
-0.35064594963865836,-0.0018089006208132715
-0.3505626612305919,-0.0017015454527327437
-0.35044386709565845,-0.001601727755596537
-0.35031001571453096,-0.0014884123844907135
-0.3501963609380436,-0.001395275272320105
-0.35007102681600427,-0.0012984201647936425
-0.3499135817850984,-0.0011893411857867306
-0.3497383082048355,-0.0010738792974294103
-0.3495412265667109,-0.000924701703011349
-0.34933844747027865,-0.0007752116320753002
-0.3491070316112123,-0.0006302596921543076
-0.3488514688488753,-0.0004976159764384449
-0.34859686863091505,-0.0003661244616742203
-0.34831626955174083,-0.00022416150363263534
-0.34804002109448073,-9.702945890339981e-05
-0.3477505533459841,2.614398003741484e-05
-0.34745544486687063,0.00014421263490989653
-0.34712823138845916,0.0002527002163962628
-0.3467997251946111,0.000372682661514111
-0.346485722388445,0.00034892247435244685
-0.3461599855759009,0.0003112725063203653
-0.3458414623924936,0.0002541127450614377
-0.3454917059475649,0.000205628705339059
-0.3451203807606386,0.00015757779314479718
-0.34474665825697076,0.00012613360549355992
-0.34436501667485964,0.00012276666588749435
-0.3439638945628906,0.00014683963186101876
-0.34355855158641485,0.0001454542111684152
-0.34313891677611685,0.00014526950698717247
-0.34271336120504337,0.00013140782529289343
-0.34226088928104137,0.00014351557014398686
-0.3418068140772242,0.0001454281114073776
-0.34133855972177335,0.00014801708362305793
-0.3408527673797662,0.00015266366164998994
-0.34037450730753616,0.00017038621890807593
-0.3398925666816278,0.00017907819794903558
-0.33941034707540013,0.0002077972181187325
-0.3389113814194167,0.00022629882264661966
-0.33839150401845197,0.00023382868071650145
-0.3378648505267378,0.00024215180254803152
-0.33731285966704755,0.0002669388707708044
-0.33673237705244874,0.0002780316316548777
-0.33614646181287244,0.0002959262595555839
-0.3355348697196826,0.0003180295052438469
-0.3349257901929602,0.0003508175407416097
-0.3350338720858207,0.0002674768736562323
-0.3351474235013655,0.00020279292875385315
-0.33526539702764785,0.00011234783801372097
-0.33539099722738197,1.4653655615582545e-05
-0.33555402542779555,-9.607720429883238e-05
-0.3357196695977832,-0.00022284124981305207
-0.3358882166698162,-0.00033051252071832245
-0.33607690845595733,-0.0004407952636830591
-0.3362826368626812,-0.0005594345467253352
-0.3365089070911685,-0.0006672605975536245
-0.3367612564098819,-0.0007856216631594026
-0.3370336938113683,-0.0009084433485451434
-0.33733076782838756,-0.0010532276306207565
-0.33763898521893915,-0.0012123006985960455
-0.3379528322397703,-0.0013509535376713985
-0.3382849716444128,-0.0015038382781054226
-0.33863048095613074,-0.0016044514946877602
-0.3389772880875865,-0.00174785614352231
-0.33935557431064645,-0.00188176351553309
-0.33975066142849175,-0.0020091459630823608
-0.34015023925113075,-0.002131948730270809
-0.34057707716673874,-0.0022650106761091205
-0.34104111770067874,-0.0023988847874827903
-0.3415311239728192,-0.0025017241150201
-0.3420331241956404,-0.002634635989983837
-0.34255435822841623,-0.0027564108133171054
-0.34247446537876414,-0.0025763131999300415
-0.34240876208210175,-0.0023876520856730126
-0.34233305565454863,-0.0021953296647362866
-0.34225770465424893,-0.00199766801571151
-0.34221728151807473,-0.001786019509050957
-0.3421468524586273,-0.0015773792198629643
-0.3420599753453497,-0.0013601985479987566
-0.34197199378181287,-0.0011232483112758478
-0.3418852020686403,-0.0008732760908291474
-0.34181752220988776,-0.0006308573758560096
-0.34176138525857075,-0.0003622542966129033
-0.34169069771539035,-0.0001030304839596723
-0.3416421847587165,0.00017510659179374038
-0.3415852714157935,0.00046451528318291547
-0.3415410391287106,0.0007668499386367794
-0.3414805725273921,0.0010731999471504383
-0.3414163336650702,0.001381353811623025
-0.3413517483345198,0.0016989668031034866
-0.34128597687926476,0.0020086196420527913
-0.3412325603251204,0.0023201115216700224
-0.34116580694020576,0.002627862842599762
-0.3411154574414784,0.0029498651609630605
-0.3410396886257242,0.003255360168768544
-0.3409776039017132,0.0035766429825942418
-0.3409216426315316,0.0038919178109401336
-0.3408710685825821,0.004234333461523901
-0.340770360731343,0.004343658542189601
-0.34069823573115493,0.004451553299251363
-0.3405879798587253,0.004561373282863155
-0.340489823716038,0.004656599448955165
-0.34041379528488336,0.004752033178326826
-0.34034504084200523,0.004827142568866415
-0.34031003082930855,0.004910680908166928
-0.340274782829003,0.004986073582770392
-0.34024663806221755,0.00507062335662592
-0.34024587493264064,0.00512165679810675
-0.34026149303721664,0.0051905749302914184
-0.34027976552867856,0.005261464865001507
-0.34028947653911357,0.005318611366458012
-0.34030817735119917,0.005375542226663873
-0.3403390669404547,0.00542143809663575
-0.340370121213482,0.005465902949452206
-0.340419120218062,0.0054864853675038565
-0.34047568616381246,0.005517122643735565
-0.3405205199268394,0.005519250495319655
-0.3405683073431046,0.005514850353755188
-0.34061764991548765,0.005519066296463274
-0.34066739377644606,0.0055227105091335185
-0.3407254354779368,0.00553966835865119
-0.3407978158538534,0.005562746873115362
-0.34089575907299796,0.0055520644167270814
-0.3409873251186328,0.005515428014604783
-0.3410327846196201,0.005470169382420274
-0.3411033240308739,0.005416439893254999
-0.3411683612327824,0.00534841486354062
-0.3412416379608933,0.005305294323524022
-0.341318364308031,0.005254929199503764
-0.3413875916636051,0.005227719324689087
-0.341476693668282,0.005210957025307075
-0.34157659804315876,0.005177186172146016
-0.341639186452029,0.005134052122538901
-0.3417154143894482,0.005087423142090535
-0.3417813907614091,0.005041923392595538
-0.3418394910826167,0.005012867335700889
-0.3418950044362026,0.004952462263204662
-0.34197007654051625,0.004918132306242821
-0.3420398942127949,0.004879650211902062
-0.3421160842145707,0.0048374721881376285
-0.34218189168115215,0.004796535149761129
-0.3422729934626125,0.004762892713841103
-0.3423597275994354,0.004705257456478247
-0.34245751337916025,0.004658471579815816
-0.3425573032553443,0.004582497741956334
-0.3426445733578269,0.004488161012583326
-0.3427479729184841,0.004414800616923111
-0.3428538902291812,0.004335633252837914
-0.34295053463788344,0.004269675192083156
-0.343078891512691,0.004206532864672362
-0.3429712429604065,0.0042768974202304745
-0.34288822079226555,0.004354821207269704
-0.3427948767631622,0.004431534128236976
-0.3427091921400044,0.004491019892107075
-0.3426208981193062,0.004560541589958516
-0.3425350066804027,0.0046533888067191295
-0.34242457927461784,0.00474202922187897
-0.34231634298415864,0.004815344952881088
-0.3422090417629567,0.0049081923296993655
-0.3421040700959117,0.00498441461820066
-0.34197437897294103,0.005063585140694529
-0.3418431416891406,0.005142088213033103
-0.34168856394313957,0.005230166971677046
-0.3415506523374164,0.005299129981828243
-0.3414203605991566,0.005381599326899329
-0.3413146172411208,0.005456008971227307
-0.3412016839356951,0.005528227506562346
-0.34109929187914617,0.005590329210047848
-0.3410011400585017,0.00565210441110869
-0.3408916190513076,0.005688971336295129
-0.3408039930700708,0.005724142144620133
-0.34072818351448386,0.005771719092039617
-0.34064898141549743,0.005819530119663706
-0.3405545177545731,0.005853273563448293
-0.3404858036226051,0.005888315324689059
-0.34039289191334476,0.0058908014080003785
-0.34041855820429867,0.005789450234541556
-0.34043763602823174,0.0056580211425950495
-0.3404473673904683,0.005533638061076132
-0.3404521371944269,0.005393623054593882
-0.34044800052620044,0.005276277034927045
-0.34046102585225413,0.005127509344541116
-0.34048072609944985,0.004990038062491137
-0.34050867064671486,0.004868276594316552
-0.34052938535139377,0.004700976358175397
-0.34053325861308015,0.00455277790233315
-0.34052310019207765,0.0043897766288889094
-0.34049907786939737,0.004227742043177887
-0.3404664691666353,0.004063439333578596
-0.3404380145916294,0.003879173683194902
-0.3403918884441133,0.0036994401398568874
-0.34034442399622467,0.003544690893330006
-0.340310849920265,0.0033604313392401916
-0.3402777782119537,0.0031739117468197087
-0.34024604092685823,0.002976261308115535
-0.34019296840255314,0.0027692812356097433
-0.34014348404010974,0.002587511560200559
-0.34008043502125446,0.0024034454238169643
-0.3399993437081739,0.0022181258815039554
-0.3399194583895536,0.0020429932343628858
-0.33982513804134834,0.0018765346102218611
-0.33973624913604994,0.0016984900088955223
-0.3396855544363206,0.0015956053002462772
-0.3396291406598867,0.001489010199661034
-0.3395768900189299,0.0013700045454192928
-0.33951666774582706,0.0012741878417847246
-0.3394400886508304,0.0011863309577415878
-0.33936558413286566,0.0010573642565905024
-0.33926100175897267,0.0009355083333328715
-0.33916003072085565,0.0007890014388357753
-0.3390870598221042,0.0006506567220542711
-0.3390159605394571,0.000517656553787862
-0.338941301250575,0.0003802125343041798
-0.3388885831121428,0.0002675374092870346
-0.33880348512242675,0.00014722489888304097
-0.3387310648968541,4.153287188402702e-05
-0.33864747024174646,-7.058275766438782e-05
-0.3385687029163347,-0.0001582587825169066
-0.33846859873751933,-0.0002402055221959808
-0.3383662894966305,-0.00033416002793486407
-0.3382654518075978,-0.00047426948148973375
-0.3381671687605322,-0.0005996484084661389
-0.3380701080595717,-0.0007275030904485078
-0.3379977269379325,-0.0008507209348280401
-0.3378992785181969,-0.0009864187673603946
-0.33778427296957575,-0.0011030828716386556
-0.3376835615254616,-0.0012231177597479999
-0.3375664567346464,-0.0013405163466903105
-0.3375416657552514,-0.0014500627258911204
-0.33752437761392445,-0.0015548338323567326
-0.33750548621092236,-0.0016241956450607294
-0.33750232517097895,-0.0016895584893612372
-0.3374788376826289,-0.001741510913408392
-0.3374378568379182,-0.0017784445170391022
-0.3374208499086011,-0.0018223067584463488
-0.3373822725330125,-0.0018801588485134564
-0.3373688622867638,-0.0019408374996872976
-0.3373475572737897,-0.0020064613752332986
-0.3373348340688686,-0.002119494814085258
-0.33733382629803504,-0.0021719827326120633
-0.33731789719748967,-0.0022433098354621363
-0.3373375608915111,-0.0023247211184956288
-0.33732618868550307,-0.002395583905702452
-0.337315980448993,-0.0024582202073684563
-0.3373157724055799,-0.0025401156940452322
-0.33734203989419626,-0.0026047326150677517
-0.33734726717765073,-0.0026611666925423607
-0.3373601034205043,-0.0027189669454080025
-0.33739760866770385,-0.002773904381220668
-0.33740651761564955,-0.0028288451122356036
-0.3374174286152686,-0.0028435254914286347
-0.3374379813187527,-0.002874837736841216
-0.33746384847804456,-0.0028626580288907215
-0.3374705948719763,-0.002879245869644
-0.33744130546340145,-0.002876474122191327
-0.33740142358357633,-0.002904116226171834
-0.33734794713235283,-0.002902322034711938
-0.3373116801519217,-0.0029073207766985593
-0.33728167803152803,-0.002938210857206102
-0.33724871738847856,-0.0029576214690106148
-0.3372194180357066,-0.0029932218104650387
-0.3371915360213959,-0.0030498648914553984
-0.33717567349314564,-0.0030968065360401677
-0.3371645783691848,-0.0031619870733221823
-0.3371886217727595,-0.003209546991671009
-0.3372147643027857,-0.0032477001191819235
-0.3372422667032441,-0.0032946778346135356
-0.3372769305874073,-0.0033629726892104393
-0.33732004775004165,-0.003417630672960752
-0.33737911891167266,-0.003475277257044613
-0.33744333390008796,-0.003531757271482438
-0.3375298494789747,-0.003579882922177051
-0.33764019836434755,-0.0036328477916630075
-0.3377333121439934,-0.0036720250380709767
-0.3378358438999027,-0.003720368694730939
-0.33793011719959315,-0.0037663677113864862
-0.3380305423680707,-0.003828617601385513
-0.33815061896228493,-0.0038954949190123022
-0.3383028347446498,-0.003957754633336774
-0.3382786212135659,-0.0036650124362897466
-0.3382303845443993,-0.0033490444960648843
-0.33820886935953454,-0.0030248806983378504
-0.3381997389883471,-0.002694428771875628
-0.33819219358536523,-0.002354122946267307
-0.3382002396483717,-0.0020161890705619632
-0.33823235961233333,-0.001665115982968987
-0.3382619647108042,-0.0012932294977752992
-0.3382816690276344,-0.0009139586964817007
-0.33831880189218005,-0.0004868836526401288
-0.33839756959069495,-3.128790004965423e-05
-0.33848391081105045,0.00041433486645209793
-0.338579287203144,0.0008607534643152997
-0.33869188900396446,0.0013131710987210722
-0.33881566276006,0.0017952392379666279
-0.3389830600215232,0.0022663081051283347
-0.33916495516711803,0.002765496409411827
-0.3393766809022589,0.0032736108564240065
-0.3395766023198367,0.0037844643603245146
-0.3397980536763288,0.004299429999107176
-0.340022794437054,0.004818679620950353
-0.34025266734615606,0.005343965711601802
-0.3405001501296051,0.005857470813744528
-0.34074982429699696,0.006408530262477545
-0.3410177555899672,0.0069558438991927105
-0.3411215342942777,0.007052808035041302
-0.3412551807642955,0.007165898829134213
-0.3413768251403251,0.007271039726158271
-0.3414895544608805,0.007375973049031407
-0.3416428536756102,0.007467615616593656
-0.341783204328103,0.007511371934958871
-0.3419270583025673,0.0076159974550553495
-0.3420666611803167,0.007717108100010767
-0.3422083657891125,0.007799485524414141
-0.342365950321381,0.007862652975538665
-0.34252964746590603,0.007905531049901687
-0.3427250504888122,0.007990426498413724
-0.3429146327415238,0.008051275957746943
-0.3431040008352195,0.008097618267301154
-0.34327816626401014,0.008149760440849725
-0.3434756736971331,0.008200181334234119
-0.3436635841808905,0.008283404721751424
-0.3438342882519829,0.008332089898202995
-0.3440081835972856,0.008360210646220924
-0.3442179342496605,0.008391132886422558
-0.3444073073768578,0.008406071242673369
-0.344618524148275,0.008451606222225022
-0.34482549519395006,0.008490547122793717
-0.34505387216871214,0.008500843090042374
-0.3452936195314517,0.008464162404487871
-0.34548788360848953,0.008405381277624675
-0.3456543183390218,0.008365000878235539
-0.3458366994237632,0.00830474351192586
-0.3460093337976758,0.008247373881225555
-0.3461929826396034,0.00818337647063045
-0.34633450681783867,0.008115773922413189
-0.34649102343595084,0.008046798131095679
-0.34668642456878834,0.007960016474055863
-0.34687341830703583,0.00787966791535963
-0.3470677545423354,0.00781328957002762
-0.3472691200938325,0.007725461998654288
-0.347439199351784,0.007616445092137297
-0.34760636225389824,0.007494602808825666
-0.3477542501678944,0.0073858731144556275
-0.3479056011695113,0.007239620545419707
-0.3480506969579223,0.007092761734256244
-0.3481655273370065,0.006916947660209205
-0.3483144284755876,0.006745595313262899
-0.34845855909645435,0.006588500848365425
-0.3485798578461456,0.006413595102005221
-0.34868004767125077,0.006205653637608272
-0.3487606886991485,0.005988808794639005
-0.3488591132116689,0.0057721106854329105
-0.34893205948892214,0.005586707976570564
-0.3489801873812938,0.005328089543481638
-0.3490329431524017,0.005073774841042701
-0.3489470031201447,0.004908079457772375
-0.34884347520495534,0.004730475623971457
-0.3487426758594896,0.004552954087844355
-0.3486464457487252,0.004362838448496593
-0.3485563826124357,0.004157756330010137
-0.3484819903211389,0.003940948478470617
-0.3484130487875952,0.003694012987331132
-0.34832918320715933,0.003463096887263139
-0.34822807506215175,0.0032181630860885187
-0.3481421198005056,0.002985855643778823
-0.34805399827260547,0.002735635107740679
-0.34794113249443775,0.0024832175045225364
-0.3478457952140019,0.0022288819518545724
-0.34773390939237325,0.001981390467642512
-0.34762284340920946,0.001738965327556223
-0.34749248893202533,0.0014730242890569332
-0.3473574396406469,0.0012228637434035573
-0.3472377958515458,0.0009935749748943871
-0.3471314919529277,0.0007566441994091716
-0.3470228504847141,0.0005231035816455343
-0.3469085972961467,0.0002811889762383587
-0.3467926365991281,6.0311164458428984e-05
-0.346664859005758,-0.0001903534572133545
-0.34655847380523525,-0.00041966143138673617
-0.34646364505541244,-0.0006399677071943931
-0.3463603138072779,-0.0008738437368483897
-0.34642901684877164,-0.000805944563898398
-0.3465270405066562,-0.0007423004689166913
-0.3466015354656611,-0.000647253451315241
-0.3466665661944647,-0.0005335238562378948
-0.3467133495400794,-0.00041123855199595634
-0.34676489098661134,-0.00027219923385832814
-0.34682680835166585,-0.00014545573465291018
-0.3468962318518508,1.507176949496733e-05
-0.3469555288464608,0.0001494326090453933
-0.3470120210536196,0.00029790989600950515
-0.3470320734733323,0.0004588961266524576
-0.3470379176855438,0.0006073816846646531
-0.3470187937980633,0.0007530416370846618
-0.34699893319337444,0.0009014815576623121
-0.3469915457317041,0.0010450263676723697
-0.3469481786115682,0.001168243623527477
-0.3469163503924596,0.0013149811677724641
-0.3469048687208147,0.001432913424980995
-0.34689039681085587,0.0015649651418945005
-0.3468545607559367,0.0016996228957396812
-0.3468365216883227,0.0018315588750769372
-0.34680439458783135,0.0019876353427360945
-0.3467531601129292,0.0021196625774176307
-0.34667653879637206,0.002268829969035311
-0.34661020343495863,0.0024443323726987772
-0.3465224921285293,0.0026191605371888916
-0.3464238581301241,0.0027682562573738342
-0.3463205678339851,0.002905605656341441
-0.34620546515274936,0.0030295347408541905
-0.3460792506077898,0.0031757128148534133
-0.3459303125775512,0.0033011718331405603
-0.3457955624822947,0.003425580304036968
-0.3456585742737236,0.0035518654261723626
-0.3454836150148817,0.00370212815072369
-0.34532695614761794,0.0038298479167447287
-0.34517774401477325,0.0039545652532281175
-0.3450243156801853,0.004105432471505676
-0.3448531177542666,0.004264899211315708
-0.3446713689495832,0.004455318427810474
-0.3444903835713077,0.0046603083665328945
-0.34432000308568345,0.004847070802870898
-0.3441465156737983,0.005033043263803144
-0.3439517248199066,0.005232740171460315
-0.34375042884690865,0.005422059920339996
-0.3435555336411109,0.005624924254405872
-0.3433563912984557,0.005837176375338959
-0.3431163298719129,0.006059369935691718
-0.3428709017452435,0.006296708005876611
-0.342644680344365,0.006569429612031876
-0.3424046735137818,0.0068185976729476525
-0.34214759539845624,0.007067908542644228
-0.34187755639681966,0.0073290342929133116
-0.3418883566316815,0.007248788939534977
-0.3418932421475258,0.0071688988076281
-0.3419145525512867,0.007078964244369869
-0.34194999738937293,0.006984690560083357
-0.34199640743416754,0.006887781172144303
-0.3420384735027864,0.006768995188431564
-0.3420806109450199,0.006651782118623146
-0.3421293738760392,0.0065265548241676945
-0.3421731250336157,0.00636749645020629
-0.3422027476429959,0.006217832979975285
-0.34223653448645613,0.006029712429510517
-0.3422546412890584,0.005860100101875185
-0.34228602131360153,0.00567876616155232
-0.3422807422989151,0.005510227417709078
-0.34230028285949204,0.0052934511509453875
-0.34230496070375155,0.005062507797270969
-0.342305831629194,0.004822718612132061
-0.34233988677694155,0.0045526999703204485
-0.3423756205803099,0.004304254968739886
-0.3424077591569961,0.004037906187846141
-0.3424570725648189,0.0037527367399724197
-0.34249005106437685,0.0034732863635818867
-0.3425287267062818,0.003195340171254925
-0.3425610484989516,0.002896502167930556
-0.3426250399096511,0.002619576936804189
-0.34268154325375866,0.0023192869405423678
-0.34270652864049644,0.0022485996582795966
-0.3427211889365342,0.002182282544751918
-0.3427526527910509,0.002132834566959959
-0.34278774762437436,0.0020726664502943104
-0.3428246535449263,0.002020888240339797
-0.3428528309219112,0.0019607078103130696
-0.34287462518060813,0.0019347788294553287
-0.34291214114390484,0.0019129097009710286
-0.34297443357088303,0.001879193759307189
-0.3430316559457978,0.001853755380954157
-0.3430986319893863,0.0018229111046349897
-0.34316805873545525,0.0017887956878004652
-0.3432531269012094,0.0017432535157063662
-0.34334573306186794,0.0017047161098390456
-0.3434337903670981,0.0016744294646776508
-0.3435178321979028,0.0016463579077328348
-0.34362776644894283,0.0016096674778996829
-0.3437466997415785,0.0015947817740763082
-0.34384455926506136,0.0015853499393078483
-0.3439653853861175,0.001587416926433353
-0.3440889961977293,0.00158820784933661
-0.3442250888050317,0.0016050449450857253
-0.3443823059497203,0.0016692695853406912
-0.3445628557901407,0.0017169826003479139
-0.34471917103267485,0.001780675784930418
-0.3449100377478163,0.0018233041692115402
-0.34508849127317587,0.0018715433817347623
-0.3452560454853267,0.0019269000089674091
-0.3454195891611443,0.0019598106254053683
-0.34558990395393485,0.002006933964337855
-0.3458035565189109,0.0020456443516689263
-0.3460023213518811,0.0020893961002832343
-0.34618345863853167,0.0021248485689272954
-0.34636304169782794,0.0021481096564082243
-0.3465310632514855,0.0021528174110998595
-0.3467203469960032,0.0021790454160681328
-0.34691220943321166,0.0022121771623837927
-0.34710329855360444,0.00226540167128965
-0.34729851867468414,0.002307428155556939
-0.34749258814173567,0.00234547072931045
-0.347694601113147,0.0023991190475376287
-0.3479185106755154,0.002464227458156224
-0.3481390787153905,0.002503469531326121
-0.3483740834247744,0.0025422879546448877
-0.348600449442475,0.002574182451373009
-0.34885830495542375,0.0025867427488294953
-0.3491211941689712,0.0026080419667856335
-0.3493843917806878,0.002598290935740467
-0.349653638566978,0.002591626914588944
-0.3499191464628433,0.0026069708152245846
-0.35018107090917844,0.0025942135402809187
-0.35042966220861715,0.002595703770872368
-0.35038511751989276,0.002548406843333458
-0.3505044027852335,0.002390772277532019
-0.35046524028027065,0.0022627013225633933
-0.3503697614120158,0.0021856743119621114
-0.35029849506643623,0.0021024880232248123
-0.3502111498929025,0.002078359576753967
-0.35021725058405595,0.002050582918366822
-0.35016553296593794,0.0020866042259998674
-0.3500722545901822,0.0020146437270411144
-0.35000030384138947,0.0018761521996754757
-0.3499889279368536,0.0018404835757300326
-0.34988781110899847,0.0018081115321108526
-0.34983176185430953,0.00182836516208406
-0.34972354639432135,0.0016969416927812694
-0.3495899734084508,0.001638456904584711
-0.3494191903357684,0.0015751527501222844
-0.34923491840318566,0.001504197089480211
-0.34906197771026154,0.0014584460317085901
-0.3488766344434783,0.0013892305733705958
-0.34870887512795157,0.0013356227976687191
-0.34855765772083735,0.0012304743805819363
-0.3484809216941497,0.001201312885131086
-0.34835691913563455,0.0012111493718569896
-0.3483574461062469,0.0012445753537488925
-0.34825683583116335,0.001269679486319961
-0.3482655396548533,0.0013436311945126816
-0.34838430649401586,0.0016036810258004096
-0.34837169325270845,0.0017084348855560538
-0.3483830595510619,0.0020901449978737406
-0.34861441546951194,0.002342416929739268
-0.34870253328861334,0.0024382451076493394
-0.3487426510106955,0.002624116186040318
-0.34872065649138334,0.002998237230692622
-0.3486794199683467,0.003200487870860816
-0.3486422229600432,0.003400202268467576
-0.34858842960791725,0.003637554749582529
-0.34873786168236726,0.003870285391997706
-0.34869538028762853,0.004042472296885945
-0.34866902420486606,0.004262991272636196
-0.34881256450646203,0.004350325577384059
-0.3484895835368477,0.004572672717066947
-0.3483809203773613,0.004820306494569861
-0.34818128503121154,0.004899025047381093
-0.3480364233561935,0.005047158724953912
-0.34790321694941817,0.0053405193975673
-0.34773935453410776,0.005473719326379807
-0.3477223002304995,0.00580470577097264
-0.3476138031356098,0.006088284708317536
-0.3475236949979623,0.006286621862363839
-0.3474857307300771,0.0063387619114919636
-0.3471614100616967,0.006488184708978995
-0.3467809775671137,0.006643926406261186
-0.3467898651831823,0.006863497709195254
-0.34676219749711856,0.007094271860109254
-0.34663824591820663,0.007431517716836734
-0.34674672326236033,0.007710835513487377
-0.3467759903707419,0.007998633426633497
-0.3469183472586136,0.008428588103036323
-0.34704503881093907,0.008902509488346116
-0.3470684582605848,0.009239485731461758
-0.34705723445857406,0.009602475943171804
-0.34697856721114767,0.009917334449114565
-0.347023778746428,0.010279636540100057
-0.3469321425229399,0.010492204107647507
-0.3469491842377065,0.010779998243201375
-0.34692189564487413,0.011052381553798882
-0.34706932612216707,0.011344605689813075
-0.34698909220683427,0.011691728459320774
-0.34705264587266776,0.012026768024824927
-0.34699675114287376,0.012381981776659973
-0.34693178208596087,0.012726898935917844
-0.3467420840462551,0.012949547345809553
-0.34679614507394185,0.013245903508547097
-0.3467029562603866,0.01351521608124874
-0.34668443930277865,0.013930762358820153
-0.3466107179086776,0.014582042785444296
-0.34670407115247853,0.015011148428124746
-0.3466976086352327,0.01529047303078869
-0.3468401932881753,0.015324705470378619
-0.34698233735470757,0.015377128545632654
-0.34717240601676547,0.015423944060045394
-0.34723204476768066,0.015397470282080009
-0.34737892237926615,0.015452170441067378
-0.3475761003350119,0.01557675447185912
-0.3475766276197592,0.015820560215460244
-0.3476055101396427,0.015986779548753743
-0.3475397325450672,0.016013963174846824
-0.3478474319910865,0.015950132227858488
-0.34793628484544614,0.01585522300234732
-0.3478710669626331,0.01577782722536482
-0.347777172994863,0.01582122531520519
-0.34776565098170065,0.01581176195258102
-0.3477720693025895,0.01578272876466555
-0.3478454087261899,0.015761333220348256
-0.34781967006321324,0.01571462443744276
-0.3478183640234008,0.015695210858767752
-0.34783194572385917,0.015708780152971974
-0.3477819944291643,0.015721457728021707
-0.347673702662818,0.01572140488591943
-0.34762136732168214,0.015644069785024445
-0.3475433043094391,0.015546175176904709
-0.34745756315804893,0.015488970158097512
-0.34747528132347905,0.015486681670933075
-0.3474905714303395,0.015494891414840131
-0.34743878804959805,0.015673996801559578
-0.3474352725368126,0.015888806516131906
-0.3473420301132993,0.01594998646189072
-0.34728044024952254,0.016191951512214822
-0.3472123095613575,0.016418759884323134
-0.3469915002161289,0.016876411392295176
-0.3468381571049663,0.017290918134701405
-0.3467586810686384,0.01751463114963836
-0.3466951444642493,0.017648978052726597
-0.3465718525544734,0.01788162512520801
-0.34635927605849637,0.01804103043074548
-0.34630647403693404,0.01828824032011657
-0.3461149208911389,0.0185106971322761
-0.34582960133131174,0.01873230474739808
-0.34581738162777215,0.018674374308630143
-0.34562119144426273,0.018828283607410665
-0.3454332385953449,0.019023023120313662
-0.3453255147650894,0.019237452474899913
-0.3450284964405902,0.01939853773011105
-0.3448208052792121,0.019584043671827936
-0.34454301172979235,0.019869559492442998
-0.344257402672182,0.020174838136313697
-0.3439335477813387,0.020426357441422002
-0.34360151365848773,0.020712653254954264
-0.34328113160633117,0.02091475012554471
-0.34301318183072976,0.02125840887750388
-0.34269486276432914,0.021560976784647773
-0.34237950630310693,0.021830777070214705
-0.34204284719858546,0.022028655795928442
-0.3416467311970356,0.02220822564304606
-0.34136787175946204,0.022503927612102015
-0.34125408006571456,0.022913696583556326
-0.3411212930688157,0.023248375016592576
-0.3410302543994213,0.023562945133553725
-0.3408186271978734,0.024026092763897694
-0.3405296465355057,0.024299828949832403
-0.3404444730677107,0.024642650845381642
-0.34019819524443584,0.02500136295057917
-0.3399832408982354,0.025385287970057624
-0.33973613383739754,0.025775601531612874
-0.33956142273126927,0.02611632863765012
-0.3393415778660492,0.026456288220925495
-0.3391851020214875,0.02691232193546808
-0.33904927865010337,0.027329088845789412
-0.33897356281422164,0.027858408373755583
-0.33900303464149456,0.028341811264120192
-0.3388714557972861,0.02869869189375593
-0.3389170915989915,0.029031548350453074
-0.33884102691245466,0.02939303578333685
-0.3386696871864978,0.02976815616673273
-0.33856839803955785,0.030236289738852756
-0.33830974645109296,0.03071580389867834
-0.3386422184936272,0.031039353224961402
-0.3389124136528525,0.031307889408181994
-0.33903246713271823,0.03150140523032277
-0.3391201368800928,0.03163461455633362
-0.3393130285616371,0.031872428743178804
-0.3395683177721081,0.03210726641633316
-0.33986183270361575,0.03236921762010611
-0.3402272870602256,0.03256376906296532
-0.34051198584344633,0.03269034893981029
-0.3407854124865265,0.0328725093946175
-0.34082859574189445,0.032937587282723946
-0.3410432750120769,0.03301610641831543
-0.3416041768469073,0.03327410412834195
-0.3421707258694572,0.033405185838370044
-0.34238431652474827,0.03346345834764183
-0.34288419516549556,0.03365288228928673
-0.34329363064549145,0.03379702104908866
-0.34377762741138984,0.03374375838393623
-0.3443337341049613,0.033867635745988695
-0.3448615948476314,0.033864315001500944
-0.3452753231267951,0.034086453418404355
-0.34577329795646433,0.034078335164575674
-0.3464092972215143,0.03389612576217502
-0.34681537997560113,0.03386413212084147
-0.3473297992024543,0.034049419489577876
-0.34797103139987473,0.03427732069565681
-0.34840940736592274,0.034762007302699655
-0.3486680049464998,0.03516128561634371
-0.34893298284971025,0.035478864013433586
-0.3492956176921815,0.03602104217611568
-0.3494562820736067,0.036393601473850956
-0.3497685171383099,0.03674861571730159
-0.35008229045365225,0.03705423056068241
-0.35039186391830857,0.03748524758307367
-0.35033866892565896,0.03814352141665331
-0.35010187815281324,0.03910876919377815
-0.34991854248177506,0.039918243755942745
-0.34981466288042634,0.040550170716451533
-0.34956234566676014,0.040964334250079504
-0.3490138601409273,0.042011896919387254
-0.34856025603955526,0.043015869321763156
-0.3479442244783687,0.043886449869861316
-0.34726979142797293,0.044243193144382825
-0.34637546613184317,0.045194758867820234
-0.34558093684927327,0.04621670507444589
-0.3450615597997627,0.047298772619345536
-0.34452384314932266,0.048480681578701085
-0.3435550831674966,0.04957421152956598
-0.3428686522374213,0.050813877779622624
-0.3421752952428697,0.05217010032259228
-0.34171419408371945,0.05323382112765654
-0.34056804126237966,0.0541925137741284
-0.3395420292276363,0.05499228378208715
-0.33843357658351503,0.05582417607309989
-0.33692838377591894,0.05676171974107358
-0.33563183963102144,0.0581464303604369
-0.3345049755455353,0.05942796651968765
-0.3333105065259761,0.06084041652073113
-0.33197086167027257,0.06213251868032102
-0.3306971620809341,0.06342795619477626
-0.3294133904296733,0.06500427777415638
-0.3280901033109549,0.06617234644847014
-0.3267344547388039,0.06714040288876866
-0.32531142497404664,0.06838662076328392
-0.323860864965615,0.06996324400063025
-0.3223863259730787,0.07176431639922495
-0.32070801260772935,0.07362741336164438
-0.3189820051104898,0.07541536757796066
-0.31737519474052533,0.07721185425346494
-0.3153656329230552,0.07912990106469103
-0.3135898240840976,0.08115010076078608
-0.31185800543496217,0.08335918498796582
-0.31014292359985074,0.08551499018699305
-0.3082230923206878,0.08752661790695682
-0.30639514484510505,0.08945822376104484
-0.30450082674798606,0.09147632209787321
-0.3026055403470557,0.09362568483418165
-0.3010488196378849,0.09580127671405375
-0.2991901445800473,0.09791916274827361
-0.2976174291003116,0.10015165848458046
-0.29574577574520283,0.10227129568982984
-0.2939895508394466,0.10462086613226906
-0.2921545295427635,0.1070157876705497
-0.2901630455252734,0.10971512609172168
-0.2882415427619269,0.11237279198439165
-0.2862501338925971,0.11519558047377487
-0.2843359915079228,0.11772918819698003
-0.2821077818918437,0.12028049560764809
-0.2800495808814862,0.1229578694138197
-0.27768150123878765,0.12571704523308164
-0.275364693085843,0.129012766982182
-0.2731045155011409,0.1322318908184381
-0.270956297760037,0.13520108679215054
-0.26856388944445336,0.13856791774119542
-0.26624845224052257,0.14174833370430445
-0.2637917316533466,0.14518030048947544
-0.26144089964770045,0.14865288623778328
-0.259167095736312,0.15224469979526312
-0.25663369936280755,0.15594974673649176
-0.2540895256798905,0.1596801568894144
-0.2515332150168645,0.16327004482849528
-0.24903177569346005,0.16709724150800814
-0.24668277837016772,0.17088797097410485
-0.24420195679331008,0.17497590446953643
-0.24150201911275526,0.17952268002688027
-0.23877929128251063,0.18398949695808092
-0.23610709224116688,0.1884022021849735
-0.2333273616276,0.1930305664458285
-0.2305823924357885,0.19790062015406973
-0.22776502840182256,0.2026138677519006
-0.22510055514517593,0.2072065820418359
-0.22256187065827493,0.21164954431324234
-0.21996174732330015,0.21639453812994724
-0.2173492833608862,0.22136105681015772
-0.21467788462188286,0.22625007173950568
-0.21205917594516663,0.23121342082582907
-0.20947155636660597,0.2359221910571243
-0.20694009140123548,0.24068102593486324
-0.2042928782539053,0.24524369027653015
-0.20150389044600212,0.25001483709066874
-0.19875407349934815,0.2552315823449898
-0.1961836949526888,0.260340842609251
-0.193479254685394,0.26582045574576674
-0.190826900987355,0.2713975504713842
-0.18820913882964052,0.27677983805067985
-0.18551895865543933,0.2819965534428506
-0.18289652745966423,0.28720919019720714
-0.18025219130621484,0.2924163113432067
-0.1775232605035462,0.29767161343095605
-0.17478023238749746,0.30294015513080197
-0.1720766422540996,0.3084023247122667
-0.1693866574639101,0.31388156009389845
-0.16664247906652382,0.3196363214651031
-0.16398901223886597,0.32512638675656785
-0.1613681145750656,0.3306377727128564
-0.15872970107655143,0.33625996017942494
-0.1561032552788719,0.3418661674731558
-0.15347544739624136,0.347504401546217
-0.15083632341221043,0.35326255404783435
-0.1482024064021221,0.3590221168476916
-0.14556265259515963,0.3648067718050785
-0.14290019917086003,0.37075219912389135
-0.14023079053488688,0.37670769434102963
-0.1375127574912907,0.3831240305197477
-0.1347354515525884,0.38956109505135633
-0.13197250505307623,0.3958695766955823
-0.12932285694213608,0.4017844310732992
-0.12658399162635073,0.4079601917547227
-0.12387838618025473,0.4141764925357106
-0.12125461785939792,0.4204378845770917
-0.1186084874191351,0.42658298295899366
-0.11598673909067563,0.43286593637705556
-0.11334989634062015,0.4391463349243878
-0.11078466764387608,0.44520161997636626
-0.10855018071656586,0.4511537351762719
-0.10632960303710816,0.45722183340838435
-0.10407706108153325,0.46348255631071217
-0.10188392272082943,0.46940650947726853
-0.09977064144387819,0.4754164469985586
-0.09768750445583996,0.48142803269962386
-0.09559964025376394,0.48733906575971886
-0.093569686115786,0.49332455057981883
-0.09152749702440643,0.499220447661869
-0.08942986536991024,0.5053458193062186
-0.0872960591770478,0.5115845026909916
-0.08517351523703828,0.5179254546525888
-0.08308575027303469,0.5242118057439571
-0.08095908902341344,0.5307474399215789
-0.07879800112724986,0.5371518134211792
-0.07674598607428021,0.5435899062815697
-0.07468761058069133,0.5501475653437731
-0.07269032401067815,0.5565174566969331
-0.07062557074363399,0.5630776064854479
-0.06866318469409792,0.5696169531596622
-0.06668532743812589,0.5763285434195067
-0.0646800721745295,0.583076972581839
-0.06280079444207828,0.5894617974028857
-0.06095780223798697,0.5957348735450219
-0.05909672392356657,0.6020072512074475
-0.0572859946289192,0.6083338772557529
-0.05512667503317911,0.6145390318364973
-0.05297476725620445,0.6207259918574681
-0.05081725865278652,0.6269623112138161
-0.04859603069646057,0.63319994840039
-0.04636487512769227,0.6396153477181391
-0.044106094554625816,0.6460701605762287
-0.04179694246064919,0.6525874062962923
-0.039494511285009665,0.6592359090785631
-0.037147643385017096,0.6659453253808413
-0.03480582641760056,0.6726751851322677
-0.03244115376649187,0.6794040658594739
-0.030080028735251507,0.686153849350947
-0.02773046864086197,0.69281278092253
-0.025441517466834013,0.6994048168123479
-0.023186786377915672,0.7058651645858831
-0.021002879810206307,0.7122733783477642
-0.01876635622930925,0.7186185926655333
-0.016483341994760814,0.7249182127420308
-0.01420564273528295,0.7313102775962075
-0.011936271122868977,0.7373362588416641
-0.009653895659729933,0.7434481146260751
-0.007258331680656108,0.7498570260207791
-0.004974645878238607,0.7559650494599743
-0.0026498934714896255,0.7621964069374534
-0.0003305990556858318,0.7685405786236893
0.002063525565819971,0.7748430958911556
0.0044190333728334336,0.7814443788697694
0.006875344113105572,0.7881567915843499
0.009409731748870123,0.7949507324792571
0.012015596486119356,0.8018273614955644
0.014682118532385185,0.8086606739992181
0.01734349744340502,0.8155173512273179
0.019975533056684577,0.8223228921058683
0.022579549521365802,0.8290512936314067
0.025082315640519826,0.8359931681254928
0.027572440056416597,0.8426594421294804
0.030131538903617763,0.8490468506413358
0.032610329875481875,0.8552918105846348
0.035092935955073845,0.8617041548254469
0.037514830725588394,0.8680789516786391
0.03989761191337722,0.8743956285587942
0.04226490586446108,0.8805953958376835
0.04463362777016952,0.8868792943407859
0.047061772436467794,0.8932146452358033
0.04949983285654734,0.8996776967413631
0.05200291922387609,0.9062189405269567
0.05455686480928158,0.9129030046531299
0.05713374920448906,0.9198250967909866
0.059783095763454794,0.9268199906363118
0.06239367685498738,0.933859175300153
0.06501205223720201,0.9409190591042519
0.06759786587399454,0.9479557694681493
0.06983211360660763,0.9549247707196717
0.07204878504851482,0.9618008347893301
0.07422140983396795,0.9685420518378393
0.07637128203533466,0.9751776327598561
0.07843011451024341,0.9816122783951435
0.08049064804411611,0.9881821966860742
0.08259021323452732,0.9948461596878475
0.08459365895180301,1.0014412495581135
0.08664802998151555,1.0079380638129265
0.08869869248449688,1.0145171855534736
0.09078151631104381,1.0210968419234616
0.09288357670485296,1.0277645003644302
0.09499769123317567,1.0344740759182378
0.09716400799585788,1.041351316519743
0.0993126540536529,1.0483248899518958
0.10145630662958088,1.0553664843994972
0.10361566676285755,1.062542040043623
0.10584528681607894,1.0696435479662256
0.10799633076097626,1.0767665890951634
0.11015492090980644,1.0838977691146603
0.1122935531772284,1.091068336533369
0.11446780940239243,1.0981214100847665
0.11658057285482679,1.105064182579826
0.11863802824159786,1.111932137807604
0.120682348310409,1.1187856570549897
0.12262811024678925,1.1254352306516326
0.12462025345430056,1.1320337186840779
0.1267032128267675,1.1385666054729104
0.12886619264520974,1.1449403656240618
0.13092140815180203,1.151445174115686
0.13293556214699043,1.1579294505683335
0.13482548468569436,1.164358241866467
0.13675895033942587,1.1706755165822291
0.1387661252184413,1.1767988776182976
0.14071306556293095,1.1829254369122102
0.1425913104860636,1.188933371507001
0.1443764750781642,1.1948396139075115
0.1461458254158824,1.2007352064907546
0.14794666902427656,1.2065986313286172
0.14974343827949688,1.212582518273372
0.15153092487452935,1.2184918506710438
0.15332501813814473,1.2245171126874812
0.1551702026521643,1.2308963979665002
0.15697058410074038,1.237243797644962
0.1589058907199466,1.2435673214870266
0.1608622497194927,1.249951970054555
0.16277684985980195,1.2564818547499563
0.16478266467234332,1.2629954863675907
0.16677597700040164,1.2695300327466836
0.1687715333211674,1.2760990685188511
0.1706512692326461,1.2830076487519746
0.17248534043132085,1.2896997587588759
0.17432642734259154,1.2962439147710978
0.1760896832951184,1.3027046702686325
0.17777265618589053,1.3090845004605014
0.17943754007491308,1.315337452693195
0.18104732733856527,1.3216229461720388
0.1827405592207295,1.3277800993156492
0.1844313894806442,1.3340733872999382
0.18608280841985653,1.3404704080161607
0.18773398136350844,1.3467933895773503
0.18942901305114648,1.353254390276689
0.19108285881904868,1.3599464440291749
0.19280707144837123,1.3666066231536997
0.19451881118101433,1.3733883283078725
0.1962516751860433,1.3801888652857353
0.19802142228553068,1.3872164446449746
0.1998261419059273,1.3942954880014744
0.20160912742570028,1.4014074053014516
0.20338754186702124,1.4084489371839333
0.2051594533748835,1.4153482334647889
0.20682106404044445,1.4223431520440952
0.20856658618878532,1.4293523159137593
0.21031313445307998,1.4361801792191193
0.21203034074770266,1.4428510053963866
0.21365314649560976,1.449509352930424
0.215408038540305,1.456070536496208
0.21706599095645182,1.4624591733149326
0.2187491146224091,1.469005284420579
0.22049646199590134,1.4756105382117104
0.22219890406083892,1.4821821923179783
0.2239812637985853,1.4888772567022428
0.2257778244837491,1.4957726280766634
0.22751890836971117,1.5028428730943875
0.2293703450854116,1.509818934347815
0.2312244510704229,1.5168353753502763
0.23288618887119766,1.523819625410506
0.2345689670541381,1.5308343436488117
0.23622229473387715,1.5378892555055994
0.23791195643589808,1.544909481259981
0.23950557837806824,1.5518622549270302
0.24106403112610528,1.5587228829836632
0.24257717253284408,1.5655607920928785
0.24407484896082182,1.5723052849862258
0.24566019954688428,1.5790961153792185
0.24728319616165506,1.5855533252665048
0.24888403481358068,1.5921741238078693
0.25042749776665313,1.5988287373175287
0.2519617195452231,1.6053398485972679
0.253538076711059,1.6118439578019372
0.25514837412196933,1.6183811996537667
0.2567632090573237,1.6250562438461649
0.2584891536715408,1.6318918887738947
0.2602346332658825,1.6387057860720005
0.2619346489286613,1.64577246021328
0.26371919837234437,1.6527286494126547
0.2654987119509933,1.6598174840015334
0.26728129608127893,1.6669077768749454
0.269087697735423,1.6740009944188072
0.27088814867127525,1.6812322090007943
0.27267689256384586,1.6883756020539626
0.27440949621919325,1.6953795025763163
0.2762247137477705,1.702520440470688
0.2779393581728857,1.7092831488665428
0.2797635862357588,1.7164110281138163
0.2814413802344877,1.723168556503755
0.2831789987067706,1.7301917295637335
0.2848410517694767,1.7370913662522853
0.28658170707198394,1.7437590032055668
0.28840904808483314,1.7505855089401776
0.290230696774577,1.7574250570442298
0.2921361677276396,1.7644882281101506
0.29404434045760147,1.7716045676789256
0.2959710508508765,1.7787179786705427
0.29792983807808593,1.7858467717113262
0.29983447803395913,1.792881350547983
0.3018612473239897,1.800149627506988
0.3037914621343076,1.8072015583397651
0.30590696654384203,1.8140736297286564
0.30806795012312793,1.8210350303521854
0.31004853349423855,1.827574679789537
0.31216573143658216,1.8343286026876169
0.3143402726390028,1.8411808259951237
0.31633022301138347,1.8474962045317684
0.3184633790872937,1.8538938984744189
0.3204934797868898,1.8600814535498889
0.32259888932754865,1.8663621269477169
0.32460709429469037,1.872501403363156
0.3266909374952949,1.8787444484630265
0.3288162910966861,1.8849716582884657
0.3309627782738369,1.891271260557779
0.33317768347828,1.8976513895125526
0.3353847089470869,1.9040527568771652
0.33764687520868214,1.910505978177032
0.33996032447273383,1.9169748616055793
0.3422576097733993,1.923428630787338
0.3445814547993509,1.92989205812125
0.3469257876770092,1.9363625839588727
0.34927609860163544,1.942800145813483
0.35165169112136185,1.9492297840725872
0.35405603358036286,1.9556255998604704
0.3564383187558429,1.9619296961418353
0.35881353261163895,1.9681538650795176
0.3611827734053941,1.9742431720231701
0.36350986782791184,1.9806942736123876
0.3658538379120202,1.987062413600587
0.36821165790010374,1.993413307019546
0.3705849741912991,1.999770335544666
0.37296808315183316,2.0061293124311526
0.3753751609034981,2.0125003936953316
0.3778089049653881,2.018870889983745
0.38028813629046543,2.0252875008722637
0.382799192629833,2.031749616899174
0.38536969215616745,2.0382342103040405
0.38797010502034956,2.0447650056276783
0.39063422143356474,2.051317606846305
0.3933539038653717,2.0578834010155442
0.39611530416902774,2.0644829747659372
0.3988814025496271,2.07108257210196
0.4017126593685662,2.0776799801079027
0.4045473537967853,2.08417909346081
0.4073826234568292,2.09058646396255
0.4101944701777458,2.096888871041194
0.41298211358001624,2.103105595859763
0.4157725498823061,2.1092528416313465
0.4185640076390519,2.1153729159263372
0.4213528608529594,2.1215040996971375
0.4241834093708333,2.1276408093416035
0.42704190113275653,2.133788267804401
0.42992683328359793,2.1398880577553
0.432647167625691,2.145818495179039
0.4354177767390741,2.1518422373102943
0.43826803133346526,2.1579340195489123
0.44117901940768267,2.1640614369064908
0.44412980341690855,2.1701958130709467
0.44714815730188673,2.176356071447935
0.45020351797078717,2.182553021159104
0.4533013741478049,2.188754427278548
0.45643930452673126,2.194913135150211
0.4595884933326715,2.2010714679684886
0.46279353104389087,2.2072874336622603
0.46605443867972585,2.2135605211807032
0.4693212487568249,2.2198651832010428
0.4726429910926696,2.226208030859949
0.47597878752759953,2.2325658835088653
0.47936561464818817,2.2389745594953343
0.4827726747597445,2.2454437347814094
0.4862234857500412,2.251941530375728
0.48967360743994326,2.2584807910458653
0.49316397514424604,2.2650087048384466
0.49663049391737724,2.2714564296005193
0.5000538409026389,2.2778024346713
0.5034732869553065,2.2840404858727466
0.506872558415594,2.2902499431352275
0.5102866859385597,2.2964258986962904
0.513701602794536,2.302568794552747
0.5173816051819016,2.3088567196856484
0.5210891069121466,2.315147544018477
0.5248205053763141,2.321439868594958
0.528598424960024,2.3277164125827197
0.5323252385815272,2.3339018604165136
0.5360163395334833,2.339967297888069
0.5396935102311494,2.3459239805972594
0.5433439752835462,2.351761815900568
0.5469492559825524,2.3574984783601676
0.550517870298636,2.36312079278742
0.5540723552187814,2.368628194782841
0.557582848451609,2.374022282587301
0.5610630077581248,2.3793053724444557
0.5645241988608493,2.3844833093623317
0.56791903013236,2.389578214697867
0.5712649187661393,2.3945610419944456
0.5745765676497302,2.3994441630685683
0.5778592894292554,2.4042181668209013
0.5811111353965063,2.4088713158871435
0.5843339603419844,2.413397205507343
0.5875014964956059,2.4177882751555937
0.5906459166503076,2.422090686813052
0.5937683854277979,2.4263363858539995
0.5968873414036375,2.43050891175899
0.5999663899007396,2.4346042774900796
0.6030003867758598,2.438620740227238
0.6059042627486949,2.4425721880688878
0.6087563404314883,2.446436493094683
0.6116053763712797,2.4502495400617996
0.6144193118412913,2.4540235684377834
0.6169878691860274,2.457416918183682
0.6196363282961114,2.460783542786875
0.6223578551137887,2.4643131549482606
0.6250356624099472,2.467714433707078
0.6276100983662234,2.470971485419522
0.630217375274978,2.4742425708094635
0.632851701946713,2.477404859648275
0.6352030055004418,2.480354606223583
0.6373964261812168,2.4830411215956394
0.6397176326497851,2.485807603569652
0.6418860877500847,2.4885048332291895
0.6441030529711574,2.491311926275265
0.6462300789938114,2.494135786657927
0.6484909245927064,2.497056573560886
0.6508337221444367,2.4999829858285274
0.6530771034615257,2.502777233756798
0.6552614948844293,2.5054812137382987
0.6574448216202982,2.5081163371190494
0.6596381407386365,2.5107144684374076
0.6617823780049488,2.5132949724683953
0.6639402706643674,2.515883557794361
0.666234992593676,2.5185649252167566
0.6683117162687929,2.521378897900857
0.6705139446244779,2.524186563635694
0.6724657504941761,2.526975205883667
0.674321379580364,2.529685660548169
0.6762714557968211,2.532317343483606
0.6781461324623207,2.5349063679108563
0.6802313128498,2.5376788489048177
0.6819638480440626,2.540148677079438
0.683946779786458,2.542759211565394
0.6856961753960984,2.5452145435115927
0.6876386664698879,2.547829257314854
0.6896330589403932,2.5505009526428797
0.6916179334135031,2.553183365392247
0.6936160730067849,2.555890055494239
0.6955665415822402,2.558544279652505
0.6975359268161381,2.561199536454037
0.6994983760513143,2.563850385283077
0.7014488392487868,2.5665104727920367
0.7034080603784545,2.569172031785347
0.7053408822910572,2.5718445406370845
0.7072752516232803,2.574517623888453
0.7092018627016314,2.5772124991850696
0.7111088251866515,2.5798482929143964
0.7129624306685638,2.5823944432013377
0.7147845868108192,2.5849165806719845
0.7164224489077142,2.587412665358578
0.718075280191012,2.5898941800883213
0.7197226109534901,2.592375151597423
0.7213572626436889,2.5948570318240294
0.7229883960929493,2.5973335218303504
0.7245849481464398,2.5998266432010273
0.7261734796699401,2.6023074547878995
0.7277427397969586,2.6047476072916003
0.7292553221433953,2.6071177317629335
0.730750865357243,2.6094236836814315
0.7322557213241727,2.611732378331673
0.7337240374990974,2.6140412990600455
0.7352231062182673,2.616322779773965
0.7366991987965571,2.618620271748288
0.7381549608762399,2.6209034379090617
0.7395894203721427,2.6232104386180164
0.7410290916840965,2.6255067193926513
0.7424124374350247,2.6276943127647985
0.7437383181507262,2.6297225383001583
0.745004543309844,2.6315635878131425
0.7462472323174973,2.633424358423953
0.7474741977578786,2.635259631630421
0.7487254075079196,2.637086998932342
0.7499545946468457,2.638910848028874
0.7511756894106082,2.64074670056967
0.7523963392701218,2.6425608149482347
0.7537754050368315,2.644372111797937
0.7551276326876324,2.6461643256494125
0.7563922526552425,2.647884449281252
0.7576552584364944,2.6495360326840767
0.7589145675553636,2.651183344150914
0.7601654357281883,2.6528200557160866
0.7614216090053333,2.654472004356725
0.7626807364121622,2.656141051873537
0.7639351020317394,2.6577832568208564
0.7651967884060538,2.6594564835770753
0.7664635593684906,2.661144664291917
0.7676745849891057,2.6627842371404244
0.7688622991909342,2.6643398604310606
0.770041158969709,2.665897403432675
0.7712014397943272,2.6674750700586123
0.7723571549680066,2.66907171481685
0.7735411239879628,2.670655747668317
0.7747124144836927,2.672270079206756
0.7758911745903372,2.673895607419186
0.7770680620714474,2.675553430346995
0.7782457431806835,2.67722223150298
0.779398733558028,2.6788968478354525
0.7804038051274041,2.680445681675822
0.781401839708952,2.68208377788921
0.7822117396253043,2.683590066827143
0.7833471268566714,2.6849287135879836
0.7844443983832027,2.686361451607532
0.7855236647973081,2.6877967023038667
0.7864495829812101,2.6891658683968216
0.7877844012393359,2.690664846519834
0.7891688974774126,2.6922717205217515
0.7902556150870893,2.6936958581594586
0.7913573162384167,2.695034646436323
0.7922899829143834,2.6963423940123183
0.7931218864839327,2.6976536757066785
0.7941454959400408,2.69912323007038
0.7950760779592867,2.7004459737407274
0.7959451061803249,2.701709737910348
0.7969275224165071,2.703091838055208
0.797831096451678,2.704348117338081
0.7987618701797101,2.7056792069072912
0.7995904168226938,2.7069673150748343
0.800411369324769,2.7082214538797813
0.8012103058785962,2.7093396467227637
0.8019918740684993,2.7105285220561677
0.8027182119091113,2.7116179342116205
0.8034428113026514,2.712817938594494
0.8041931754947715,2.714038593804534
0.8049887641969431,2.7152599929098717
0.8058737742104546,2.716525636364097
0.8066145817983182,2.7177114676921166
0.8072967010147136,2.718782661404517
0.8079298911470307,2.7197914039415765
0.808632715534058,2.7209390648269465
0.8093150262875384,2.7221293423888078
0.8100158969146645,2.7232487086028594
0.8105622300118444,2.7243533109366718
0.8114283383776626,2.7255551814306513
0.8119949005799905,2.7267802325821306
0.812864116505574,2.7281364867409463
0.8136531698372357,2.72946058727874
0.8143930637053003,2.73077218643085
0.8150540382447578,2.731923022410686
0.815713897445457,2.733095743854514
0.8164468469584227,2.7343006306339697
0.8172054553237224,2.73558461888946
0.8180934228585417,2.7370206126050016
0.8186488205285184,2.738151431098111
0.8192673063411513,2.7393433701076555
0.8197113877649691,2.7403071270383146
0.8201863030323184,2.7413471194456993
0.820702049900306,2.7424349717886476
0.8213464277321154,2.7435580307304126
0.8220695204082269,2.744772011788951
0.8225282363794078,2.7457979703820214
0.8230838445980818,2.747012746120744
0.823627412450138,2.7482418372899713
0.8242233135338722,2.7491759745553472
0.8248529861611265,2.7501329088768984
0.825585516713284,2.75119107207916
0.8258507964063049,2.7518399286455137
0.8263759251877467,2.7527771506502217
0.8268145803584594,2.7534759580360033
0.827368819678146,2.754162991159821
0.8279358350061914,2.7548994091081918
0.8283314718582752,2.7555585691926963
0.8287125098856076,2.7560896867680427
0.8291457721230635,2.7566254122849903
0.8296837847205789,2.7573009105735
0.8302565670488355,2.7579429692236372
0.8306676806262943,2.758555656487046
0.8311305386924746,2.759116537948393
0.8312962772641463,2.7594542180997474
0.831168699885577,2.759556284547759
0.8308774988614696,2.759392412458994
0.8307683686796616,2.7593676768599535
0.830892451678293,2.7592257457756926
0.83098062837338,2.7590419874386396
0.8306630773201276,2.75884095472881
0.8304859325535106,2.758623841942284
0.8302215406936148,2.7583683872404032
0.8299082125741546,2.7582731958177544
0.8296473089705892,2.758046544091161
0.8296682713788371,2.7580388369853797
0.8297024477211054,2.7579820268206223
0.829650044482585,2.7578698460374054
0.8296783708400113,2.7578071731896694
0.8296959725676707,2.7576107068736873
0.8296144158840529,2.757393222267636
0.8292305508923663,2.757317329611978
0.829027620769982,2.7573073936585613
0.8288520587006422,2.7572878376602246
0.8283398533044521,2.7572072366549993
0.8279897877406757,2.7566493487069708
0.827404496786883,2.755813589316812
0.8268452915276877,2.7549795922312037
0.8261657789206798,2.7540595119816973
0.8254025273480363,2.752984857295032
0.8247356865941725,2.7518619794245223
0.8239072666169341,2.7506565447216635
0.8229802199125955,2.7493446597452404
0.8220918659135877,2.7479941276093425
0.8211963169924696,2.7466381755193994
0.8201357484347027,2.7451130343340635
0.8189817868573981,2.7434999920028527
0.8177474949719963,2.741848512552247
0.8164644142898009,2.7401221519257777
0.815132625872596,2.73832431857345
0.8136597109781117,2.736456641756194
0.8120267154151279,2.734417108219288
0.8103609905803835,2.7323200322301373
0.8086766862352269,2.730161658373291
0.8068344202954081,2.7279126691689366
0.804908001464059,2.72560685979045
0.8028746045926631,2.723285712100706
0.800836217036095,2.7209197339138487
0.7988466151957219,2.718459530277327
0.796821116976515,2.716138874148847
0.7948285987317517,2.7138341317886043
0.7927655481617748,2.7114637687521053
0.7906674057605476,2.709003277671431
0.7884888358866899,2.7064802422534076
0.786315717945711,2.7039628118961554
0.7840806463472147,2.7012348790276652
0.7820314026307467,2.698928402705757
0.7797187548255196,2.6962087303980367
0.7776247505139692,2.6938591384747053
0.7753151508656573,2.691232601503942
0.7730685574259621,2.688774512083369
0.770716697007932,2.686171547986932
0.7683873787398412,2.6835579405935697
0.7660328609174595,2.6810370592647557
0.7636605061021848,2.6783431713259027
0.7613537939505433,2.6758115948332124
0.7591467839421013,2.673455375390507
0.7566764216926063,2.6707323395907627
0.7542046352584768,2.667854508143262
0.7517569822404595,2.6650606292111676
0.7492234288924476,2.6622172789706555
0.7467357367306755,2.6593693085984906
0.7443938913128018,2.6567005724881625
0.7418760195513554,2.653792082536712
0.7394244354128455,2.6509326672846143
0.7372665069762454,2.64847421207751
0.7350464201205866,2.645781595110451
0.7328294681240557,2.6431533914089935
0.730623292563962,2.6404939873010034
0.7284500312779298,2.6378346849972933
0.7262694506199312,2.635195258711504
0.7240846756329509,2.6325604033664116
0.7219136887372835,2.629915912212411
0.719754225990052,2.6272339736432047
0.717620495620201,2.6245566346285285
0.7155668501092614,2.6219367298986485
0.7135251480797274,2.619359167390951
0.7115199872917122,2.616794325923174
0.7095395387428458,2.614216673938626
0.7075512243428282,2.611659007310179
0.7056062888813379,2.609088136818012
0.7036539472652736,2.606515121945026
0.7017274607194565,2.603894502281389
0.6996169095085917,2.6012564724987874
0.697669536981056,2.5988142595795125
0.6956567118989956,2.5962328685988094
0.6937589090573593,2.5938079451170726
0.6920304127257972,2.5915875803449717
0.6902766159552425,2.589323171415129
0.6885386340786822,2.5870955233822723
0.6866892641611203,2.5846844527454174
0.6849644919337692,2.582536597191595
0.683302712314472,2.5804266874543704
0.6817944373445787,2.5785371653369795
0.6803029142556035,2.576713087178015
0.6787492921042851,2.5748177436754114
0.6773193585883532,2.573032146942798
0.6759884221608096,2.5713181560655674
0.6746706024556454,2.5696866101688585
0.6733998951264177,2.5680963883719796
0.6722039695943476,2.566631603975472
0.6710273447584425,2.5652198084350673
0.6698525034900501,2.563879770316781
0.6687842915527198,2.562655415122065
0.6677948393929043,2.5614795373197454
0.6669560533899342,2.5605123809898
0.6661455878793615,2.559547406968788
0.6656645581208028,2.5588735611301328
0.6653949891136438,2.5585040519096958
0.6652328248841282,2.5585543934523436
0.6649568521581533,2.558568254704812
0.6646451258886712,2.5586880259477986
0.66452962715791,2.5587943110098066
0.6644692376974697,2.558892763800235
0.6643871353070786,2.5589127445340614
0.6642673971720237,2.5590692379251108
0.6641629858557598,2.559237445042418
0.6641061208890225,2.559390289677237
0.6641011790504008,2.559538463952082
0.6641332407461802,2.5597259560352694
0.6642383248746431,2.559849106516357
0.6640976623396928,2.5600929398728116
0.6642177450577027,2.560233139942059
0.664167756833732,2.5604268847749023
0.6643050424737352,2.5605813287940666
0.6641010058865432,2.5608957808531585
0.6642047456082418,2.561205166075804
0.6641325900434378,2.561452609557171
0.6644158593428069,2.5616101330135064
0.6647951895697668,2.561842504203253
0.6648674157201163,2.562299980886401
0.6648820332583283,2.5625704025951466
0.6652462277921519,2.5634092907058963
0.6656862049034773,2.564477651430896
0.6661937115996092,2.565607053975598
0.6668916558165279,2.5664787291033218
0.6675926989988616,2.5672929014977393
0.6683890493451611,2.5682930869032
0.6692153206194841,2.5693200622492816
0.6700389526592354,2.5703548728278953
0.6709123439110676,2.5714387160787675
0.6717844670047933,2.5725774631098624
0.6727066379473259,2.573741113102049
0.6736495662185471,2.5749370751928646
0.6746034143390929,2.576151740608424
0.6755541115500333,2.5773488954820936
0.6764929362857325,2.578545646177981
0.6774113648731114,2.5796580460541656
0.6784134817860272,2.580862810856854
0.6794779464463215,2.582202415584987
0.6805975623827161,2.583600937651004
0.6818352503412629,2.584973172309469
0.6830580287663258,2.586348869247187
0.6843317851285652,2.5876155264852927
0.6853710368772514,2.5888102157634743
0.686498476263101,2.590057966494388
0.6876142617778801,2.591246167202404
0.6887875012948068,2.592335006755637
0.6900350524031398,2.5935850401968774
0.6911992204288566,2.5947860967103824
0.692429531750548,2.596021619118
0.6932384224314531,2.5972209701783684
0.6941102044191039,2.5984892250824623
0.694999208172808,2.5998095329934228
0.6957232334673817,2.600926147170613
0.6964821739513152,2.6021391338232176
0.6972465729967932,2.6033081250149017
0.6980653241177872,2.6045191454023127
0.6989450454177057,2.6058722272028314
0.6998544566555133,2.6071763587320826
0.7005851250869992,2.6083828222824605
0.7015583978086513,2.60966761760042
0.7021733002761437,2.61073377335477
0.7030693434271122,2.6119197599354345
0.7036720012544369,2.6128958383195875
0.7042628935797821,2.6139385213915842
0.7048363307117091,2.615003637551368
0.7054414745067936,2.6160998425266886
0.706102486167542,2.617221771999865
0.7067412353705319,2.6183869774509527
0.7073851658979039,2.6195415163539018
0.7080542919576569,2.620706990743452
0.7087360642542585,2.6218694755415273
0.7094212411189263,2.623051432131838
0.7101020549741222,2.6242590944077206
0.7108046077729778,2.6254622585326532
0.7115348487987788,2.626715140893562
0.7123520219301169,2.6278905981811906
0.7132121725373777,2.6290728413618023
0.7140722794253547,2.6302587667600372
0.7149522971915879,2.631458143607761
0.715851018246649,2.6326889806267584
0.7167617734910807,2.63394954807344
0.7176695658326675,2.6352225482513396
0.7186001073295303,2.636514320883219
0.7195450021617722,2.637820719929808
0.7204801935760674,2.6391506586247147
0.7214248953036887,2.6404575654966416
0.7223510496996871,2.641787734344786
0.7233146387881624,2.6431044241060224
0.7243083266275482,2.6444066916704845
0.7252958190992616,2.645728982397967
0.7263137862615981,2.64702379995041
0.7272778838967531,2.6482818482222763
0.7282263874354709,2.6494797675230317
0.7291641313799258,2.650667957174272
0.7300942417252619,2.651847857378497
0.7310459097984793,2.652993493967026
0.7319849585241891,2.6541200853778353
0.7329195098252781,2.655232049937159
0.7338697228223126,2.6563271946887954
0.7348336169990156,2.6574125911517466
0.7358218306180587,2.6584781014873626
0.7366599126987567,2.6595344531510636
0.7374590019624363,2.6605485382183054
0.7382609896390893,2.6615454334927358
0.7391039094294093,2.6625598251033598
0.7399182072429633,2.663562117791103
0.7407588720603144,2.664534722165677
0.7415899445494147,2.665514359044296
0.7424341154767086,2.666498752508883
0.7432786434992519,2.6674865394764367
0.7441348855254334,2.6684395139978454
0.744948349515798,2.6693625976109416
0.7457511818317246,2.670216632294294
0.7465737693472794,2.6710702080591093
0.7473978354878777,2.6718843345239627
0.7482120254275276,2.6727160713146887
0.7490558919298984,2.673529099905447
0.7498927040906427,2.6743341095073534
0.7507526364822288,2.6751339777876977
0.7516303155634471,2.675901100796699
0.7525422360069558,2.676666840312517
0.7534175592734571,2.6773719341891766
0.7543132372035813,2.6780220156468113
0.7552071476458477,2.678662222567883
0.7561120867580285,2.6792773926179856
0.7570261289036069,2.6799011429165462
0.7579617231082955,2.6805243303041397
0.7588068600804512,2.681418190716522
0.759648727393074,2.6823258843515188
0.7605031827188632,2.6832366003410537
0.7613494611000979,2.684164062770024
0.7621239431777889,2.6849064578210116
0.7626048894393703,2.6852877959138928
0.7631849275863849,2.6854115955100166
0.7635061420738862,2.6855818899726964
0.7637033696630018,2.6856037230784353
0.7640781788207789,2.6855858774482577
0.7645065527340551,2.6855889880429413
0.7647686958188562,2.6857330811591322
0.7650682657953369,2.6857231493915097
0.7657729506109677,2.6857057130749853
0.7663381653641295,2.685825928407781
0.7669352492316655,2.6857498610795396
0.7673268736853784,2.6857080946289313
0.7678770063455578,2.6855734469400416
0.7685620853447694,2.685575755569213
0.7690656969551801,2.6854730339786808
0.7696717858054543,2.6853287260420644
0.7704637221735448,2.685112736419927
0.7713411777509718,2.6848723280895688
0.7722725518395167,2.6846780684298706
0.772911025242975,2.684498182727138
0.7735539731956907,2.684223417529426
0.7742606897182669,2.6840517976128275
0.7748252385344322,2.683806526711934
0.7753174442273765,2.6836741469305836
0.7757906630441473,2.6836004714748745
0.7762184990185598,2.6834366060514236
0.7769798911063144,2.6831431914479826
0.7778877688413344,2.6829246140324057
0.7784442759260287,2.6826596621367997
0.779327342351845,2.6823515115005794
0.7799094711769115,2.682114175183578
0.78048936318235,2.6818435249607666
0.7810636940192416,2.681775559837784
0.7816015974542677,2.6814707180112265
0.7820858847111871,2.681206139520545
0.78260909209423,2.6809570093379635
0.7830614966251565,2.6808744446368333
0.7835197571446517,2.680685067667815
0.7840765929458122,2.6805489054368614
0.7846856660630941,2.680519488849526
0.7850874070272376,2.6805272840321255
0.7853969055900855,2.6804363432104372
0.7858280538461373,2.680368598491244
0.786352783221527,2.6804524288626337
0.7867821788086371,2.6804069639214028
0.7872773160923201,2.6804764240452323
0.7878781997847292,2.6803127109261533
0.7879036287438845,2.6802102006081183
0.7878116946222379,2.6801286548430547
0.7876112266727047,2.6800065795427845
0.787395763426188,2.6799782304269257
0.7871720943014083,2.679921148236611
0.7868293709308274,2.6798860976670498
0.7867299611648386,2.679746377176529
0.7867739492388065,2.6796887875495967
0.7865451858354146,2.6793238081054866
0.7862617371253562,2.6790907487285174
0.7858860379045495,2.6792160963509373
0.7858482536704896,2.67910267462737
0.7854967361377609,2.6791467209853375
0.7851379307260826,2.6791070654879388
0.7848685353711666,2.679227707652763
0.7844373433838432,2.6793808997531565
0.7839871325684193,2.679534139096477
0.78347772274322,2.6796342838426424
0.7830944542421326,2.679596362043833
0.7825372579040656,2.6796577109045936
0.7819088451109448,2.6797521523238776
0.7813336240190413,2.6798033148820313
0.7807122793694383,2.6798729171462696
0.780146702788691,2.679936692262073
0.7797255476382897,2.679916399221395
0.7791336262108511,2.679918455414246
0.7792013472284456,2.6797378501850377
0.779272655753089,2.6795806635460573
0.7793480210343582,2.6794818848994204
0.7793966397709295,2.679315440623859
0.7794015089125197,2.6792497977429353
0.779265224080607,2.6791092519658495
0.7791547533647569,2.678972797454974
0.7789195978838022,2.678902013543824
0.7788460970566919,2.678789101771039
0.7787684150624774,2.6785926185060487
0.7787973251526603,2.6784521410330893
0.7786898663521247,2.678337294579714
0.7785865191281063,2.678138923396893
0.7784462392242752,2.6780472047155595
0.778494206463975,2.6779085862354375
0.7784869170920885,2.6778874878479746
0.7784768679422593,2.6777454876792266
0.7783115538568652,2.677672427887669
0.7779399276256609,2.677646773755186
0.7779277631050231,2.6775853323142442
0.7779520258405888,2.6774203340593643
0.777926869896377,2.6773093425561454
0.7778162064368455,2.6772913933973075
0.7776349170908958,2.677263169463778
0.7775164533637802,2.6773098501404164
0.7775965922577295,2.677199151124388
0.7775223473667853,2.6770293519407504
0.7774183202299776,2.6767414273682877
0.7774092739607794,2.676556383912673
0.7773867302180317,2.676428563912634
0.7774722752150973,2.6762708182870134
0.7775421256762354,2.6761380626423255
0.7773554472600763,2.6761494163828115
0.7773981757620192,2.6759249101692326
0.777473032659872,2.6757115048284756
0.777439596780694,2.6755730591294293
0.7774117621488198,2.6753022336676975
0.7776945701991616,2.6750825316599762
0.7778585147789336,2.67489733221176
0.7778429900988689,2.674732052856667
0.7779270712114579,2.674430481258667
0.7778232167126713,2.674274311383165
0.7778454945734018,2.6741851639542595
0.777808535163998,2.6739976075167844
0.777821668647255,2.67389174427953
0.7778021914496183,2.673640374487263
0.7776805488641818,2.673479746882938
0.7774689527653076,2.673408685278012
0.7771823627689342,2.6732921951553275
0.7769601892066904,2.673186761882696
0.7767915457026169,2.672968966523237
0.7765165313723663,2.672816421262484
0.7763665112255613,2.6726830818976577
0.7762175164134276,2.6724601030394783
0.7762065200089383,2.6722171854510823
0.7762041194825963,2.6718914164551464
0.7760449339482225,2.6716482390315317
0.7759803480816463,2.671398422235209
0.7755761384618688,2.6712628953017483
0.7753285689177369,2.6709848784935164
0.7749912136872406,2.670730966732467
0.7745938230948242,2.670500731294586
0.7743704549152326,2.6702925157732325
0.7741264435326515,2.670118234627474
0.7739082660205294,2.6698231008580047
0.7736683671814371,2.6696626594121327
0.7734280415423815,2.669437565233812
0.7733304787629696,2.6692720798625453
0.7730210806447455,2.6689863250427623
0.7726441146748485,2.6687299369222424
0.7723400211262291,2.668490607470272
0.772116092069209,2.6681103186335435
0.7717023535751801,2.667863138420289
0.7712976626383222,2.6676521455360622
0.7709125501942029,2.667454917640338
0.7705627897886271,2.667273827394279
0.7705843594515773,2.6673615747774475
0.7705607374879309,2.667297237445561
0.7706162823098954,2.667223826121031
0.7706127979064487,2.6672393325130686
0.7706408411844621,2.6672469936796777
0.7705894050448917,2.667285526960671
0.7706597066287771,2.667288556976804
0.770768071212046,2.667300420146173
0.7707883965726496,2.667277188931265
0.7709076790051048,2.667249914494532
0.7711091628722406,2.6671253105339896
0.771182225299056,2.6671375458954616
0.771236591036407,2.667178443830392
0.7712659112032628,2.667216964461309
0.7714496322313122,2.667286767367933
0.771617836848211,2.6673542414706586
0.7718256623845301,2.6673984360752625
0.7720241304310163,2.667448858654972
0.7722169796853684,2.667486151878951
0.7724159676602524,2.667532346187587
0.7726138048640956,2.6675786530964367
0.7727930429231804,2.667625102354312
0.7729489863649202,2.6676780508834117
0.7730625424382722,2.66773649627439
0.7731299365426874,2.667781699761194
0.7733159207062694,2.667850510706896
0.7734543259759994,2.667904601889588
0.7737046055070846,2.6678794688598506
0.7738644847110209,2.667920502446311
0.7741152637723694,2.6679885213330166
0.7742669763141232,2.6680177737999946
0.7746459444976451,2.6681437252829565
0.7748745733388369,2.668284070968204
0.7753957599785641,2.6685877256330173
0.7755768777953255,2.6686175596691464
0.77576580533308,2.6686446464196885
0.7759965214857074,2.668681622143237
0.7762292238176447,2.6686775204589543
0.7764789127446949,2.6686995310588504
0.7768402451473858,2.6687198583038225
0.7772872096070254,2.668678719712049
0.7775751386527148,2.6689200980609638
0.7777876292840918,2.669022196163219
0.7781038730155201,2.669007953050597
0.7783638672407687,2.6689543797592314
0.7786745862157123,2.668816431736248
0.7789598447412973,2.6687395586057376
0.7792558906042799,2.6686954357645383
0.779828708997873,2.668659363075468
0.7800552198773472,2.668559192778152
0.7803794951964502,2.668506426106387
0.7806244358934941,2.6684748693044344
0.7806989074312245,2.6683190318430907
0.7806904160671457,2.668107314567716
0.7802844599453171,2.6680327642070925
0.779883668444025,2.667999200368472
0.7798662817308801,2.6677208294799275
0.7798735198003919,2.667554175413989
0.7800412456862356,2.667424079372978
0.7803049620416209,2.667152090449195
0.7802804663919628,2.6671078611147463
0.7803078608684435,2.666832801203494
0.7803352558167942,2.666668732139237
0.7801389022540561,2.6665781723199142
0.7801208700336417,2.6664751278272503
0.7800315626286662,2.6665310253002956
0.7800054190149813,2.6667310348435835
0.7800463519134491,2.6668801760344167
0.7801858863601794,2.6671664392583865
0.7803156473863899,2.66744611313361
0.780265016245628,2.6675391656853726
0.7802207711304433,2.667631947033514
0.7801112302579793,2.6678020780397995
0.7802512587057112,2.6677009762052024
0.7806192972441846,2.667240560387177
0.7806591206927322,2.667147136104804
0.7805786510103951,2.6671611365088292
0.7805518816354138,2.6671264584135606
0.7805387221134206,2.6668998511095126
0.7807414606329537,2.6666729291614164
0.7808220633718375,2.6665322407398473
0.7809227950857287,2.6665094076469082
0.7812057853211523,2.666464805294993
0.7814377587017286,2.666197062950906
0.7817654434656269,2.666173948275339
0.7819924558830886,2.665994440371338
0.7821419977169917,2.6657559371855166
0.782133083772569,2.665578120478724
0.782410570202519,2.6653685295432448
0.7825756514503074,2.6650289833222724
0.7828008257090867,2.6648221810485873
0.7830160480615753,2.6647792897663236
0.7832319305399196,2.6648377140999844
0.7835011049971026,2.6651231837419447
0.7837211665966153,2.665306304971629
0.7839383677682616,2.6654803856150364
0.7841371208344491,2.6654473213460945
0.7842984480674144,2.665241255340413
0.7845590003871279,2.6651347145921434
0.7849428024911811,2.6649682246982085
0.7852453771273167,2.664785442196194
0.7853783551147875,2.664596661084257
0.7855817155277267,2.66467947283264
0.7858120946894884,2.6648579357471944
0.7860282983496791,2.6649054243419172
0.7863280195388443,2.6649285745013342
0.7867160117606847,2.664772486716522
0.7868648762292669,2.6647218985638954
0.7871244035124452,2.664622579026048
0.7876234108499072,2.6643547160063132
0.7879383232199443,2.6642517626788256
0.7883155378396054,2.6640872106174607
0.7887514008572376,2.6638895983916777
0.7891020341606161,2.664061517550093
0.7894664700743633,2.6640644830301285
0.7896705973731027,2.6640407932515937
0.7899297336093549,2.664112018595631
0.7902179467885639,2.664171971083879
0.7904753890485121,2.6642357367983873
0.790800440502866,2.6641686439697208
0.7910249029068779,2.6641244373889665
0.7911615926331428,2.6641850847039223
0.7912346732834733,2.6641579249918155
0.7914833920397231,2.6643044992707363
0.7915056322640139,2.6642477799857027
0.7917647882206841,2.664635757144466
0.7921288596772491,2.665099921786508
0.7926790498407753,2.6653497324504256
0.7928459928597797,2.665494635127478
0.7931976025907783,2.6656560774988223
0.7934421659548976,2.665487190989139
0.7934161959097105,2.6654217981672246
0.793932706098238,2.6656741646941158
0.794631141591678,2.665569011834497
0.7951433632257676,2.6655242137744524
0.7957226260920067,2.6654322192342113
0.7961404731672131,2.665570414475275
0.796533621739112,2.6658124340729787
0.79696495230004,2.6659376319005124
0.797554490766383,2.6661578880714862
0.7980841470652299,2.666262017676589
0.7986095761344864,2.666315483323765
0.7991929899698771,2.6662573524735302
0.7998478973047474,2.6663438180614545
0.8004076777448561,2.666646737983275
0.8008219843852149,2.6671930853659354
0.8014305779808352,2.667615513353988
0.8018625793255836,2.6677640889421292
0.8023443911541619,2.667835570940285
0.802858023089887,2.6679884020604114
0.8032787713061627,2.668170324662359
0.8037376433871795,2.6679956448018896
0.8041690147572387,2.6677569280416926
0.8045254796719311,2.667590444817348
0.804983000130915,2.6674774884914507
0.8052318084499515,2.667538675856581
0.805998785515998,2.667553640250246
0.806653387999684,2.66781303692229
0.8072758810014481,2.6678425035516584
0.8079918140113289,2.667777952505224
0.8084862329106473,2.667906146291008
0.8085378792931021,2.6684595881552378
0.8088693196359977,2.668668833003355
0.8095528179257274,2.668672222263677
0.8102471186912166,2.668651213073481
0.8106435280831843,2.668886647832949
0.8111731138212681,2.6689430938448706
0.8118758292884207,2.6689507499089222
0.8126501519588201,2.668913590941897
0.8131233587066669,2.6690383288358137
0.8136490646167822,2.669227360641086
0.8143598699405932,2.6693387558573125
0.8150599015250335,2.6695129387556458
0.8158778843823207,2.669542249587368
0.8165622907707093,2.669686780536574
0.8172539993778443,2.669874046222785
0.8180900203465609,2.6701105809164893
0.8188436928431515,2.6703919966882848
0.8197228203893314,2.6705643994014006
0.8205341300179427,2.6707770889368088
0.8213762798373683,2.6709974865664687
0.8225113432710721,2.671196334491434
0.8236167587299159,2.6713840516151497
0.8247178932807748,2.6716694996365886
0.8257130810294079,2.671909321464063
0.8266990873825265,2.67222056052294
0.827597091755932,2.672544652377157
0.8285813317554774,2.6729086794866386
0.8290882684114599,2.6731068567330873
0.8300189421866546,2.673398886265454
0.8307984081347565,2.6736575749830154
0.8312620706496359,2.6737716431611624
0.8316797463093788,2.6737970057594644
0.8321034459862626,2.6737498847438768
0.8322704781345607,2.6739560790633576
0.8326097590147681,2.6741402112838597
0.8327881222744236,2.674122054872507
0.8328437287141193,2.6741645392806954
0.8329033246170428,2.674065766008696
0.8331051238417966,2.673940901339393
0.8332082308381628,2.6737963747499958
0.8332711003593285,2.6737732812682493
0.8334636316350386,2.673873620904712
0.8335266980349443,2.6737925204040716
0.8340985949148689,2.673967062925455
0.8347863758205264,2.6741917992016093
0.8355637389497999,2.6746388855996406
0.8367536792325265,2.6752057693489992
0.8376444920146137,2.6756218738792343
0.8386864156082885,2.676011407190276
0.8395693779280509,2.676403031398476
0.8406725978109701,2.6768965032315384
0.8416929906058885,2.6773248013632913
0.8427710285870837,2.677832481039357
0.8439825447296999,2.678324105488781
0.8451596844149277,2.6788208907341806
0.8463723265829257,2.6793721578386904
0.8475254020172147,2.679822554235168
0.8486587531661427,2.680265535600798
0.8498404764864687,2.68062352233628
0.8511716254790347,2.6811326025929167
0.8527121911833038,2.6816637146354396
0.8542866289550536,2.6822503407188774
0.8558351615302234,2.6828607276565917
0.8574385721093362,2.6834481621473056
0.8590796628847823,2.683986659508106
0.8607476591133949,2.68456250246004
0.8624663923627214,2.6850898627343627
0.864230226850644,2.6856417164828286
0.8660261369589985,2.6862061553547973
0.8678287883081559,2.6867561896263226
0.869864033445258,2.6872151833399913
0.8716523439026109,2.687664022504598
0.8735208687680265,2.687952921796257
0.875394711287048,2.68821217109863
0.8774015513530773,2.688453831989565
0.8794775546311786,2.68871978728735
0.8815235081711325,2.6890643249449213
0.8838820617672719,2.689391861511019
0.8860711861315265,2.689598890818938
0.8883391247362455,2.689848323596194
0.8905043127635722,2.6900447214836727
0.8925256630937344,2.6902529653409046
0.8944861133525024,2.6903760267542207
0.8963758919278195,2.6904747780006244
0.898223320160381,2.6905210624978038
0.9001119412142049,2.6905523546398658
0.902103932293308,2.690609187059949
0.9041174591144344,2.6906046572176874
0.9060758629147516,2.690588245123588
0.9079540887115702,2.6905624746830137
0.9097502886984314,2.6905155085796193
0.9114964229886733,2.6904221705141076
0.9131845657957451,2.690302033254404
0.9147935958272277,2.6901275393456308
0.9163503199283908,2.6899152400921387
0.9178569409931989,2.6898356968848005
0.9192856220394671,2.689726853135452
0.9206620393999363,2.689577782231045
0.9219598998611438,2.68938329560187
0.9231846887955668,2.6891634171320438
0.9243297968319525,2.6889119486995035
0.9252017056903574,2.688625479548343
0.9255952087842352,2.6883295501334916
0.9260398176117953,2.6879453569581897
0.9264257037197984,2.6874193748729964
0.9268895645000644,2.68674433557172
0.9274100860181365,2.6863062700863396
0.9280408693515806,2.685508312681473
0.9285859306669086,2.6849735155452543
0.9289182271409915,2.684459231150735
0.9291963058382707,2.684002177816883
0.9295523221778048,2.683696631290831
0.9301726188096933,2.683065621348909
0.9307875877263261,2.682494030887572
0.931002911281643,2.6821583825844884
0.9315791185925741,2.681389693556062
0.9321579190236118,2.6808843343756967
0.9325502781959265,2.6805204116975196
0.9329406069388129,2.6801912437449014
0.9333468907294541,2.6797867724301354
0.9334461788513277,2.679868043305195
0.9335907614908571,2.6800282840334346
0.933700252197877,2.6799870549312614
0.9338291784280008,2.6800084018072265
0.933944579941703,2.6800936090057177
0.9340664443428347,2.6800560412671124
0.9342212390682594,2.679841355828967
0.9346241059194016,2.679282755192849
0.9350571810498078,2.678844173574557
0.9352634550028422,2.6787113529890503
0.9355080966064422,2.6785682247052285
0.9357349701607032,2.6784369754672346
0.9359818064762704,2.6782549845245693
0.936080518664592,2.678217354372738
0.9363290507444667,2.6782910533846067
0.9366034254946854,2.678439068717283
0.9369379142927788,2.6782346056841564
0.937293419602816,2.677906094974503
0.9376261775838832,2.6775147415050187
0.9379597711214547,2.6772439519546607
0.9382898950117589,2.676931560740011
0.9386211392296953,2.6767457055309083
0.939061903432538,2.676711621135836
0.9395031500330879,2.6765326939092864
0.9400163693159544,2.6762262435617115
0.9402414637279415,2.6759126666232653
0.9403125245363787,2.6757440488054396
0.9406176814514686,2.67530342155664
0.9409542545177971,2.675279524480389
0.9411603475180246,2.6752972957656795
0.9413939874166345,2.675213619501405
0.9414346721490965,2.675190401414122
0.9414110040421672,2.675229523028813
0.9415837213278369,2.6751388952500217
0.9417296576189246,2.6751677883498086
0.9417458931081959,2.675101510982621
0.9417403760364004,2.6746545879982073
0.9418997095847184,2.674235857068995
0.942054560643972,2.674023445073803
0.9420777258878504,2.6735817273289912
0.9421045333253724,2.6730955540302697
0.9423210816351582,2.6729057802269223
0.9428868911993018,2.672796400650265
0.9437182651325162,2.6726303336612527
0.9444969504921165,2.672515891925394
0.9453687669474717,2.6723945630976385
0.9462913541788925,2.672400276039817
0.9474167577004209,2.6723050772656247
0.948578893371427,2.672210005091194
0.9498773153532576,2.6721135713387665
0.9511968690524635,2.672055264356573
0.9527917409067197,2.672172367313597
0.9547302980207522,2.6722210543260747
0.9567140297787412,2.672356581128285
0.9587297562214636,2.672519955115051
0.9609692479432339,2.6726493723585563
0.9634338045442344,2.672828589256484
0.9658851840085736,2.672995044374386
0.9683343978293648,2.6731466068387473
0.9707785993381244,2.673353294606523
0.973052272709497,2.673581312939118
0.975285976812199,2.673805967209329
0.9777806661790935,2.6740549127110924
0.9802127649141859,2.674257725802401
0.9822904100886746,2.674543147226682
0.9843373357197436,2.674694149305113
0.9862605658293249,2.674946548705951
0.9880582257407656,2.675192851453174
0.9896893115168057,2.6754527277395943
0.9912911790799341,2.6757075237114956
0.9929729446608715,2.6759400471081882
0.9945596307784808,2.6761796891270246
0.995978046803242,2.6764523611521556
0.9972333433260591,2.6767585926944006
0.9983641908751013,2.676990067296435
0.9992568371563559,2.6772279587341106
1.0001320282156836,2.677413103516183
1.0013228454576097,2.6774215353251214
1.0025963725194695,2.677441847352485
1.0038393714439557,2.6776286578360264
1.005064025480272,2.677799645159347
1.0061933069229507,2.6778963697347185
1.0073858327708944,2.677940455373108
1.0083980261760142,2.678089053974388
1.0094185783107785,2.678155918987667
1.0102947733936216,2.6782846028384255
1.0111668786618155,2.6783556092637837
1.011977501302463,2.678432134189407
1.0127564700166765,2.6785015309293003
1.0136291041361474,2.6786015433552763
1.014404121229611,2.6786960155742467
1.0151898538057702,2.6787917605019245
1.0158902918864277,2.678808265021117
1.0166929199214294,2.6788363261554373
1.0175053924552684,2.678860081761146
1.0181370541248729,2.6788488584651846
1.019025406788226,2.678999989462481
1.019730995562661,2.6790852881133955
1.0205010069078595,2.6791410836376066
1.021201715060243,2.6792012983445863
1.021833918730401,2.67931929902789
1.0224810843018406,2.6793957747512334
1.0231151194171573,2.67944473841964
1.0235108747639694,2.6793806790487684
1.0239525758597265,2.67924848598855
1.0244022876791514,2.679136117815825
1.0247677594566398,2.6790524046012303
1.0251751163227905,2.6790021602907927
1.0256254323059317,2.6789713313199286
1.0260491012949466,2.6789090743145083
1.0264002326937531,2.6788504059505605
1.0268343841958005,2.678803749391377
1.0271813430085133,2.678782793451619
1.0275770909575987,2.678721884993187
1.028030937424234,2.6786841010166853
1.0283983058033472,2.6786001634864585
1.0288149015788624,2.678497769325104
1.029257699508059,2.67847075160445
1.029742235537118,2.6783924567800317
1.0301605234769369,2.6782767722682777
1.0306031955124568,2.6782175225814817
1.0310612230229323,2.6781372735143476
1.0315534736069367,2.6780850437603956
1.032042797194015,2.678007314463863
1.032547302428827,2.6779210639904756
1.032986282747794,2.677788531383258
1.033428982532389,2.6776679732607995
1.033866455879882,2.6775317112655914
1.034554886370755,2.6775360447194463
1.0352552716138543,2.6775577171183453
1.0358966426525618,2.677572667871513
1.0365946749092427,2.6775570955620127
1.0372748733727268,2.6775355144703425
1.0379774826618249,2.6774693430937817
1.0387603264707226,2.6774999104804995
1.0395632733156304,2.6775070663811453
1.040323448119608,2.677451581965605
1.041089388625916,2.6774054875076994
1.0419696443847408,2.677391231923539
1.0427317735408008,2.677348970518154
1.0435128375700566,2.6772970505389946
1.0443490656917431,2.677254535840295
1.0452139470827837,2.6772074738799776
1.046095442851845,2.677185627203544
1.0469603874854077,2.677117451287487
1.0478380630747628,2.677035571685408
1.0487207469460305,2.676968465449301
1.0496248951989606,2.6768988542919896
1.0504584949348001,2.6767977557857403
1.0512993127391437,2.676681589368332
1.052162709948051,2.676545088706113
1.0530441079575144,2.6764113416957214
1.0539367134484885,2.676288600686493
1.0546291495096245,2.6763286386571403
1.0553208540092227,2.676385719298901
1.056017296635403,2.676431566753661
1.0567201921600284,2.676452109835122
1.0573611957669105,2.6764470547278845
1.0580911376276265,2.676486356583885
1.0587723362223542,2.676489253556085
1.0594435276291383,2.6764519984740844
1.0601406491437575,2.6764265916650367
1.060819943028585,2.676414799120175
1.0615303799382192,2.676442193173763
1.0622723548256119,2.6764451028842275
1.0629819236208387,2.676389689646492
1.0637235076040898,2.676366165718776
1.0644398265089379,2.676345616432202
1.0651676615071353,2.676321293828478
1.0659053767124536,2.6763101635556454
1.0666377794099267,2.676290525493124
1.0673705494187764,2.676281846898997
1.06807525706389,2.6762376224648845
1.0688222535818155,2.676205284015563
1.0695741841927189,2.676180990024742
1.0703172167431187,2.676167879017739
1.0710446434377818,2.6761247056353676
1.0717586274189213,2.6760807960703223
1.0725183433747978,2.676042335448725
1.0730821509154216,2.675916384189873
1.0736461912371449,2.675815234627573
1.0741890004732453,2.6757318717674057
1.0747210019008806,2.675663025786234
1.0752512699291639,2.6756128197808926
1.0757811711342455,2.675539959519323
1.0763366852493557,2.675472224308691
1.0768932920951093,2.675400329424136
1.077441776534637,2.6753262265977993
1.0779970324678874,2.6752457834210843
1.078555101436534,2.6751829796291857
1.079125703466889,2.675132890969895
1.0796848999297004,2.675105011102423
1.0802364355804328,2.6750666318614496
1.080794479601296,2.6750245801679897
1.0813493976528887,2.675006656620703
1.0819081392288692,2.6749877446203065
1.0824807977401256,2.6750002115176783
1.083056914444534,2.6750113179059554
1.0836236332763973,2.6750421319558884
1.0841663064113736,2.675064357323445
1.0847176978695918,2.675099650193342
1.0852776811092906,2.6751289498111763
1.0858257294323879,2.6751541637831195
1.086388484596412,2.675213218057892
1.0869638814003517,2.6752516365110837
1.0874845963879174,2.675217465209019
1.088004573705812,2.675185575228292
1.0885332096427023,2.6751424102492556
1.0890393880391944,2.6750893521221517
1.0895606998608822,2.6750281712755974
1.0900737804734257,2.6749853396161107
1.0905709613181447,2.6749542815785396
1.0910637455401417,2.674874037429579
1.0915359560483975,2.674821250377904
1.0920243639276987,2.6747424452258244
1.092545750711025,2.6746684757091423
1.0930592249781055,2.674598873065634
1.0935582391372616,2.6745114470522746
1.0940577743178361,2.6744345441560897
1.0945650795430344,2.674369604503137
1.0950768800429114,2.6742726294527395
1.0955882948404818,2.6741707460314035
1.0960875470473814,2.674061925217455
1.0965893872501247,2.673936249583463
1.0970896930003877,2.67381486202902
1.0976066402072673,2.67369515951487
1.0981258547631993,2.6735753023261215
1.0986581499820556,2.673444205900475
1.0991912696319763,2.673359689205068
1.0997284469019195,2.6732243206684316
1.1002537674452342,2.6730589631419175
1.1008357104537898,2.673145621459099
1.101450401555717,2.673284046811078
1.1020363147792296,2.6733782185426134
1.102625105837384,2.6734594409126204
1.1032151274197628,2.6735537629161468
1.1038058903027017,2.6736380996595646
1.1044202014636129,2.673707661707172
1.105048905537841,2.673800964159465
1.10570385325755,2.673917997388278
1.1063437717881446,2.6740360721801504
1.1069830571718247,2.674187491287142
1.1076215726214786,2.6743300332206674
1.108280250126918,2.6744793620795826
1.108946620689534,2.674634918435666
1.1095999263539404,2.674812185794854
1.1102682997686106,2.6750004149401683
1.110950708090294,2.675214140987952
1.1116325022029707,2.67542475887189
1.1123143169509322,2.675634075874221
1.1130107092500154,2.675875979373582
1.1137185555559899,2.6760869318785834
1.1144459946044944,2.6763146769553896
1.1151570286773125,2.6765407313441827
1.1158849464006069,2.6767840753644045
1.1166399420977962,2.6770474837225944
1.1174316940923574,2.6772998650329036
1.1179528909800505,2.677305021958016
1.1184624572588548,2.677248655700497
1.1190190919335958,2.6772012211589526
1.1195612557005288,2.67716870642012
1.1201048032155632,2.677122244858092
1.1206161524240976,2.677066290860446
1.1211055036116,2.677000273003425
1.1215938625217234,2.6769101088384133
1.1221078027110232,2.676840988416812
1.122613445649738,2.6767825731783628
1.1231131321987236,2.6767460273728085
1.1236148374236126,2.6767255335073252
1.1240987573979695,2.676699322194513
1.124603660334255,2.676646468067175
1.1250990678735668,2.6765937116487435
1.1255554312949372,2.6765967757206313
1.1260170700362813,2.676592689170504
1.1265056008754577,2.6765521958650864
1.1269752493323844,2.6765935175306166
1.127482294469286,2.676610793307352
1.128002411242885,2.676601623931197
1.1285227005692862,2.676636680769204
1.1290600012190575,2.676654881481633
1.129584015270831,2.6766818647260013
1.1301134219024522,2.676706047325817
1.1306432797018993,2.6767548435838813
1.1312443338220364,2.6767897854254223
1.1318159572988684,2.676793744881851
1.1323946906188604,2.676820719047459
1.1329841399543095,2.6767920357015065
1.1335454507007943,2.6768665153902176
1.1341295227363315,2.67688354264764
1.134649289937292,2.6769729739136956
1.135195169706825,2.6770333055534925
1.135739615077686,2.677106294276696
1.1362892604063086,2.6771942097830395
1.1368358504712837,2.677251507718499
1.1373893376377175,2.6773047641208896
1.1379462101765,2.677366834672126
1.138489730207906,2.6773749250383427
1.1390078037881808,2.677475812040161
1.139533597271571,2.6775358857948035
1.1400694807311575,2.6775827850259404
1.140590890771878,2.6776288506662413
1.1411385603388435,2.677730078514197
1.1416790246346793,2.6778198158445026
1.1422059686543786,2.6778950593377537
1.1427448948086738,2.677948163379238
1.1432938689963386,2.678036931543348
1.1438484771135773,2.678105732352011
1.144387509089912,2.678179354883186
1.1449101151496417,2.678268462218109
1.1454799259380761,2.678349462347417
1.1460605745312191,2.6784599450579054
1.1466247855570757,2.6785441995317827
1.147195784873673,2.6786533202526557
1.147755420027654,2.6787038751923524
1.1483100214790887,2.6788500535544593
1.1488580255749474,2.6789500177941648
1.1494295550956437,2.6790282938090906
1.1499972244913557,2.679154416594456
1.1505622525822399,2.6792500881623655
1.1511207369566754,2.679356696138088
1.1516973714155583,2.679456429316108
1.1522682071400618,2.6795754682496917
1.1528329970181468,2.679716724421073
1.153400919407436,2.6798418217989273
1.153952587524884,2.6799682839275834
1.1545156894503887,2.680087246905415
1.1550871332285744,2.680229831542976
1.1556536278385323,2.6803929147432015
1.1562362221865998,2.68049148234918
1.156864694910831,2.680623007750235
1.1574597031395821,2.680757095280385
1.158053157446847,2.680880069472116
1.1586579848221783,2.6810632608928464
1.1592461918897903,2.6812181865239024
1.1598341290317553,2.6813760826358473
1.1604217562935941,2.681376563682735
1.1609478392500059,2.681405976126127
1.1614504258185574,2.681432233117697
1.1619734787102125,2.6814363564573087
1.1624592686895707,2.6814099474470576
1.1630284152400556,2.6813590469546336
1.1635759177734917,2.6813259145097
1.164118589504421,2.681287158255813
1.1646765254832085,2.68122920963442
1.165248819798003,2.6811738888091714
1.1657697678314078,2.681141243615587
1.1663224500370823,2.681102350559001
1.166899139983765,2.681080858647709
1.1674292259094745,2.6810500631236946
1.1680209175288452,2.6809815048291123
1.1686696071597282,2.6809055224271185
1.1693185115366718,2.680869654549096
1.169997403501044,2.6808139249210328
1.1706913316894647,2.680702291926793
1.1713876053321437,2.6806032009672527
1.1720802853717118,2.680511441522172
1.1727792596290478,2.6804435634952353
1.1736123616089758,2.6803005074873103
1.1743645328163415,2.6802160331294527
1.1750388903779305,2.680080404154102
1.175710999134179,2.679963448757745
1.176491623128149,2.679902117795943
1.1772676612244533,2.679877414541425
1.178077868213816,2.679787874179551
1.178838547328645,2.6797467488655493
1.1797230060216772,2.679696544234062
1.1804003398959808,2.6797001296814447
1.181301329126322,2.679616027407111
1.182119273399603,2.6795261698473034
1.1829196498358419,2.6794231133364277
1.1837659787837695,2.6793480340179943
1.1846117162128724,2.679231139673503
1.1854953013538738,2.679108363953012
1.1863606905346615,2.6789540371155773
1.1872328959980285,2.6788099332146946
1.1880543676015547,2.6786557475193202
1.188923091007034,2.678466987253913
1.1897304988707882,2.678325530053014
1.1905615105253893,2.678176134089077
1.1914422398798905,2.6780101505705467
1.1923421219011625,2.6778571586586364
1.1932461257899865,2.6776245175686433
1.1941161526954276,2.6774587425989003
1.1949562713257147,2.677280917405743
1.195880078011262,2.67707544037206
1.19678981272276,2.6768529202442
1.1974288879349584,2.676732508920056
1.1980503786773906,2.676639464819774
1.1986555123630187,2.6765760132223444
1.199238923134905,2.676513718332076
1.1997770246213808,2.67646340299507
1.2002533772907733,2.6763956532528534
1.2007436233371758,2.676404462790101
1.2012241208557746,2.676291197801661
1.2017250801135482,2.676231800911384
1.2022299102316378,2.676176032916016
1.2027168269513058,2.6760805736084508
1.2032155659683368,2.676021727495185
1.2037063995375112,2.675911278000211
1.2041919727592283,2.675835200966114
1.2047150159842495,2.6757667221440204
1.205258325214648,2.675699806193473
1.2057757390296977,2.675615452989859
1.2062369180261512,2.6755211183469427
1.2067444566465264,2.6754666857087424
1.2072438430878643,2.675398119739136
1.2077360593642565,2.6753217358478962
1.2081960169287773,2.6752416228669453
1.2086447515831948,2.675191612067965
1.2090825319878657,2.675115509896773
1.2094778967337505,2.6749884765974943
1.209928649292481,2.6749598446804805
1.210459377171429,2.6747951578683997
1.2109901549063646,2.6745982757096938
1.2116028896298972,2.6744948212651316
1.2121991942161032,2.6743511004803517
1.2127725137736023,2.6741991374608345
1.2133541353550175,2.6740179742449173
1.213957139837723,2.6739135103604825
1.2146065025893706,2.673818877872135
1.2153248056922328,2.6737071520949027
1.2160472813475325,2.6736815277021524
1.2167840514266612,2.6735903293871064
1.2175155367576866,2.6735042945458285
1.218229091498742,2.67341301240254
1.2189597630086302,2.673351045880632
1.2196644674984545,2.673288955645644
1.2203676913108141,2.6732323086771386
1.221062740002366,2.6731321818588865
1.2217851473361567,2.673038868954707
1.2225007528951188,2.6729861680628058
1.2232345269650287,2.6729395786895696
1.2239560099336124,2.672879782008076
1.2246515011305732,2.6727875143353708
1.2253804485008835,2.6727243771697884
1.226101452453201,2.672653176790767
1.2268052222845365,2.6725853981639545
1.2275193102029345,2.672518753652544
1.2278355886513903,2.6725432542754466
1.228133834210936,2.6725780368723258
1.228429427819383,2.6726148996577055
1.228712263406937,2.672631307835252
1.2289831743757453,2.672639827292754
1.229254751819873,2.672693596581683
1.2295067655461192,2.6727102890086187
1.2297281525449457,2.6727365584704286
1.2299597500039468,2.6727746053848653
1.2301826057038967,2.6728639688659874
1.2304055746553724,2.672943392199162
1.2306136489864423,2.6730139259529486
1.2308283628381393,2.673085862173655
1.23102426963964,2.6731591264396406
1.2312201036272035,2.6732491519058166
1.2314165212488524,2.673324951475171
1.2315992301820688,2.6734106162666182
1.2317767046136112,2.673519914326286
1.2319639218184428,2.6736502285028965
1.2321272339033176,2.6737413174572806
1.2323120543508101,2.673870119081097
1.2324449049131658,2.6740376266958847
1.232572431404613,2.6741810369560426
1.2326918101671884,2.674335219837856
1.2327921228028715,2.6744884806663443
1.2328571288674508,2.674662976394427
1.233492619109241,2.67480700878184
1.2341085099739804,2.6749614200394305
1.2347344333887333,2.6750950247212204
1.2353718281069463,2.6752099308990336
1.2360259741567545,2.6753319559901025
1.2366847038089843,2.6754019637529556
1.2373584487011293,2.6754600892003846
1.2379999532465444,2.6755853943973626
1.2386782954656428,2.675730967768903
1.239370678219454,2.675867904689844
1.2400574512694338,2.676009114713132
1.240740949592221,2.6761641843994037
1.2414326750198401,2.6763077217848665
1.2421679214640136,2.676451811693393
1.2428873033503272,2.6766280112286096
1.2435923055964964,2.6768059978492955
1.244276770381224,2.6770056087754908
1.2449685600433826,2.677193045739718
1.2456879818937212,2.6773433653698513
1.2464296461285,2.677521224296356
1.2471307325498948,2.6777570540428988
1.2478319536106546,2.6779871754679605
1.248494047058454,2.6781765307268417
1.2491732971433254,2.6783856522805034
1.2498411883428429,2.6786075345826963
1.250520427044,2.6788372467622628
1.251139611871645,2.678783995534345
1.2516863389628439,2.678777857469175
1.2523571769211035,2.678656179501738
1.252906574029996,2.6786330871276105
1.2535156301737478,2.6785352905544126
1.2541158742510745,2.678443614432513
1.2547454073303173,2.6783024858494286
1.2553619417683342,2.678213054043535
1.2559706417043062,2.6781370498148007
1.2565667092928459,2.678016246996535
1.2570813359598434,2.6779012888720275
1.2575717108419948,2.6778094480323404
1.2580621224037607,2.6777054989790385
1.2585429135392565,2.6776212451105965
1.259038208410165,2.6775253929823073
1.2595339430729193,2.6774324540652157
1.2600282865185297,2.677325950526307
1.2605058455550902,2.6772154447011407
1.260975506991496,2.677092007090205
1.261438753551322,2.6769344489662315
1.261910492681977,2.6768054914850894
1.2623670735917847,2.6766640356860094
1.2628211894684194,2.676541172177263
1.2632522198955263,2.6764573246921737
1.2636976723698148,2.6763827475414472
1.2641335369019306,2.6763260018916815
1.2645506832539581,2.676373813794401
1.2649453647452356,2.6764296154299827
1.2653572998428286,2.676474999165485
1.265766164488701,2.67654429301136
1.2662199792376851,2.6765990609718147
1.2666865682260808,2.6766775439747468
1.2671485711691626,2.676773383186431
1.2676143738639503,2.6768546146472416
1.2680716726892376,2.676959886524324
1.2685397063729569,2.6770790173992802
1.2689967890749458,2.677193067185451
1.2694682556945802,2.6773052833573856
1.2699459068551824,2.6773916602314003
1.2704016433836918,2.677478918506679
1.2708741744134575,2.677567381619137
1.2713318704329593,2.6776745916088345
1.2718376828188285,2.6777049614859663
1.2722503253353072,2.677849911726128
1.2727208857906955,2.6779203254712094
1.2731544057831476,2.6779989920365126
1.2735946044979896,2.678042645391562
1.2740169345456909,2.678093720875757
1.2744487598484573,2.678144362410721
1.2749055557592652,2.6781703674333572
1.275351497699905,2.6781906680214806
1.275786899598288,2.678219814946414
1.2763244365595612,2.678424362354137
1.27699872711878,2.678499355849286
1.277572510832718,2.678721627529675
1.2782479079005107,2.6788181552393016
1.2788447668869964,2.6789082308173904
1.2793804031070186,2.6790877119000105
1.280053495904705,2.679157539205907
1.2806544985364448,2.679280930218401
1.281269333570921,2.6793716272707173
1.281892184301276,2.679486590248729
1.2825207774770453,2.67960473284657
1.283138772165878,2.6797470389374802
1.2836882041104196,2.679834745378007
1.2843191813755586,2.679940906788734
1.2849126586553514,2.680034592103613
1.2855419725633697,2.680096450810128
1.286110895770821,2.6802918802737654
1.2867693680409629,2.6803402721513674
1.2873920247353388,2.680474556902265
1.2880120570548481,2.680607187911103
1.2886326384002227,2.6807501889840233
1.2892670655151233,2.6808166187008804
1.2898515790011662,2.6809196290316435
1.2905011959081678,2.6810032041857816
1.2911124224724913,2.681131034125031
1.2917519837323628,2.6812268998846407
1.2922496348029953,2.6811825356405534
1.2927254268032975,2.6811629609091496
1.293262767864859,2.6811372438080285
1.2937313917678384,2.6811520569565284
1.2942452532881612,2.681140261828696
1.2946578154157775,2.681162382943867
1.295096326632453,2.6811010245494193
1.295585727057107,2.6810218217720987
1.2960490359975525,2.680956650345535
1.2965439720013114,2.6809027767116045
1.2970311267303871,2.6808572912911814
1.2975307923629906,2.680761355913007
1.297994249866926,2.680671696038615
1.2984547862155946,2.6805754534177932
1.2989212163510206,2.680478810291863
1.2994192176213413,2.6803570609689698
1.299897958788652,2.6802769945412086
1.3003886592384335,2.6801289525271312
1.300804740223555,2.6800793102486904
1.3013161821400985,2.6798604680700433
1.3017251626188324,2.679839008106249
1.3022609878080473,2.6796378523589577
1.3027345652809341,2.6795705399811327
1.3032329736091486,2.6794771409115774
1.3037220794869349,2.6793945115274953
1.3042153300492496,2.679277369617186
1.3048140170689217,2.679038705840238
1.3054286022751618,2.678757807224807
1.3060629673581787,2.678440444022921
1.3066506206246307,2.6782685378854834
1.307320529927714,2.677931661146957
1.3078991358130594,2.6776707550232626
1.3085556055654306,2.677340639465405
1.3091760469749336,2.677024149391692
1.3098209789899666,2.6766972999987133
1.3104610806890602,2.676395717544108
1.3111305554137629,2.6760816500779234
1.3117962479649172,2.6757600541185744
1.3124793598611533,2.6754292996280973
1.313156243990718,2.6751108041439435
1.3138393568363185,2.674786501732912
1.314533361419981,2.6744610230016144
1.3152291721855514,2.67411243829258
1.3159486881649243,2.6737449365212647
1.3166794034921425,2.6733843749881547
1.3174188708790426,2.6730250866664216
1.318138092849569,2.6726746259594276
1.3188484502691933,2.672298772225452
1.3195856796076422,2.67196132390042
1.3203215538917703,2.6716193913694943
1.3210280707838444,2.6712582073845645
1.3217547716068263,2.6708247457423604
1.3224024322365797,2.6707617704582454
1.323036971451788,2.670736652533833
1.3236772361955578,2.670715226056916
1.3243124706353164,2.6707038890646615
1.3249671960765963,2.670705832901292
1.3256070197872811,2.6706965942341627
1.3262513415697756,2.6707129257046907
1.326916188537592,2.6707038498116487
1.327604658545138,2.6707184195931073
1.328252352786449,2.670702336323854
1.3289219410496813,2.6707447751424223
1.3295803597824845,2.6707749688080487
1.3302410910265587,2.6708025650678278
1.3309014051850272,2.670831785721326
1.3315707926971978,2.670864850294846
1.332264570074604,2.6708880583095307
1.332947950732096,2.6709197018639643
1.3336365415301057,2.670923962918483
1.3343376522671406,2.6709450506546117
1.3350197602567688,2.6710072275165477
1.335710506814487,2.6710617820286675
1.336410234361622,2.6711313655898703
1.3371288467411024,2.6712020693041962
1.3378406208535276,2.671279737373236
1.338553045497719,2.6713678892095154
1.3392476543887786,2.671475651476078
1.3398640388483538,2.6714942202311365
1.3404798880447923,2.671515752262724
1.341089214994731,2.6715502857952496
1.3416876226554746,2.6715490359961094
1.3422781519879898,2.671604178534154
1.3428715396189457,2.671677738882565
1.3434807118201624,2.6717757876281496
1.3440899484782836,2.6718772300350455
1.34468040692283,2.671979829638694
1.3452544652823095,2.6721012785667346
1.3458314356585652,2.672220410647394
1.346427449690422,2.672368499184269
1.3470117861940063,2.6725122269610613
1.3475696499909633,2.6726587510816757
1.348125130338332,2.6728152001302563
1.348675758179666,2.672981107768183
1.3492325991048095,2.673173582405386
1.3497673208520333,2.6733783973807985
1.3503049432048315,2.673590764079646
1.3508342997470075,2.6738024878752986
1.351371577103577,2.67403162220255
1.3518945720289977,2.6742996418082345
1.3524274190237249,2.67457374094684
1.352956443350835,2.674878872542697
1.3534715537758328,2.675212455768089
1.3540050259471257,2.6754751607940825
1.354373903882208,2.6755522498704982
1.3547480389136244,2.6756053742134176
1.3551112507256529,2.675650689002119
1.3554683743057458,2.675719326295881
1.355803895580801,2.6757954356557425
1.3561477799635477,2.6758619296599995
1.3564794555024775,2.6759298306035144
1.3567678546136626,2.6760322444074593
1.3570646245192335,2.676186102371846
1.3573356739680666,2.676346076381579
1.3576144426310135,2.676482856984878
1.3578756403467893,2.6766029252294494
1.3581127289931783,2.676720772169471
1.3583374832091069,2.6768153971869086
1.3585552279544695,2.676908533562428
1.358775213018919,2.6769992211199614
1.358965651142903,2.6770777304203626
1.35915790568706,2.6771840925613573
1.3593530128095965,2.6772847945325275
1.359530934084375,2.6773922621918467
1.3597133990399686,2.6775012295165466
1.3598186493359479,2.6775967025758627
1.3599070565084963,2.6777207453757925
1.3600536981820572,2.6778094283035734
1.3601891516468072,2.677929159305863
1.3603507063209421,2.6780229355073293
1.3609567546151653,2.6781150127310127
1.3615769400498707,2.6782297236602473
1.362185056786403,2.678338295191438
1.362778103916944,2.6784603885730855
1.3633509889260822,2.678580531486343
1.3639252539274211,2.678691720054533
1.364498084208071,2.678801255617263
1.3650522309900626,2.6788897608889646
1.3655948639938587,2.6789740146112617
1.3661403932045606,2.679078186129362
1.3666832710972894,2.6791674564035923
1.3672334711013165,2.679257974194043
1.3677956379756608,2.6793752093832457
1.368331816439059,2.679474107073741
1.3688837645627598,2.6795666489904515
1.3694434737556676,2.6796429450444648
1.3700071085684424,2.679722843377363
1.3705720267932795,2.6798179274511216
1.371140960918833,2.6799169446690185
1.3716842884590115,2.6800163333449705
1.3722118379192316,2.6800979391427164
1.3727488680765954,2.680148102049831
1.3733071332250413,2.680227737542163
1.3738528992460233,2.680309041711014
1.3743849034998041,2.680332203030922
1.3748680761801817,2.680320099159995
1.3753338836669706,2.6801656626351438
1.3758122707038358,2.6800486605317224
1.3762146928038599,2.6798446178211672
1.3766260867659492,2.679647822358856
1.3771127260020986,2.679452422745377
1.377524704182436,2.679233710554529
1.3779337050064147,2.679013984146662
1.3784280289712207,2.678807251126181
1.3788515025214467,2.678622568400803
1.3792473165791677,2.678453021302294
1.3796736113813823,2.6782856319557857
1.3800266472561367,2.6780994913209173
1.3804371505071744,2.6778733478695824
1.3808363777179222,2.677672641288758
1.381227297038626,2.6774527998163333
1.3816544282012742,2.677211835494909
1.3821345060432642,2.6770267880927934
1.3826786027001812,2.6768164567831643
1.3832085835301577,2.676630495111903
1.383729399812427,2.676444726872879
1.3841704288708274,2.676197649287846
1.3846099958603713,2.675986200854233
1.3850292546155507,2.675741281205685
1.38557155854602,2.6754922860720667
1.386079696113618,2.6753120597463713
1.3865556551143574,2.6750246414458188
1.3871980954347176,2.675084296250195
1.3878645515219608,2.6751198252551913
1.3885473076738433,2.675102881265841
1.389230056948429,2.675089027376759
1.3899001073547632,2.6750837105307737
1.3905679195988647,2.675064482995016
1.3912332161988985,2.6751366055994255
1.3919014461297101,2.6751886065654946
1.392569146853412,2.675187548731772
1.3932213974684675,2.6751762318992944
1.393886598686219,2.675152237641364
1.394560090879173,2.6751369706867014
1.3952152358028045,2.6751168412481734
1.3958540362589558,2.675093148320432
1.3964872728185105,2.675056181358216
1.397116757954049,2.6749985199737143
1.397791705275747,2.6750104986447583
1.3984336443482488,2.6749864065626894
1.3990597865023295,2.6749624270733565
1.3997181240369603,2.675035978605059
1.400317925271396,2.675077991893881
1.4009771837485923,2.675089160487732
1.4016270805319766,2.675104569436867
1.4022943656723112,2.6751180017940146
1.4029742537724332,2.6751207829973636
1.4036467865533124,2.675126890444141
1.4042901219716706,2.6749777411088216
1.4049412744142837,2.6748050848643516
1.4055988928170442,2.674641396355455
1.4062467290990042,2.6744879137616167
1.406909477345976,2.6743525791399225
1.407577469183113,2.674214007739392
1.4081946779161023,2.6739994749571534
1.4088636612448624,2.67388317151206
1.409494787986642,2.6736940888815566
1.4101034038845794,2.6735329678963318
1.4106876054290332,2.6733805560345427
1.4112932306939865,2.6731763784055005
1.4119282651513403,2.6730573277678435
1.412566998530446,2.672872471768276
1.4132077278282245,2.6727060632688002
1.4138442411027854,2.6725278367958327
1.414492934961891,2.672333937703636
1.4151588918741564,2.6721447900059183
1.4158153199375667,2.6719665480858286
1.4164554168174028,2.671770579051652
1.4171065482296803,2.6715902830717826
1.4177543286022642,2.6713840935794364
1.4184240042431089,2.671219186847131
1.4191001499643274,2.6710414597387895
1.4197808393527058,2.6708485056126032
1.420475015348162,2.6706552606115186
1.4210607319466497,2.670594314213162
1.421645930901338,2.6705672424301565
1.422207798167278,2.670558224121339
1.4227849417197582,2.6705292439032955
1.4233740321673216,2.67051306439856
1.4239685533574704,2.6705121672886576
1.4245674168858093,2.670522898819075
1.4251391626178427,2.670533442239407
1.4257022739145646,2.670557330081861
1.4262880727054545,2.670586911389379
1.426867585269508,2.67062987928165
1.4274723959019817,2.6707020675729387
1.4280827242380563,2.6707908564107674
1.4286736876349655,2.6708308955912616
1.4292658688492337,2.6708729856142046
1.4298401194406571,2.6709159761103036
1.4304432313433944,2.670984631349808
1.4310204478165869,2.6710434401905427
1.431621647092733,2.6711616843033523
1.4322049202204017,2.6712658853938236
1.432815497942348,2.671363148272837
1.4334066671476686,2.671456379883369
1.4339987644511805,2.6715501897774154
1.4346080219540047,2.6716367647843824
1.4351991348012008,2.671739767802919
1.4357710486191047,2.67183205898414
1.4367094934026259,2.6718175068430625
1.4376290228101554,2.671846849512219
1.4385474166975243,2.671860008042091
1.4394776719707534,2.6718884529167273
1.4404090437281796,2.671938944033008
1.4413476930226934,2.671985661394689
1.442291599063864,2.6720382525824466
1.4432275259029832,2.672093144546831
1.4441651100931812,2.6721375631090214
1.4451122056224721,2.6721730571920665
1.4460534870846615,2.67222560481126
1.447002531974669,2.67230704304808
1.4479623608596623,2.67239731931699
1.4489294168942792,2.672480740410723
1.4499234782413382,2.6725633077895328
1.4509093558175128,2.6726209710977598
1.451896904264223,2.6726945207532724
1.4528845023038865,2.6727640618380275
1.453900490294946,2.672820912592013
1.4549318167387333,2.672886253113972
1.4559835996301898,2.6729930352874964
1.4570105084007237,2.6730837286701954
1.45805021437521,2.673198929461781
1.459122232927431,2.6733124787045983
1.4601814769280463,2.6734185250637634
1.4612507698995563,2.6735189174620797
1.4623271268655702,2.6736421187485484
1.4627594072078616,2.673543194666637
1.4631540283502527,2.6734606447863856
1.46354953927729,2.6733622384261513
1.4639413520676294,2.673267013196845
1.4643064176541376,2.673182247505075
1.4646441178613692,2.673099451759405
1.4649855745843579,2.6730259939954073
1.4653200196645693,2.672963504628421
1.4656614355847053,2.672898812104946
1.465962977162825,2.6728214674514703
1.466251292068979,2.6727619327732244
1.4665296225562834,2.6727113623990304
1.466785005372238,2.6726501361684663
1.4670496862788034,2.672612501793821
1.4672956891432916,2.672599223316466
1.4675254936665758,2.6725833328095705
1.4677459081388253,2.6725994418524928
1.467963483900065,2.672599862815477
1.4681902090930057,2.672635315204925
1.4684045391238645,2.6726696705816924
1.4686066126673456,2.672655378898096
1.4687763337770516,2.6726638138341827
1.4689480277134135,2.672654722254759
1.4691021424280946,2.672656681069882
1.4692699841581263,2.672644009217186
1.4699530265047547,2.6727245462880704
1.470621238416493,2.672805812526878
1.4713016922731192,2.672893889043868
1.4719660345008636,2.6729847799819333
1.472602123691939,2.673070271457923
1.4732377013146936,2.673188482991533
1.4738900226324656,2.673318001801448
1.4745432810113337,2.6734447074644994
1.475176377950731,2.6735651886197607
1.4757890815647292,2.6736805614005084
1.4764174359800764,2.6738200662668015
1.477023687182222,2.6739740227251154
1.4776407693063374,2.6741084120793635
1.4782372520070715,2.6742726713781013
1.478854147665097,2.67443087812824
1.4794640095113505,2.6746143775272384
1.4800672034700506,2.674764538533034
1.4806628231258252,2.674944642352311
1.4812712475644332,2.6751623352784764
1.481870138659438,2.6753663975772684
1.4824368695428594,2.675586799382413
1.4830152449510763,2.6758001528544546
1.483571910005915,2.6760391310138143
1.484118777821877,2.6762809942938497
1.484656641043611,2.676502327248605
1.485189196477953,2.6767770365766306
1.485735107791003,2.676882521779467
1.486269692700338,2.676980102376708
1.4868277017753333,2.6770888581219716
1.4873793161197955,2.6772310592142556
1.4879005759757513,2.677369941361886
1.488428127128745,2.6775323141752794
1.4889392047481524,2.6776705130402054
1.48945966567482,2.6778255136524733
1.4899651126293776,2.677943490420047
1.4904687352152348,2.6780828765528946
1.490952057354648,2.678212150699584
1.4914169752597013,2.678346922728716
1.491878727975742,2.678488423403748
1.4923326679819071,2.678644640831704
1.4927940680900476,2.678792458663379
1.4932309283624678,2.6789371702880524
1.4936651266538896,2.67909712873436
1.494096360833559,2.679261546547262
1.4945289863911637,2.6793932956801187
1.4949652197207186,2.6795364944665563
1.4953750296680708,2.679719870469168
1.495782532521734,2.6798689653175294
1.4962224258651022,2.6800020091249914
1.4966554363582434,2.680170539319888
1.497086820140805,2.6803134463964096
1.4974976122199413,2.6804663539623146
1.4979898371396079,2.6804648069855426
1.4984804008084907,2.6804635000394534
1.4989659755023088,2.680463217229936
1.4994564087914322,2.6804406393586535
1.4999631527961572,2.6803900048382445
1.5004386440500448,2.6803112023196403
1.5009351026831221,2.6802680030013053
1.5014385559019736,2.6802202499557786
1.5019513308784873,2.6802067777757053
1.5024232941297142,2.6801126448012913
1.5029080308981395,2.6800252855425133
1.5033778168677072,2.6799710522517235
1.5039112483169523,2.679867784112072
1.5044136794850456,2.6798149452325832
1.5049108263029949,2.679709073557483
1.5054096691783458,2.679636033408086
1.5058883521570612,2.6795352375675927
1.5063822449798723,2.679423930535929
1.5068629585483597,2.679330108177724
1.5073559633964844,2.6792251872760557
1.507871354045403,2.6791106935715563
1.5083718787816347,2.6789793844555123
1.5088899072334252,2.6788467756789003
1.5094057720317917,2.6786788438537767
1.509923231008149,2.678528736689233
1.510422654759101,2.67837278146077
1.510936983118155,2.678440422581303
1.5113900066118662,2.678492660728289
1.511866923723854,2.6785624118342124
1.5123414436351361,2.6786109290931717
1.512827528576996,2.678664471293442
1.5132893387766493,2.6787180560865766
1.5137297982589895,2.678758375093777
1.5141777796416283,2.678802533960213
1.5146299733579676,2.6788198788805957
1.515089965497198,2.6788557393155603
1.5155750501291405,2.678913423862539
1.516039648637443,2.678950272930335
1.516493110946625,2.67897574401021
1.516961125645225,2.6789910868347238
1.517423395119506,2.679004687722107
1.5178840657386745,2.6790072434849943
1.5183511717217733,2.6789923337902923
1.518812706469278,2.678966765522224
1.5192592436108312,2.678931354684484
1.5197112823837808,2.678874390082151
1.5201613524722462,2.6788199342445154
1.52061146240953,2.6787463513726157
1.5210395077536143,2.678662862042459
1.521462639071205,2.6785788468788105
1.5218653146404195,2.6785009460606255
1.5222412928313265,2.678411307237401
1.5228699108751618,2.678371479844194
1.523494741722533,2.678331037541901
1.5241190243761977,2.6783092823251446
1.5247524395614969,2.678303163806175
1.5253994101159607,2.6783034361553333
1.5260247561028744,2.6782912734791133
1.5266652397805092,2.6782870676077044
1.5273031441463498,2.6782824876920133
1.5279421821478383,2.6782796881402384
1.5285655625287797,2.6782758241928666
1.5292167449109608,2.6782794669156855
1.529872296075753,2.678256300684501
1.5305287503486245,2.678248207953748
1.531189062297387,2.678247568545944
1.5318899686411562,2.678253901593764
1.5325809120001685,2.6782586109981574
1.5332827842979784,2.67826527864193
1.533992253720392,2.6782941633879074
1.534701724229955,2.6783051422298825
1.5354075980211874,2.6782975512028018
1.536128507175158,2.678266821944354
1.5368557943544527,2.6782632490562985
1.5375752398930325,2.6782451771113003
1.538279663978669,2.6782333106946297
1.5390131856144633,2.6782247931095786
1.5397409003712625,2.678189284974342
1.540207205833069,2.678304368383815
1.5406812869868451,2.678430623420912
1.5411336825110769,2.6785775679493913
1.5416025253123418,2.6787302529729473
1.542080355524576,2.67890929364766
1.5425513621452347,2.6790867669658924
1.543018868640006,2.6792816949668636
1.543507292067063,2.679482740522953
1.5440107133154204,2.6796490930913106
1.544530434821558,2.679823371441607
1.5450428872608897,2.6800124569824293
1.5455524864529075,2.680193330072406
1.5460765528671174,2.6803851461396158
1.546609250223979,2.680556876708449
1.5471324125564951,2.6807475017097904
1.5476393274604259,2.680927908909837
1.548153715166177,2.6811145189395154
1.548693493200434,2.6813144786956604
1.5492131378798888,2.681524119792571
1.5497411517728539,2.6817428358784587
1.5502600955735564,2.6819638157282406
1.5507973406075903,2.682177225199966
1.5513250443921633,2.682403616947946
1.5518708871061506,2.6826455722866376
1.5524215188419603,2.6828808966662505
1.552975702812885,2.6831170752152125
1.553412029339909,2.6830165007699174
1.5538564451748078,2.682920824735112
1.5543065162758136,2.6828246735113335
1.5547281162391795,2.6827065244693027
1.5551707033984525,2.6825764025322756
1.555595668171524,2.682462841776485
1.5559988466798067,2.682347939255809
1.556390645011859,2.682249417728997
1.556788196763196,2.682168158731451
1.5571782284722964,2.682072353441166
1.5575749136435597,2.6819530913922645
1.5579644945584845,2.6818242763297517
1.5583446560410767,2.6816717119268487
1.5587284656804008,2.6815118225085555
1.559125608060116,2.6813336529984344
1.5595136065281268,2.6811800520620155
1.5598767005651517,2.681021370147347
1.5602416788610696,2.6808367226569527
1.5605773367635658,2.6806298625345844
1.5609098688981897,2.6804319884828347
1.5612419246668643,2.680220141056168
1.5615662246812274,2.6799838974001715
1.5618628286889094,2.679735625489671
1.5621532992070133,2.679493155419798
1.5624638287389696,2.679213547058437
1.563014080200636,2.6792522808512236
1.5635587805685671,2.6792944982356137
1.5641005143427553,2.6793490034720437
1.5646775977099678,2.679406689388049
1.5652380865608113,2.6794637110865303
1.5658048860652722,2.6795043285956903
1.566365930142666,2.6795649192976376
1.566941534205752,2.6796391380282616
1.5675198808565125,2.6797002669977807
1.56811255527368,2.6797625163503893
1.5687146923175042,2.6798512888135675
1.5693004412058473,2.6799524061965396
1.5698806338749687,2.680073099318361
1.5704738598760375,2.680207155904317
1.571047157411184,2.680297675243249
1.5716130529651073,2.680387538599979
1.5721791062539054,2.680526577107483
1.572712400770543,2.6806178529190907
1.5732505437394406,2.6807264980162224
1.5737825209633127,2.680808209244201
1.5742939323496077,2.680909629882175
1.5748151070019523,2.680989383571255
1.575337428404947,2.6810947721099683
1.5758809047419504,2.6811546074631143
1.5763879721234888,2.681221085560244
1.576869614778388,2.6812973194550547
1.577312982688534,2.6813240640479954
1.5777269007967902,2.6813560718063383
1.5781801940391103,2.681390452610895
1.578722614050868,2.681415116293483
1.579291915160779,2.6814492368253844
1.579842880221127,2.6814763340234644
1.580401885187488,2.681500486483979
1.5809582830265552,2.6815159814260885
1.5814932612643995,2.681526630375948
1.5820299159462403,2.6815493721076353
1.5825655608613438,2.681568575926159
1.5830985932822075,2.681591843157917
1.5836122447237462,2.681613014957083
1.584029236298362,2.681645577597652
1.584422355976419,2.681658587926858
1.5848125998904017,2.6816606758629367
1.5852059519137063,2.6816383743614374
1.585579673950428,2.681611652994128
1.5859520455385665,2.681576229315012
1.5863223667651924,2.6815266250080922
1.5866985746525262,2.68147281285639
1.5870553739543791,2.6814276428775594
1.5874107195259763,2.6813711025272893
1.5877351055879037,2.681315009552229
1.5880669434199224,2.681254020651721
1.5883616070126445,2.681218406031305
1.5886391514638736,2.681159563677791
1.5889410181441213,2.6811137122317894
1.5892145596636582,2.68104486503841
1.5894791482664201,2.6809804988616652
1.589744075939044,2.6809197940736995
1.5899943279463007,2.680838507166389
1.5902154282347505,2.680758249966099
1.5904254025335227,2.6806363062876994
1.5906223694230002,2.6805353431564147
1.59081894353988,2.6804238899733823
1.5910028638022757,2.680307273955107
1.591150699195012,2.6801883314918555
1.591289917510093,2.6800572604593644
1.591423384732199,2.6799140480562347
1.5915597385742948,2.67974335540415
1.5916837588183985,2.6795763715314784
1.5917899798075945,2.679403552340738
1.5918896079486946,2.679227931004408
1.5920029646141807,2.679034147559896
1.592099332865571,2.678829711538909
1.592200379953007,2.678640490433355
1.592294501200102,2.6784215904474613
1.5923671876178032,2.6782144450593095
1.5924351098829668,2.6779833777104978
1.5925073932385096,2.6777314710040647
1.5929100351876921,2.677644204350608
1.5933243900222709,2.6775785056578645
1.5936914594981397,2.677482130716164
1.59408290171009,2.6773657776167057
1.594484973810216,2.6772699379383718
1.5948993741127013,2.6771772912379044
1.5953305553171004,2.677096771019694
1.5957460634598715,2.6770019091251935
1.5961788286995302,2.6769007214439147
1.5966124462026232,2.6767912690743345
1.5970337316707395,2.676680558699363
1.5974724764242125,2.676550372482521
1.5978901081454857,2.676416271484229
1.5983032184115769,2.67629865916504
1.5987265634052905,2.676171447116933
1.5991601874279837,2.676073538746505
1.5995723059459714,2.675968610082972
1.6000095746903942,2.675839222892685
1.6004463662437995,2.6757153886617777
1.6008920896524024,2.6756032352428876
1.6013669989908814,2.675485986381376
1.6018192226933161,2.675370416712608
1.6022745037847008,2.675233627979984
1.602747778398587,2.675106762198907
1.6032423432999432,2.6749600673843927
1.6037405553602526,2.6748476599758284
1.6042827526518297,2.67488480819358
1.6048234201121456,2.674937096379919
1.605373355147689,2.6749781028659863
1.6059580203049744,2.6750131025502175
1.606549080787624,2.6750826626078625
1.6071403607629067,2.6751449572412693
1.607762114326563,2.675210466425524
1.608413745729063,2.675256540509939
1.6090496939890133,2.6753167905828823
1.609684913477163,2.675354343050925
1.610357053742005,2.6753959211951313
1.6110593469504546,2.675464825355282
1.6117638725597203,2.6755083860494944
1.6124919117857721,2.675534699740254
1.6132098086371285,2.675587483623209
1.6139760352619819,2.675629092295663
1.6148595305018563,2.6756644943475876
1.6157560093038212,2.675672173767825
1.6166844827737739,2.675690009904182
1.6176335729385083,2.675690697356563
1.6185983369730825,2.67568692748724
1.6195725243596606,2.675668935413672
1.6205450243449935,2.6756414190636977
1.6215173928846291,2.675598998772106
1.622503064449488,2.67558565809221
1.6234848645490683,2.6755401535066348
1.624144294855679,2.6755014486462585
1.62479496431529,2.675442224097331
1.6254436260570306,2.675393145561172
1.6261052883577618,2.675337477812743
1.6267400987859921,2.675284099213283
1.627375824301001,2.6752089898523894
1.6279846736261274,2.6751586168446706
1.628621913131377,2.6750881461125147
1.6292683606770815,2.6750223594330964
1.6299128264378586,2.6749541347524994
1.6305499460509962,2.674855465941793
1.6311989740330641,2.67476646134497
1.6318648552367678,2.674679528634072
1.6325213659135454,2.674579667521869
1.6332085917511105,2.6744933601857475
1.633898811448966,2.6743931891946513
1.6345858785628442,2.674305160858997
1.6353005694814555,2.6742006787356787
1.6360205732983806,2.674111266715548
1.63673178257227,2.6740134270730747
1.6374481384401722,2.67391646059695
1.6381868933934918,2.6737926677760826
1.6389477761073488,2.6736971132431897
1.6397274922583567,2.673594218696358
1.6405024904430443,2.6734867418612205
1.6412752221469635,2.6733928154702657
1.6419390392738173,2.6732583915158323
1.6426273921055599,2.6731371801990425
1.6433421333122942,2.673014943332892
1.6440790829463143,2.6728882953091286
1.6448142512684418,2.6727713442942673
1.6455588540821835,2.6726675763128225
1.646279158518656,2.6725640721179316
1.6470081177676172,2.672480205865396
1.6477564953669765,2.6723802074729597
1.6485197652055732,2.672265447572184
1.6492711876911224,2.6721755297705534
1.6500163442231173,2.6720876597162464
1.6507690134146245,2.6720119552033115
1.6515662253726577,2.6719057374409756
1.6523736195690024,2.671806096818844
1.653201328251301,2.6717057034016953
1.6540265295868783,2.6716157122384065
1.6548785027721133,2.6715223404861286
1.6557285479558788,2.671436807308987
1.6565990865418143,2.671353634605944
1.657483373477596,2.6712788603062694
1.6583574162193033,2.6711911202976246
1.6592271985616853,2.6711186263485693
1.6601341500084807,2.671045701921108
1.6610679381842797,2.6709880047844075
1.662032169532433,2.6709379768447317
1.6629769993123784,2.671019239349991
1.6639437458911828,2.671080251075018
1.6649455110881093,2.671148976624655
1.6659610055527532,2.671245568598167
1.6669654695365768,2.6713414714572936
1.6680080989226798,2.6714191906504356
1.669055485743268,2.6715225653467254
1.6701343132056674,2.6716412234449
1.6713170841667555,2.6717641734652795
1.6725445122526947,2.671905276281584
1.6737829736879655,2.672051046841017
1.675042953222495,2.6721925495712475
1.676329048521567,2.6723338366074683
1.677669230241546,2.6724765303570566
1.679038213176427,2.672650175296089
1.6804295268110705,2.6728216830517626
1.681849108890505,2.6729897978746333
1.683369662667677,2.6731798192143756
1.6849882666102576,2.6733787681267467
1.6866524087558736,2.6735788627228696
1.688359674639952,2.673806222539212
1.690090123359702,2.6740304925969225
1.6918668449047458,2.6742554290363882
1.6936714956130894,2.6744638932082165
1.6955261466120393,2.6746843779475604
1.6974394826114168,2.674900374541652
1.6992940859962093,2.6750055068413867
1.7012560184555792,2.6751097827231374
1.7033259294154817,2.6752188587077583
1.7055219793640402,2.675322510206768
1.7077723533509315,2.675439317658095
1.7100799059886442,2.6755465572694974
1.7124118239857236,2.675675949999609
1.714796663710104,2.675789586123711
1.717212518606903,2.6759398847818616
1.7196652587420909,2.6760846137256293
1.7222327068592471,2.67623031565453
1.7248668832648022,2.676377248624433
1.7275763128920971,2.6765636931875263
1.7303494691355585,2.676722507433611
1.733209435466984,2.6769131283179344
1.7361411436618086,2.6770855281578316
1.739145583685059,2.6772593044371114
1.7422271197472983,2.677439931641528
1.7453990339544996,2.677668347650164
1.7486193092635096,2.6778768862098095
1.7518645943777669,2.6780698299885
1.7551901242929269,2.6782984320823835
1.7585672497590883,2.678524992983916
1.7619989028885281,2.6787836591276144
1.76548802982205,2.6790407884265597
1.7690237449917512,2.679335037047082
1.7727442715160886,2.6793517073749684
1.7765031350821536,2.6793952423722116
1.7802825116405325,2.6794546416220535
1.7840899127844383,2.679500476456319
1.7879054723000585,2.6795437314704125
1.7917222067655312,2.6796045685329593
1.79551100160792,2.6796471352141245
1.7992490399204373,2.6797063966783172
1.8029346831518207,2.679769772570039
1.8085715005687444,2.679858635333862
1.8148186848039742,2.6799283710397943
1.8210068373753983,2.679999115824602
1.8271596872306946,2.6801206863066827
1.8332851726473423,2.680175550604353
1.839313759167293,2.680275873724216
1.8452979585830926,2.680315785582794
1.851166298443375,2.680397972538041
1.8569838304125192,2.6804625942482057
1.862741627952031,2.680539434194352
1.8684539422046629,2.680575675435071
1.874116044837429,2.6806026065548174
1.879736273520871,2.6806338792504643
1.885296878313712,2.6806719044475513
1.8907801342719346,2.680675646505033
1.8962162006043943,2.680672892497473
1.9014752959867072,2.6805810326722903
1.9066447272562779,2.680484432348196
1.9117300142916003,2.6803776238030577
1.9167183148863423,2.680322921144686
1.9215976136879767,2.680268576894555
1.9263718290696399,2.6801897186849133
1.9310406820141721,2.6801545762202914
1.935605969111759,2.680075512885099
1.940086395109351,2.6799675459309262
1.9444742657648906,2.6798904771194527
1.9487865908111621,2.679729430511887
1.9530574997938985,2.679529675320524
1.9572744663663533,2.679374245682301
1.9614609186340806,2.67914138026258
1.965609601296179,2.6788724309551375
1.96969693144916,2.6786437315809746
1.9737337759725588,2.6783723104394626
1.9777108348753134,2.678043395941742
1.9815830170111088,2.6777128916043993
1.9853641588300963,2.6773697209299594
1.9890134032555586,2.676956801790427
1.9925241497356878,2.676561781814576
1.9958981116796182,2.6760905194364186
1.9991214371302335,2.675528539350632
2.0022533719093563,2.674993571749245
2.0040553890877595,2.6747384068351803
2.0057457474392346,2.674473994418023
2.0072628802200865,2.6742134572166743
2.0086024608551725,2.6739266361036518
2.0098705579885467,2.67361235985387
2.0109675333897785,2.673296945860761
2.0118816656287466,2.672964556235462
2.0125551466754104,2.6726058181227343
2.0130210409007456,2.672243482229383
2.0133729465650587,2.6718177830762126
2.013582007587744,2.671323533072741
2.0135565631413614,2.670843728411892
2.0133825559029246,2.670322956560527
2.013102959472366,2.669759700376725
2.012633738765671,2.6691323388948165
2.011982990233424,2.6685410209492786
2.01114576898503,2.667914775152767
2.0101362989943334,2.667290060297037
2.009017805865837,2.666604363500465
2.0077580311093315,2.665864833566222
2.0063325851034253,2.6651652045304544
2.0047493428511305,2.6644053248422965
2.0029963121677574,2.6636675953695828
2.0010857529788253,2.662879050725855
1.9990293901216831,2.6620801969078816
1.996828305361687,2.661294268631857
2.0009406277934505,2.661285545854343
2.0044368204130576,2.661316769975207
2.0079414583505577,2.661346645896248
2.011564615750241,2.661036496255198
2.0151875609017016,2.6605591270399196
2.018717811423004,2.6600197946103203
2.0221253316034558,2.6595378184955605
2.0256959495396507,2.6593091950372654
2.029311920367329,2.6590962950517554
2.032854584934097,2.6588793195776623
2.0364393822457734,2.658584834079102
2.040087505653764,2.6584050502485375
2.043655378975002,2.658219721440263
2.047290713460918,2.6580253222764725
2.050934047930681,2.6577931980842955
2.054490136687356,2.657555498091801
2.0581358042631335,2.6573641547051197
2.061704550817788,2.657084461488008
2.065325057484857,2.656833726013485
2.068995692179094,2.6565653176806583
2.0725874549271532,2.6563329954115775
2.076037628376306,2.656050417145207
2.0794504280003254,2.6557720913649066
2.0828726607330466,2.655524728279328
2.0862934619398734,2.655221861400038
2.0896837375415886,2.654949500370922
2.093121383334287,2.6554460328174687
2.096566476217073,2.6559755787378614
2.100004620418832,2.6565218832967767
2.1035286072256056,2.6571314515096702
2.1071499830668428,2.6577712912094547
2.1108402946109437,2.6584565252059944
2.1145849590099486,2.65917380044867
2.1183433348564886,2.6599385714527264
2.1221016275141333,2.660753628652431
2.1258487345589585,2.661583390895426
2.129616327582968,2.66245855451504
2.133398045575377,2.6633640414982636
2.1372489417528873,2.664305849396651
2.1412083282020187,2.6652824445392787
2.1452149946548382,2.6662790889550037
2.149217275520651,2.667302477971298
2.1532378515303416,2.6683706544986734
2.157263171650151,2.6694598221819694
2.1613068041847674,2.670568924680648
2.1653680329342806,2.671740869184991
2.169441699356322,2.6729467541409355
2.173534879601193,2.6741682957113544
2.177643974427248,2.6754114363583343
2.1817970015767774,2.6766932258640024
2.185914207321938,2.6778348453472907
2.1900549583237927,2.6790572634504812
2.1939991483765904,2.6788265587067213
2.1980943039372036,2.6786116390260504
2.202068602019398,2.6783759868420023
2.206033609171729,2.6781166511553
2.210339560445606,2.6778441211423805
2.214754062462668,2.6775718120216827
2.219257025479741,2.6772299844758405
2.2237235946057563,2.676921908562766
2.2281219492973428,2.676571900328687
2.232275475670706,2.676220034762095
2.236337562600193,2.675844783468836
2.240586794513785,2.6754305934106197
2.2450869886296676,2.6750401962326156
2.249664721935165,2.6745907371243556
2.2542429100139354,2.674154997043421
2.258538626624846,2.6736987952499773
2.262614317229613,2.6732290872026367
2.266579408880527,2.6727733130691727
2.2705442525426487,2.6723100679932403
2.2744990704948567,2.671849943833088
2.278463621975771,2.671373823874656
2.282415331496347,2.6708634662957724
2.286409154412993,2.670379546475795
2.2904388073741413,2.6698745270894384
2.2947464199586447,2.6693222707014934
2.299110883152124,2.668886747155095
2.303292253695309,2.6684257084432814
2.307236518729952,2.6679778257363655
2.3111937709841204,2.66754005900461
2.315239929011285,2.667073788396932
2.3193620375989705,2.666597246036856
2.3235714251852624,2.6660961017588236
2.327805022830719,2.66559443092954
2.332085799087756,2.6650604252395107
2.336389251939888,2.664502226030946
2.340711518973104,2.663953805573079
2.3450786280970863,2.663372773424506
2.349400565424971,2.662790290782267
2.353824381217323,2.6622396753500137
2.3581536759371224,2.6617261337625986
2.362483635826713,2.661257005307663
2.366709710799885,2.6607970480460628
2.3709219948888998,2.6602838752100757
2.3752799718885034,2.6597562159161123
2.379610053242692,2.659172643293603
2.3837367818664372,2.658656015062042
2.3879130953125487,2.658123225163903
2.392177227984641,2.6575898952425105
2.3962578980015,2.657155634803203
2.4002947753038435,2.6567504392248975
2.4044204486278478,2.656205589656128
2.4085757057264683,2.6557335374733895
2.4123551241005807,2.654591322914133
2.41610308490902,2.65338674271098
2.419756022117446,2.6522382511319282
2.4233667233480802,2.6510660123197987
2.4269190421683646,2.649907094317506
2.4304922205295982,2.648743422734164
2.4341412289781292,2.647532076732317
2.437843062673123,2.6463210034548617
2.4416547669598905,2.645107329339811
2.4454626103177657,2.643855613758381
2.449336352716219,2.642568343432038
2.453289047196778,2.6412493528059247
2.457322892090767,2.639959756992188
2.4615163672783553,2.6385206735542006
2.46558021192634,2.6371283459337107
2.4696702822471113,2.6357335576014065
2.473761263328709,2.6342825371432235
2.4778046000836866,2.632886553637701
2.4817827126678385,2.6314853016383597
2.4857652559606214,2.6300388493581357
2.48961279485561,2.6286738327701356
2.4933905427529184,2.627304036894805
2.4972584266182487,2.6258907827022586
2.50117650643947,2.6244710909114373
2.505126580061616,2.623034362728161
2.5089731825552652,2.621593956198659
2.5130903501521495,2.619955247122703
2.5164417237312575,2.6190380225987075
2.5201593704892566,2.6177237111069966
2.523723693248298,2.616483972246264
2.5272883533031965,2.6151976365178813
2.53070343747833,2.613968503329445
2.534110195683017,2.6127815620312496
2.5376652437925316,2.611503797830565
2.5411136531503575,2.6102122190618804
2.5445704246297143,2.6089109375381305
2.548068062818569,2.607601721391617
2.5516207670083313,2.6062562230753925
2.55531500129727,2.6049260713918314
2.5589660017497926,2.6035567043808765
2.562612398484466,2.602174196384114
2.566263469987663,2.6007746478825733
2.570079587054677,2.5993059655349713
2.5737401437381697,2.5978546463683885
2.57741878374277,2.596391353690875
2.581061582239827,2.5949277054293067
2.5848757075917064,2.593387031733434
2.588629649550003,2.5919294219465168
2.5923022736952293,2.5904983904791132
2.5959722699619947,2.589162597743512
2.5997971174851235,2.5879101373232154
2.6035733188357524,2.5866305627731996
2.6078340510798745,2.5853968884393157
2.6121027095536435,2.5841512091820964
2.6162277122505633,2.582904181217157
2.620285477256807,2.5817170718739
2.6242892908772872,2.58055409217144
2.6281906367534855,2.5793960615671536
2.632010726641438,2.5782707477017484
2.6357368015433535,2.5771890098730372
2.639416758634952,2.576193873797376
2.643034738789342,2.575178791016339
2.6465544461991515,2.5741492331579714
2.649994379395088,2.57320933363584
2.653336175955128,2.572263856440349
2.656599844569315,2.571358872750483
2.6597703102747365,2.5705014349398922
2.6628445624108914,2.569656620504078
2.6658149924761396,2.56885495769767
2.6687087865841197,2.568101621383167
2.6715275289201443,2.567338020543959
2.6742586859862065,2.5666374518333237
2.6769096488317308,2.565916054282483
2.6796573828538777,2.5651918805062923
2.6823667696503426,2.5644866990520314
2.6850350762243815,2.563819229389332
2.6876627330025284,2.563141577628247
2.6902829396099537,2.562510187643985
2.693309644184326,2.5615719016680076
2.6963496962486353,2.5606683196389306
2.6994075122800596,2.559757966379915
2.702358814626723,2.559045810296795
2.705221751709302,2.5583177603855343
2.7079753970026568,2.5576362034891607
2.7106017086307763,2.5570376481552586
2.7132264411219613,2.556448097245271
2.715772021335024,2.5559342095621234
2.718278606515036,2.5554483574126867
2.720739552904754,2.554997373871272
2.723161336210098,2.55457364511563
2.7255547438338157,2.554204307483268
2.727902466216931,2.5538731067666087
2.730221114065705,2.5536106857409253
2.732497470825418,2.553384482344757
2.7347527122651956,2.5532117992746883
2.7369685589721633,2.553082632708518
2.7391392904022984,2.5529523338861297
2.7412624363380904,2.5528630052917394
2.7433368871864037,2.5528260860718683
2.7453800566333513,2.552804791227751
2.7474309582362317,2.552789755947263
2.7494208142910455,2.552780596349782
2.751350137442258,2.5528258219255737
2.7532960940903504,2.552852782880309
2.754506467293053,2.552497368244676
2.75567059381573,2.5521918807176798
2.7566991679702246,2.5519643829816494
2.7577469051570476,2.5517394227934846
2.7588090975394755,2.5516819027149
2.7598002783102764,2.55158485975181
2.7608710813723714,2.550912157791854
2.7620660665215206,2.5501541384135473
2.7632647551054217,2.5493149883906074
2.7647264419346964,2.548486460853389
2.7663447686947977,2.547991628335393
2.7680004701634338,2.547441970987104
2.76920157831131,2.54653219075178
2.770258759364995,2.545794008831946
2.7710437802847494,2.544995300636157
2.7716715189925765,2.5442361178595734
2.772241382471629,2.5434228332215727
2.7727068930716188,2.54272899241462
2.773112561615803,2.5420912519638854
2.773567998811309,2.541712471068213
2.7739757420202995,2.5412802936042533
2.774232691523838,2.540765125264686
2.7746081785394976,2.5404770566610995
2.7750461036656175,2.5402952459607904
2.7753936452529278,2.5398648340669716
2.775628646777136,2.539296326703004
2.776140823270401,2.5389940332103818
2.776522666079666,2.538534460075065
2.776852869138158,2.5381044837008098
2.7772353352705563,2.537706561399096
2.777621628902084,2.537283024047842
2.7781092550940114,2.5369660340903817
2.778529180262461,2.5367168123513504
2.7789731411903587,2.536547729162908
2.7793560595695173,2.5362388333131674
2.7798764193631342,2.536062619084631
2.780345119276928,2.5358474913610713
2.7808553681064234,2.535640636897168
2.7813666590791106,2.5354862195864354
2.7818631819127164,2.5353827281751444
2.7823287035283135,2.5353448418489
2.7827819734084995,2.53536658299521
2.783236980474226,2.535405108845104
2.7836680706302204,2.535487181922629
2.7840749789036985,2.535611415485666
2.7844810117706627,2.5357963538617074
2.7849010642718666,2.535981655157536
2.785323338772465,2.5361513112323886
2.7857426783292523,2.5363363207415093
2.7861830876822764,2.5365495120425936
2.7866353690264303,2.53674824555236
2.7871041530893392,2.536880305017686
2.787602739266005,2.536757529995195
2.7880957274443805,2.536625712033446
2.7886072798221533,2.5365287617628773
2.789112928004076,2.5364543966942286
2.789640683673046,2.5364003472370706
2.7901635214914666,2.536357743900873
2.7906826075966755,2.536327975861724
2.7912181526527515,2.536318334116671
2.7917602440143083,2.5363252395490625
2.79230351387716,2.5363110639542454
2.792843132583813,2.5362653714409222
2.7933813487353,2.536218654126755
2.793923803836422,2.536146278426238
2.794468907523372,2.5360597769364017
2.7950252799325503,2.535994130612927
2.7955616127957095,2.535914825900237
2.796082366739855,2.535871334328396
2.7965996276966743,2.535861713071472
2.79712658340838,2.53585969799283
2.7976367978178214,2.535812016631501
2.7981491340177684,2.5356668551066606
2.7986886000170546,2.5354839622538243
2.7992532471765528,2.535068191462504
2.7999438772968883,2.534708320579241
2.8005915423130334,2.5342740082739423
2.8012532466327578,2.533850391038268
2.8017973805306258,2.53332917683322
2.8022796363784286,2.5327956804124474
2.8027920370296098,2.532330669193665
2.803221008860813,2.5318739696793666
2.8036759343463986,2.5313290671091626
2.8041962968316025,2.530825324261829
2.80500548946272,2.530330787757567
2.805850842748411,2.5298687438981133
2.8066929416523525,2.529669865173502
2.8075991867689716,2.5295347725371355
2.8084531862364845,2.5295368047218796
2.809393881696576,2.5295909859488184
2.810407449851553,2.5296188962515846
2.8114097914429506,2.5296709120968233
2.8123518546340787,2.529671770046711
2.8130734967395323,2.5294891128561456
2.8137255716680443,2.529336815780548
2.8142865579082863,2.529169758718594
2.8147465589672778,2.5288657271153574
2.8152551046069636,2.5286321456296137
2.8157129364756734,2.528385089084307
2.816249796219677,2.528269762851809
2.816727601768081,2.5280653639106307
2.8172442693590414,2.5278494816876638
2.817655642511672,2.527648072642753
2.8181205426192517,2.5274849139237774
2.8184810601305634,2.527018787556431
2.818957476009111,2.5265705541359313
2.8193619228982953,2.526079833217348
2.8198619305644708,2.5257234308303698
2.820277490167254,2.525315375990533
2.820542802758409,2.5248058417969528
2.82091700015559,2.5243395624116713
2.8212391383146023,2.523981049305129
2.821541404984753,2.523595939012056
2.8218814687260965,2.5231698442606003
2.822247678094684,2.522719845529596
2.822501306581537,2.522398771523828
2.822850496141696,2.5219541266462544
2.823115094985056,2.5216731085764232
2.8233691956233553,2.5212609473633933
2.8236476242454223,2.520896267555824
2.823860190722927,2.520572528646544
2.824002409485903,2.5202514049124116
2.8241985335839193,2.5200577168537754
2.8243312450954243,2.5199908299112868
2.8244133198030634,2.519831714666724
2.8244096477555956,2.5196302885884045
2.824509290081109,2.519445612064564
2.8245632490268298,2.519339121012123
2.824454228752444,2.5192347202925567
2.8243267510537224,2.519143643986747
2.8246115591595435,2.518551228440478
2.824935074706965,2.518020082844985
2.825224410832051,2.5174544214542878
2.8254282779796953,2.5169172446457857
2.825670608755279,2.5164218506256435
2.8258811339321968,2.515910029512303
2.826033640882582,2.515406617839771
2.8261777628190514,2.5148692678851963
2.8262996758015886,2.5144055681700617
2.826481635536711,2.513984264199803
2.8266951593957685,2.513633853527415
2.8267705961347493,2.513117883916135
2.8269230129341985,2.5126244314445865
2.827096708591518,2.5122266457122793
2.8273025315977622,2.5117705710858664
2.8275101195862584,2.511299433514217
2.827691663973899,2.510838127240634
2.827912405765884,2.510317367976595
2.8281183691514338,2.509786489508375
2.8282617461702713,2.509221344019814
2.828330871609711,2.508518381690659
2.8284903373142902,2.5079044421963728
2.828645034244804,2.5072955487320474
2.8288807828534357,2.506719897236435
2.8290790304919105,2.5061515566103614
2.8292929507021594,2.505549432408055
2.8291465984677595,2.5053496494740948
2.8290828697999246,2.505237870743109
2.8289459640178016,2.5051672619898477
2.82883574275336,2.5050795044500744
2.8287478774545,2.5051035383352245
2.8284941835272512,2.5050336247632057
2.8282522231851095,2.5049971567153917
2.828096232237144,2.5049866245524393
2.8279644138869657,2.5050708635920036
2.827656960059474,2.5050456366262273
2.827357836519079,2.5050584295155547
2.8271573500956406,2.5050835582643596
2.826992184311382,2.5052129521009596
2.826694674838071,2.5052852303977082
2.826405193568875,2.505368458704189
2.8261494366002053,2.505465776752837
2.8258666820690177,2.505579674661418
2.8255193914958547,2.505659663704698
2.8252341616386514,2.505896360081625
2.824993451749124,2.506123865874867
2.824637912514406,2.506299990111728
2.8243031226054622,2.5065295363870836
2.8239178566549388,2.5067308057785245
2.8236309385330403,2.5069707634810303
2.82329408267778,2.5072463804217957
2.8229189800528705,2.507511923325887
2.822957888580401,2.507356811181544
2.822994540748945,2.507243228641242
2.823002174073386,2.5071090451326987
2.8230963998266745,2.506991751337284
2.823141260472609,2.5069174797599665
2.823243337979308,2.5068367896673847
2.8232448426278003,2.506742692494491
2.823317776915148,2.5066917448032164
2.823333188395474,2.5066175253088185
2.823411315385589,2.506540589726281
2.823521296325148,2.5064716837451613
2.8235886039150424,2.5064674027409053
2.8237703718378757,2.506522128300914
2.8240318180891593,2.5065250898738034
2.824255404213854,2.506538539447917
2.824398538848355,2.506600977704837
2.8244289959536184,2.506629182898561
2.82452979672896,2.5066424564493484
2.8245445710478356,2.5065752543768354
2.824545189324211,2.5064127079687424
2.824519947057053,2.5061913343673003
2.8245544769470348,2.5060358049902245
2.8246720301444173,2.506045808220768
2.8246811361233286,2.506083080078979
2.82472823982786,2.506194931158075
2.8248208590328874,2.5063083735306932
2.8247872167349506,2.506253002487065
2.8249976463944195,2.5062835685491165
2.8251033936676446,2.506321844481758
2.8252105319934016,2.5063550959652328
2.825206097606552,2.506329954937497
2.8253262935651526,2.506243790877799
2.8253920816563274,2.506101204765346
2.8254453163477438,2.506147643918359
2.825562321171937,2.5061729907009633
2.8256890112726785,2.5062077773992937
2.8259797988328597,2.5063687359388314
2.826204735045037,2.5064980182832874
2.8262815329064748,2.5065601852482207
2.8262530384374247,2.5065506051873214
2.8263397074060173,2.5066279277638603
2.8264605238493896,2.5067408211028823
2.826545936950704,2.5068046458663544
2.826585799053378,2.5067863903519125
2.826679003253498,2.5067382253351576
2.826792844759214,2.5067045714515364
2.8269194970368545,2.5066563436556297
2.827069317164738,2.5065888470122144
2.8272355635008406,2.506519101020668
2.8274194319408874,2.506430262854962
2.8276171489367288,2.5063432786750077
2.8278694841881133,2.5062756018404335
2.827776714417317,2.5063999376812163
2.8277348531911586,2.506514874336781
2.8277020817506537,2.5066140810847894
2.8276769787017333,2.506719004766993
2.8276634464916137,2.5068349495202384
2.8276552931656136,2.506937657415502
2.8276807471089693,2.5069904766058952
2.8277245904754302,2.5070404155994175
2.8277758571528526,2.5070609172333844
2.8278125621538193,2.5070871561673065
2.8279447977619867,2.5072175921203814
2.8279274638720473,2.5072590430575388
2.827979393240253,2.5073538851083663
2.828112480028948,2.5075441979047146
2.828151080363835,2.5076348374481077
2.8282402883898983,2.507786819281529
2.828339895911169,2.5079998181514003
2.82839788019064,2.508131040817176
2.828526827465997,2.5081861240647796
2.82883509633821,2.5080607393504555
2.8293774655261585,2.5077849134569887
2.8300412556344456,2.507402102294293
2.8309534189789827,2.5068729602860613
2.8318465531159704,2.506428576392827
2.832876193924444,2.5059460015968
2.8341406486651377,2.505492787046859
2.835563985301971,2.5043873189369723
2.8369998323169003,2.503236669867475
2.8384988550450783,2.5021664764273734
2.840039534247016,2.5011183943878685
2.841459828530362,2.499928617041233
2.843041877004988,2.49874996881867
2.844695503502306,2.497666589626866
2.8463533680306874,2.4965115805196714
2.848053100825626,2.495262884258298
2.849734352358852,2.4940736406659827
2.851170965356329,2.4925582591163664
2.851942198753482,2.4908297954924614
2.852926933578206,2.489459666630939
2.8537619604609303,2.488300429685314
2.854405045316386,2.487316474609443
2.8548498649050575,2.4866617890796228
2.8552201660976366,2.4859405187791976
2.8557748197457253,2.485150956963993
2.8564503722049412,2.484211117876478
2.8570679037075983,2.4831119991880106
2.8576194796786627,2.482013759583826
2.8585034699219047,2.4809941367070865
2.859326403849875,2.4798735261480243
2.8600707147341002,2.4787974662691155
2.8611293736619,2.47790378506675
2.862034921144234,2.476920459883224
2.862821400086886,2.4761128124688025
2.8636240792914696,2.475378335729775
2.8648354545700347,2.474585444644705
2.865950938981695,2.4737255534693
2.8674282035691236,2.473003984952903
2.8687931802747784,2.4721297559230995
2.870118148341921,2.4713210184212198
2.871721803376885,2.4706909758240774
2.8731968925512366,2.4699889997747393
2.8749841437466195,2.46942320410588
2.8766188360298104,2.4687652115126144
2.8785466326326845,2.46813288142983
2.88040023503046,2.467314216022962
2.882493555782066,2.4664639827834187
2.884674687970693,2.4655579945197426
2.886782231491215,2.464750371145335
2.8888344486555333,2.464133876547874
2.8909579633518545,2.463511275551252
2.8931106023186524,2.4627662347422468
2.895319211068065,2.4622667899996236
2.8974505906626327,2.461790667540936
2.899700282263881,2.461269779469507
2.9019949154644227,2.4607690584937556
2.9041931832952677,2.4602757506936728
2.9066026599942103,2.4597492979211304
2.9090427645279826,2.4592527509386173
2.911021330087105,2.4590437330042825
2.913436916234545,2.458783336290277
2.9158091286015777,2.458448056188329
2.9182241480778637,2.45806932412546
2.920564005036424,2.457761952556431
2.922795849240056,2.4575033717755757
2.9252187319053817,2.4570528824524858
2.927686887168035,2.456605722731896
2.9301433846755707,2.456245388487991
2.9325242053581033,2.4558520934633794
2.9350367575964498,2.45540867594693
2.937559150094107,2.454898496832057
2.940075889628808,2.4543401669957845
2.942588876749279,2.453797510229447
2.9451941865510523,2.45321377631236
2.9474615958759935,2.4524250946048487
2.9496614825477554,2.4520314331041053
2.952197179142496,2.4514199002970902
2.9547848528461538,2.4507648285011445
2.9573965267189175,2.450095622709148
2.960041829333325,2.4494162762245155
2.9626567279288936,2.4487279240922644
2.965406474106407,2.4480084737150114
2.968112870657394,2.447315602503607
2.970777894015952,2.446599350359976
2.9734646855591853,2.44588963437224
2.9763168858244597,2.445141703201355
2.9790255329373077,2.4443712459915874
2.981797649129743,2.4435636937488967
2.9846390309978243,2.442802728470256
2.987411848321405,2.442044102513032
2.9902432911858945,2.4411814769592692
2.992988464577203,2.4402896387011377
2.9957396323872736,2.4393858406016014
2.9983462339541105,2.4385998318478253
3.0010590193802145,2.4377452126846877
3.0038189918008946,2.436806586723995
3.006658662856161,2.435798913529149
3.00946126110398,2.4347935575400808
3.012386273872271,2.4337129477337043
3.0152960624254317,2.4326623808798518
3.018298145296193,2.431549781171242
3.021266433398399,2.430412040452291
3.0242938078302717,2.4292018318063278
3.027278514060588,2.4280030320176285
3.030321732145893,2.4267564054511483
3.0333331997821085,2.4255184929789495
3.036423079458328,2.4242043701717195
3.0394782700610334,2.422894430592128
3.0426568972044206,2.4215146237751384
3.0458090097421606,2.4201406747010905
3.049080351785115,2.418688710729379
3.0526759913817085,2.417382602578104
3.0563972966805357,2.41598987854071
3.060117301542084,2.414669882582431
3.063905130805155,2.4132209433098333
3.0673758984870965,2.411606900567787
3.071117578199564,2.410134979112262
3.0749160581273474,2.4087174106712648
3.078797472375828,2.407268355935622
3.082696896790247,2.4057294617348632
3.086765791790408,2.404076554366007
3.0907588214714687,2.402438714101431
3.094723412654164,2.400841923739315
3.098777295745366,2.3991551486249825
3.102433716283331,2.3973323656522663
3.106344013436354,2.395679320688564
3.110238918695707,2.3940306071917403
3.1141551108041776,2.3923218212848005
3.1181203880576485,2.3905413867896277
3.1220981220502293,2.3887345657763035
3.126103636960968,2.3868187090745927
3.130087649180616,2.385006616703476
3.1341171026318775,2.38306199530691
3.1377652137131147,2.3810094692072963
3.141693783858275,2.379067141714946
3.1456719629868433,2.377163151897212
3.149655602240208,2.3751746921393355
3.15325857439421,2.373195873075178
3.157034801684141,2.3711430817316437
3.1606870936136624,2.3692483404616755
3.164393165687234,2.3671965529874055
3.1680250470350098,2.365158314311932
3.171737798848794,2.3631394216736727
3.175458944058731,2.36107638552224
3.1792008360450965,2.3590148155479507
3.1829902609580594,2.3568415754800784
3.1867477250327902,2.3547435099804783
3.190524688646144,2.3525576106245745
3.1938875208264053,2.350311702540751
3.197557257180763,2.348227836465241
3.2012929681998683,2.346107365366465
3.205049386208132,2.3438997681029936
3.2088168658097316,2.341648160859695
3.2127317518594665,2.339286902419301
3.216550763391288,2.3370480202139543
3.220400169531527,2.334672429409116
3.224163463297203,2.332344203573632
3.227972187630957,2.3299941448545756
3.231810846461431,2.3276188277824255
3.2357033816484053,2.325206587321512
3.2396755563470365,2.322688323886793
3.2436613254476736,2.3200536222665886
3.2475886956093234,2.3174747179641875
3.251583968887358,2.314536736948691
3.2557042013605604,2.3114675977060593
3.259784640103106,2.3084665522843753
3.26388530867788,2.3053182454492336
3.2675844721176497,2.3021697309168627
3.2715527752600613,2.299145311441128
3.275562742159223,2.29609481407343
3.2795909645794463,2.292986113692724
3.2836244733777753,2.2897958491482107
3.287801159587295,2.2864996732234877
3.291981045520396,2.283172890808586
3.2961545829585557,2.2798973702104766
3.300342348110614,2.276472528589407
3.3044467292975996,2.273152762626634
3.3085814395143647,2.2698168830614813
3.3126706199937264,2.2664319159817574
3.3169009806734144,2.262989567674127
3.3208450834664447,2.2598200399432415
3.32490824653902,2.256473489231057
3.329109764193256,2.253118352514853
3.3333170501596503,2.2497136095656662
3.3375740562404625,2.2462607378831216
3.341800763742405,2.2428075315538436
3.3460332617737447,2.2393038894230077
3.3502590294729364,2.235790505560868
3.3540587360931244,2.2324055627254866
3.3581399274488035,2.2288712143740126
3.3622902721016263,2.225236659927043
3.3664734195932917,2.221513365067157
3.37066921109467,2.2177113834004563
3.3749183307670245,2.2138581625745277
3.379248497305811,2.2098996320677684
3.3835736609195237,2.2059456126013304
3.387865822676854,2.201967886585945
3.3921946193335524,2.1979135017638223
3.396487392804532,2.1938904876628564
3.400770645857379,2.189852495256421
3.405230657107296,2.185645728734012
3.409402665867211,2.1817385937431384
3.413630439870075,2.177783636160306
3.4178990142913515,2.1737920749098842
3.4221535729706325,2.1697432998909734
3.426401008250073,2.165677617326298
3.430642450450667,2.1615828990876356
3.4348564281094145,2.157486658684843
3.4390741888101646,2.153348812311459
3.443289481615302,2.1492941884130943
3.447514877252993,2.145155409948183
3.4516122849528714,2.141090064624179
3.455756631378179,2.1369954264664086
3.4598756186675526,2.132883387643933
3.4640054017617254,2.128743171663603
3.468138526587711,2.1248774541643694
3.4723964142058987,2.120920510140894
3.476257286404414,2.1171295771169136
3.4802510521008325,2.1133425921807336
3.4842848140250187,2.1095621144275722
3.4884993017105095,2.105667446875839
3.49279423789758,2.101731272345988
3.49708581806045,2.0977108091982912
3.5013796447664682,2.0936196033941448
3.505716389570732,2.089445759092842
3.510070416746479,2.0852100980566233
3.514440224226996,2.0809058853393054
3.518816165937974,2.0765598615675875
3.523177411631268,2.072205703829061
3.5276259474564977,2.067782879511237
3.531991437407858,2.0635908805754792
3.5361114482349505,2.059564816244591
3.5403144981345154,2.055480248466657
3.544532644272118,2.0513799523775536
3.548724580259051,2.0472360377896477
3.5529080850457753,2.043089466078412
3.557083751184242,2.038943643927714
3.5612611683343194,2.0348144041567267
3.565442596106546,2.030644269147668
3.569641518005698,2.026439914276445
3.5739263578849716,2.0221692844566115
3.577969469109618,2.017704363258092
3.582071888596867,2.0131895850063213
3.5862506584693206,2.008613461456589
3.5904729120823577,2.003963041999368
3.5946893773451447,1.9992775515370895
3.5989556528624758,1.994589527735596
3.603364660894476,1.9897108936782637
3.6074231003248034,1.985106560707975
3.6114809606693283,1.980609039120625
3.615611822893361,1.976071225232507
3.6197168630859524,1.9715327173755004
3.623793997288767,1.9669999536620668
3.627857226511787,1.9624622243120555
3.6318860599775054,1.9579329356154123
3.6359020847428463,1.953373197872258
3.6399123210936635,1.948785413287727
3.6439563400349106,1.944215875140822
3.6479422683071943,1.9396926989055074
3.651864405615508,1.9352765802922605
3.6557947283202368,1.9308145376619374
3.659710434303997,1.9264095213929842
3.663343543265595,1.9221990072387996
3.66704391094402,1.9181859746315437
3.670503042328029,1.9142398431421546
3.6742858773749045,1.9103673905702345
3.678082474499169,1.9064753017075415
3.681919570799085,1.902316336989933
3.685765669220115,1.8981240538644735
3.689648404766482,1.893987625623303
3.693541927687855,1.8897958781899051
3.6973971125724163,1.8855222536158291
3.701312946119941,1.8805596607491273
3.7053952081571904,1.8752002134507624
3.70936314190745,1.869837897940314
3.7136786218093047,1.864511830716028
3.718145760582168,1.859188108131161
3.7225688915977444,1.853900708376268
3.7268179508653136,1.8488236371122608
3.731185837303082,1.8435275295202485
3.7355238254654357,1.838354890516017
3.739796624069993,1.833277917722805
3.7440192000123953,1.8281423427609678
3.748335695182178,1.8229114214389377
3.752617219287536,1.8177369645330699
3.756905112507518,1.812559613962831
3.761103330500808,1.8074997796483672
3.7653515354807547,1.8024595845892368
3.7695927784329246,1.7973283509822804
3.7738896551608514,1.7920849788764934
3.7782500800620915,1.786765350816221
3.7827630984142226,1.7811842067025991
3.787217416784907,1.7757041346952183
3.7916181827834277,1.7698148501601971
3.796095796068054,1.7639334241937876
3.8005406264074293,1.7579828971334823
3.8049524306533913,1.7520117084417286
3.809374152608337,1.7459993151076283
3.8138310689555928,1.7399091996056688
3.81812520962775,1.7339608281630785
3.822404209756524,1.7280503333048294
3.8266910940584213,1.722031399177132
3.830797975789936,1.7162823051040683
3.8349285476319497,1.7105131253055181
3.8390252832407548,1.7047866951693877
3.8431200125014806,1.6990555650337886
3.847256173794606,1.6933171530673226
3.8513797513989743,1.6875833390004202
3.8554753446890424,1.6818605229254933
3.859527659726509,1.676209255049986
3.863521023892535,1.6706225324779969
3.867432860853848,1.6651205454470563
3.8713054182789666,1.659690060606691
3.875179495037146,1.654332452729937
3.879004361685308,1.6489973587401687
3.882771695044407,1.6436461198633014
3.8866594428293757,1.638197531217327
3.890462191760305,1.6330193914078022
3.8942513865757795,1.627781435690545
3.898135834289936,1.622322724861815
3.901985731190772,1.616905905216631
3.9059941388674386,1.6112101018867406
3.910026198404131,1.6057131885950482
3.9141074144090364,1.599758822992483
3.9182036880453714,1.5939933301499802
3.9223799026526414,1.587973064731213
3.9264328888643796,1.5820688448239495
3.930442513517664,1.576249394106667
3.9344394347600398,1.570209676933046
3.938336044799099,1.564531523545321
3.94232685881583,1.5586231842344487
3.9462372501575436,1.553006887834997
3.950014260847188,1.547442236728394
3.953706940891239,1.5418502535794714
3.957361571785622,1.5362123110085997
3.961123277407565,1.5307906207618982
3.9648890780812533,1.5251262839393458
3.968691021588567,1.5194531628661139
3.9724160763010223,1.5138709012816798
3.9761368153000487,1.5080035859552132
3.9798240077864824,1.5021001110941252
3.9837619676743055,1.4960770759068986
3.987783283773713,1.4898591819834697
3.991683969747952,1.4836875356640067
3.9956151159310194,1.4774409515920879
3.9995342530316282,1.4718024015859283
4.003571235486211,1.466477440690293
4.007604553035173,1.4608814837204367
4.011717745359802,1.455230019332716
4.01584342118901,1.4496215600590059
4.019881096812953,1.444255916376193
4.023928732824249,1.4388042539907953
4.0278108149352,1.4334424162580623
4.031729075317444,1.428168488516519
4.035517658755844,1.422990485610493
4.0393420101950595,1.4178893851602186
4.043181467801347,1.412645231649887
4.046924726460065,1.4074948805940823
4.050680036027715,1.4024115988803247
4.054454584303624,1.397271120488503
4.058391816705556,1.3918330861145876
4.06234496020902,1.386362481849214
4.066283883321526,1.3808784474451976
4.070308279602887,1.3752067357208455
4.0744277932839355,1.3695759487919943
4.078452748990764,1.3637274458625364
4.0824697602926125,1.3580580882552222
4.086465814520672,1.3522955220349735
4.090524118102632,1.346502136442141
4.09452960965069,1.3407622982031155
4.0984219265329696,1.3350739599288413
4.102326512137627,1.3297853489858096
4.106082012147271,1.324476938234978
4.109852625338966,1.3191415229112242
4.1137086570372485,1.3141013858727626
4.117466975697947,1.308859571196079
4.1211299355633795,1.303724759440229
4.124689783459721,1.2985313292087655
4.128296897056346,1.2932077950332634
4.131938134411949,1.2879311013744208
4.135629895212675,1.2826249582074833
4.139418004218173,1.2771417216238703
4.143100639767374,1.2719375521318426
4.146821892130652,1.2665751325402672
4.150572710379528,1.2611702037179149
4.154400009997238,1.255513640782516
4.158229119568552,1.2497596267804283
4.16206737874482,1.2439873363824168
4.165860176293773,1.238345255412268
4.169549556225877,1.2328166542697654
4.173185862933133,1.2273132042171062
4.1767542828067565,1.2219028288068485
4.180361091081541,1.2164366507340012
4.183887090362701,1.2111314954722903
4.187530295204755,1.2055439540772757
4.1911606015740706,1.2001040676260182
4.194720241238227,1.1947413525593333
4.198363308740369,1.1892259900250493
4.202178775391029,1.18320407272906
4.20594722451529,1.1773766491913125
4.209579044287299,1.171416527130513
4.2132429959388995,1.1655599702028039
4.216832623168392,1.1597566567673572
4.220484977644789,1.1539335046991537
4.224034071579229,1.1483020118598746
4.227534814992338,1.1426438736102993
4.230957133646596,1.1368853340870109
4.234382295788977,1.1313329098971556
4.237900332970999,1.125531175200629
4.241296339870188,1.1199491992362471
4.244651951428495,1.1141768634115436
4.247939446067535,1.108641574116729
4.251161921143069,1.103126624964547
4.2543237311586,1.0977588223081765
4.257451993223948,1.0923907337708376
4.260718574310545,1.0868123888281056
4.263979362468852,1.081282727019975
4.2671906957788615,1.0757808616451514
4.270390412476833,1.0704420502466538
4.273463429898682,1.065012599744157
4.276577307022764,1.059717096259085
4.279672689664784,1.0543952238432266
4.282676513964859,1.049030406702086
4.285556373688431,1.0442435020915306
4.288537515977808,1.039450296295379
4.291420671143208,1.034613240253373
4.294268097854702,1.0299632078254208
4.297113893739262,1.0253497115197043
4.299966372298558,1.020693739652169
4.302755267029127,1.0160667830130035
4.305526810918067,1.0115883375373884
4.308218115351301,1.007241214464559
4.310959704010886,1.0027103473868095
4.313654842012701,0.9982080961184561
4.316309803965786,0.993799833059456
4.318923352486301,0.9894350166549934
4.321514788559545,0.9850035053112137
4.32409465217193,0.9805818956746056
4.326632678240858,0.9762325774280838
4.32926330190981,0.9718244314554073
4.331819674146816,0.9675527061159162
4.334326736787719,0.9633723640217087
4.33673803716408,0.9592822317958971
4.33920051883549,0.955146198980481
4.341612307537872,0.9510460112982964
4.344025877369419,0.9469740514839602
4.346444893965044,0.9429233292942636
4.348872472450784,0.9388327556350465
4.351295687920324,0.9348083552433774
4.353706421364955,0.9312554526045717
4.35602487285785,0.9277181373373765
4.358331046673875,0.9242736331099023
4.360593995796285,0.920858855523601
4.362860788430515,0.917446324694082
4.365126321663439,0.9139179641729626
4.367413931891273,0.9105174880548352
4.369665408412634,0.9070673095135391
4.371916542557455,0.9035980644647009
4.374139850907706,0.900147566703366
4.376297436327671,0.896840507505552
4.378426648492476,0.8936310779653122
4.380564886232234,0.8904588391697915
4.3826172731182504,0.8871897953338163
4.384708957752504,0.8839737779500063
4.3867947108573135,0.8807571154526077
4.388918918631779,0.8775474486744137
4.391006686024381,0.874293051691676
4.3931288944098545,0.8710427487007555
4.395241213199894,0.8678395641335848
4.397312287849963,0.8647349096523591
4.399298534493221,0.8616996237054999
4.401296083279443,0.8586671551591912
4.403289685399682,0.855628271775855
4.405309123600001,0.8526122071311633
4.407339456245027,0.8495497166290047
4.409227171021947,0.8466317343969636
4.411091752241581,0.8436980900075302
4.412973491667395,0.8407493587998041
4.4147850286793515,0.8378587878555421
4.4165442077575765,0.8350256323176456
4.418269592783551,0.832286777534655
4.41997075165627,0.8295801296289118
4.421625953394058,0.826851523267859
4.423261817102371,0.8241045242592762
4.424927232281178,0.821386023079252
4.426598048086022,0.8186688430269907
4.428269401314248,0.8159434076799117
4.429941092994083,0.8132105299691825
4.431604736743327,0.8105799194182921
4.433202890218067,0.8080207095636414
4.434764295954703,0.8054698530055655
4.43633136309971,0.802953284657294
4.437901501782712,0.8004097268641208
4.439466598118085,0.797883775559598
4.440998426402915,0.795301815717591
4.442582310100415,0.7927897984609521
4.444157633679676,0.7902741988197173
4.445754723114163,0.7877806850858764
4.447311499933788,0.7852843070089659
4.448793049236022,0.7828612048470062
4.450209435109026,0.7804667403017533
4.4518236030354,0.778243430082376
4.453399437279128,0.7760030864182108
4.455009853187303,0.7737697988500193
4.456611177521252,0.7715393317250996
4.458214619367338,0.7693208334795185
4.45981247721166,0.7670904490862654
4.461375532430801,0.7648062137073228
4.462994150946772,0.7625942607497472
4.464516540400175,0.7604470470628772
4.466003122262414,0.7583970072538735
4.4674828096650305,0.7563421084316205
4.468934464734427,0.7542831796960423
4.470346473483054,0.7522119246401838
4.471774683552129,0.7501486748304943
4.47318386789621,0.7480846872470495
4.474569016254493,0.7460470116851847
4.4758621195271475,0.7440641214214008
4.477119650439791,0.7422027976567113
4.4783048221382,0.7404209360621818
4.479452884046684,0.7387103979930831
4.480539757402367,0.737044697578266
4.481586156310568,0.735431523971578
4.482578758057141,0.7338948708436279
4.483521010155488,0.7324502204092261
4.484412350724894,0.7310842274532574
4.485248168383872,0.7298032686338016
4.485948992929241,0.7286777948096337
4.486587233105592,0.7276381624075521
4.4871309706622124,0.7266786813099989
4.487621436007525,0.7258141859802612
4.488032945405367,0.7250463488544369
4.488398918969056,0.7243491397951431
4.488715995234836,0.7237421727624149
4.488969426056194,0.7232184602750904
4.489164108121678,0.7227871576433744
4.489328635610188,0.7224122158686689
4.489448732565964,0.7221436129294336
4.4895008645484,0.7219664331828254
4.4894601260597256,0.7218697935232637
4.489382089371929,0.7218639610409872
4.489259825712835,0.7219196774607268
4.489121663299898,0.721968234437408
4.48900183951966,0.7220078205816383
4.488870930052777,0.7220197245190171
4.488712575376354,0.722033279645386
4.488532460471488,0.7220223773361254
4.48837624150243,0.7220064841871946
4.488190554200524,0.7219761043163475
4.488036367629781,0.7219702202370255
4.487832982453305,0.7219635570903609
4.487626813871822,0.7219449890481755
4.487362786721589,0.7218754998608377
4.487378069972567,0.7219455978521523
4.487338082395994,0.7219856000446947
4.48731289460996,0.7219970845744721
4.4872917702438695,0.7220155954460523
4.487271944765034,0.7220526451909803
4.487254224105689,0.7220963310921382
4.487211828136235,0.7221349342419534
4.487157779809892,0.7221535558140605


==> figures/paths/sim_ramp_virtual/actual_path_5.csv <==
x,y
-0.3490665927727451,-0.0039802471531785654
-0.3489992882598193,-0.0040855285974967445
-0.348923214424746,-0.004196246388235358
-0.34885055706565693,-0.0042757060915078506
-0.34877454063998475,-0.004351838517804058
-0.3487103734800571,-0.004423625056498819
-0.3486588441090149,-0.004528288605828831
-0.3486286311455867,-0.0046026027727714
-0.34861777969087965,-0.00467600044802511
-0.3485999669234622,-0.0047418133394557475
-0.3486298018594103,-0.004682298427507556
-0.3486541235223108,-0.00460179959505892
-0.34867194256612716,-0.004495394688926775
-0.34869992629105856,-0.004370724475697284
-0.3487180774445861,-0.004222028061415033
-0.34874630803708134,-0.004060459986923444
-0.3487772801339528,-0.0038922749405774972
-0.34882410735514774,-0.003678699734768498
-0.3488598907177491,-0.003457250223028657
-0.34889375542687484,-0.0032224677646070583
-0.34893441777676626,-0.0030030379224020467
-0.34899975614468826,-0.0027777703026029485
-0.34907635276389765,-0.0025126688003331036
-0.3491418630398672,-0.0022052607847449822
-0.3492226825846688,-0.001905086407755049
-0.3493077754057672,-0.0015709875415187045
-0.3493911468603314,-0.0012169155731983302
-0.34948355511672774,-0.0008389174947543648
-0.3495575542675825,-0.0004308919007256657
-0.34965548449134265,2.284666283675548e-05
-0.3497394988258976,0.00047847700488658305
-0.3498421200984069,0.0009671378694286241
-0.34995056529084156,0.0014610317456163705
-0.350050980954406,0.0019788570745632415
-0.35016550688532366,0.0025094902093678426
-0.35025533252490815,0.0030949346421363976
-0.350225090600667,0.0030685075737550936
-0.35018856425024664,0.0030340204211748547
-0.3501217098318355,0.0029810210292859117
-0.35003752379652514,0.0029192894098862008
-0.3499364294656484,0.0028411258455692647
-0.34984433199657994,0.0027698508463740975
-0.3497343749596133,0.0026770085699730963
-0.3496354587812899,0.0025826439264643726
-0.3495284712844449,0.0024773284188840047
-0.3494006764427142,0.002330534886739384
-0.3492716934276833,0.0021618466574740733
-0.3491416958027438,0.0019908559152362845
-0.34899954641287917,0.0017928952611715543
-0.34885850592919104,0.0016095811619390697
-0.34871326256180474,0.0013721896986197708
-0.34854917390978013,0.0011565571732407908
-0.34839044119063445,0.000895301552156561
-0.348221377350503,0.0006552251693825005
-0.3480477804157877,0.0003835652148335318
-0.34787134731631114,0.0001303825329030332
-0.34768708027910955,-0.0001287577589000098
-0.3474853712749468,-0.00039453483759277496
-0.3472935333857039,-0.0007012256194877422
-0.3470960247882455,-0.0010093358934621266
-0.34691492432674,-0.001340340046868769
-0.3467168431105787,-0.0016648629328194285
-0.34666319677329,-0.0016527364829414543
-0.34662349999387193,-0.0016611450332184858
-0.34660103649454854,-0.001659195962906895
-0.34657309325649854,-0.0016795161420254843
-0.3465312697134815,-0.0016829268383695135
-0.3464919598988604,-0.0017017081078001116
-0.34647424898424395,-0.0017287904852763471
-0.3464742685731465,-0.001749633962991599
-0.34647307735169086,-0.0017441356636850162
-0.3464880620530853,-0.0017443859497650136
-0.3465454126050104,-0.0017619169982920446
-0.3466226816557987,-0.0017532534681379656
-0.34669512761722315,-0.001753218795591384
-0.34678732167397297,-0.00179338931628503
-0.3468861668831579,-0.0018082087083462232
-0.3470253985690332,-0.001844979023489861
-0.34716684245083,-0.0018457262685846127
-0.3473181546269019,-0.001831736935292318
-0.3475110384433936,-0.0018732863852036607
-0.3477093362917246,-0.0019090427830054785
-0.34791518130110155,-0.0019541885904525527
-0.34813135631752345,-0.0019983198409608697
-0.34839759828402506,-0.0020563160163022385
-0.3486609281717126,-0.002095711533326464
-0.3489240633590202,-0.002151848045374067
-0.34917426746235597,-0.002177633008136596
-0.3491821661878271,-0.0022250322513756534
-0.34919708832308577,-0.002266771901541097
-0.34921103480238364,-0.0023048762831452633
-0.3492241600600745,-0.002355239984491856
-0.349253931302893,-0.002427369194809595
-0.34927403037551646,-0.0025210824300244093
-0.34925497640977415,-0.002590534041595706
-0.3492358330269688,-0.0026718513782949377
-0.3492192604101454,-0.0027723373654289494
-0.34920615800066496,-0.0028785662254076447
-0.3492074826233282,-0.0029895763692983214
-0.34920806359969697,-0.003078626838164655
-0.3491985819928755,-0.0031947585864183984
-0.3491870237465466,-0.0033017360862551475
-0.349191015156956,-0.0034125515706391048
-0.3491724660580511,-0.003506815507397206
-0.3491482209212727,-0.0035975632378781332
-0.3491395429590647,-0.0036773105358652645
-0.3491233202299324,-0.0037579354065569136
-0.3491163621565736,-0.0038365283846717867
-0.34911705738786486,-0.003905234554711643
-0.34911492615681655,-0.004004698607194433
-0.34910532763752616,-0.004106425522013358
-0.3490992621516733,-0.004197162191475279
-0.34908134691748116,-0.004321702259134001
-0.34905833538710423,-0.0044582454007369736
-0.3495436309411472,-0.004367143608280643
-0.350026544303575,-0.004241963659691547
-0.3505243604198411,-0.004118071243717241
-0.3510296538226685,-0.003997016392642582
-0.35154410023584737,-0.0038848145804976676
-0.3520728863563414,-0.00374009961673209
-0.35260333159608315,-0.0035923896138758704
-0.35314296639258463,-0.003460391140854976
-0.3536779582150337,-0.003323623045382211
-0.3542208244272179,-0.0031584961415307036
-0.35476275416689457,-0.0029888924356378617
-0.3553086599526019,-0.002808074817086693
-0.3558804819714548,-0.002644662362303828
-0.3564544458844495,-0.0024871237255391938
-0.35701905409348966,-0.0022564577473074996
-0.3575921576280681,-0.002080230407634589
-0.35818741643830143,-0.0018918922394428757
-0.35877678657739354,-0.0016995125032727614
-0.35937680427359625,-0.0014853581343492995
-0.3599834279036737,-0.001261681036589337
-0.36058659999933745,-0.001030508438182039
-0.36118821461510986,-0.0007776779222723996
-0.36180299222386464,-0.0005378305846837139
-0.36244254798864906,-0.0003083986725679288
-0.36309174076683887,-2.919752568726684e-05
-0.36374623313037346,0.0002241169791929058
-0.36441834784675503,0.0005272587849069386
-0.36368132346916826,0.0008701541710704073
-0.36291604559342355,0.0012037109977491684
-0.36210654334180226,0.0015618604995322092
-0.36129119745746086,0.001918854947818915
-0.3604841825120699,0.00226344768234439
-0.35963744872733183,0.002644970459939994
-0.35875767156958144,0.0030111149456274067
-0.3578457373783955,0.003388112861357324
-0.35691420003392177,0.003810826298329472
-0.3559740372156933,0.004226383234558903
-0.3549925114284265,0.004678684496861666
-0.35399705624680433,0.005133528138429215
-0.3529748081862559,0.005591743166022275
-0.3519240315501092,0.006074724135631428
-0.35086001637897546,0.006610794783505699
-0.34975041662585477,0.007156987533337781
-0.3486301846432493,0.007718658431048486
-0.3474852368369763,0.00827343706104978
-0.34631063414948804,0.00885696236831204
-0.345120273490149,0.009441103314528314
-0.3438863998155671,0.010057118107406851
-0.34262109227191034,0.010698389666212782
-0.341335862241285,0.011335178412825005
-0.34002106623356876,0.01198400440612253
-0.33868043574223927,0.012657549698562098
-0.33874796489955383,0.012301136270234254
-0.3388222807529727,0.01193948463757952
-0.3388926258972598,0.011568957210962922
-0.3389897795459498,0.01116387491057199
-0.3390958288690516,0.010787759574193883
-0.33922231642342143,0.01040103910593835
-0.3393561407636654,0.010003703466465383
-0.33948353901930717,0.00959637496179897
-0.33963761466848075,0.009183915193111847
-0.33980346874652223,0.008744277742099673
-0.33999093222697035,0.00831450234416689
-0.34020125231172155,0.007906900605070537
-0.34043445132553557,0.00746353119093902
-0.34069156889014757,0.007016628983545466
-0.3409646018718208,0.00655627226714427
-0.3412602384615734,0.00613902343287972
-0.3415815606221619,0.005680929311056839
-0.3419182311007233,0.00523725712791695
-0.342267468056005,0.00478730096342424
-0.34265010723102246,0.0043326209668651874
-0.3430434329903737,0.00388112603055215
-0.3434483426792662,0.0033962590401909023
-0.3438420493989112,0.0029169993406899346
-0.3442447117765952,0.0024241905786417284
-0.3446708198656114,0.001958656343620795
-0.345071851558382,0.001454729429989338
-0.3450367455460942,0.0014105197140867303
-0.34499351729944794,0.0013316730030696951
-0.34494977124971304,0.0012573665425420638
-0.3449337881543254,0.0011865406105108138
-0.3449382994372416,0.0011251068569428137
-0.34494414209841706,0.0010340670350657151
-0.34494804540016444,0.0009846724380775738
-0.3449401898069408,0.0009335606797191515
-0.3449296658611018,0.0008614163090750462
-0.3449115667515685,0.0008092257900223962
-0.3449019662825176,0.0007382099733025647
-0.34490679579125405,0.0006742228219807284
-0.3449086530924574,0.0006077803672279075
-0.3449325785402234,0.0005254069386934563
-0.3449636950939774,0.0004564291385460008
-0.34499549992931006,0.00036571166388367157
-0.3450435265238249,0.0002913763596508822
-0.3450820637124202,0.00021252716405558033
-0.3451445070474991,0.00014856056362047793
-0.34524261047968047,0.00010212423013576655
-0.3453639789716432,2.3759650458841887e-05
-0.3454884466712526,-4.854203787469811e-05
-0.34562273489405315,-0.00010556527430401381
-0.3457746834570654,-0.00019142405215153682
-0.34592659346235866,-0.0002742748454136509
-0.34608812823841184,-0.00033947961917515977
-0.3461174783818343,-5.3701665810032724e-05
-0.3461760111139442,0.00021938236313291486
-0.346189995807865,0.00046752540368648094
-0.346215308001724,0.0007204576927685249
-0.34623874734404037,0.0009378381686741807
-0.34624015965873456,0.0011849505104082575
-0.3462511347994516,0.0014251200699728552
-0.3462379030414041,0.0016641017430571222
-0.34621420002301073,0.0018740028353864575
-0.3462091088254032,0.0020963453359042236
-0.34619016331194663,0.002293544716945889
-0.34618624159707256,0.0024918534337271697
-0.3461864736640181,0.0026924504997200404
-0.34617829081639934,0.0028873282388266752
-0.34617342470653545,0.0030556951090608513
-0.346181986778426,0.003206821519141448
-0.3461690171041848,0.0033331388344044277
-0.34615032085804487,0.0034290695926719535
-0.34613749460239474,0.0035130956836848777
-0.3461282933165557,0.0036035168857265942
-0.3460991869729744,0.003652038297069424
-0.34607868972907024,0.0037325541333054404
-0.3460602262989091,0.003778291509072062
-0.34604605816534534,0.003800951670022487
-0.3460357501834598,0.0038277974102362317
-0.3460196268422085,0.0038231848006457193
-0.34610621655698476,0.0038606071937725525
-0.34618781856670666,0.0038752856628983317
-0.34625901633849987,0.003892575611450317
-0.34633771218107107,0.0039318749318522405
-0.346449394221114,0.003969438703345103
-0.3465589636881249,0.004012006274864006
-0.3466409613105157,0.004026977485156925
-0.3467240761228258,0.004029235814400222
-0.34679918287069,0.004025202375275428
-0.34689291324049926,0.003987239669159214
-0.346975287600551,0.003921378040923924
-0.3470714077450926,0.00389028340166244
-0.34718098340093584,0.003826328095732302
-0.34729877815114396,0.003738947117800543
-0.3474355871430157,0.00365823284622278
-0.3475934254393301,0.0035851228616899248
-0.3477489240414963,0.0035174355680505248
-0.3479082574077175,0.003443955395224015
-0.3480601736727015,0.003364658238368298
-0.34822701383647026,0.003298030070834604
-0.3484082626351432,0.0032233722572510715
-0.3485843126220801,0.003124041382499763
-0.34875412172324516,0.0030201540000200275
-0.3489452533865449,0.0028815559692457393
-0.34913995734788333,0.0027259679957420836
-0.3493632159144328,0.0025432530508199547
-0.3494060815226061,0.0025447087361726638
-0.3494393666089917,0.002535934644183695
-0.3494419295003466,0.002517536199406064
-0.3494678535922569,0.0025066137008988368
-0.34947461833606486,0.0024726470462050607
-0.349507762364838,0.0024568390232900333
-0.3495464139310823,0.0023859503285472957
-0.3495692274672032,0.0023161696363193404
-0.349571015793292,0.00224211596396432
-0.3495733395780385,0.002187389724415524
-0.3495620929496853,0.0021269277311462757
-0.34956457721964923,0.0020402334720676643
-0.34955162322147826,0.0019347655666312087
-0.34954200806008934,0.0018314556441210038
-0.34950235698862614,0.0017200647002668357
-0.34946742655115576,0.001584907431795491
-0.34941385244154965,0.001445449485870132
-0.3493616786808518,0.0013030202308058957
-0.3493235763016119,0.0011310104519660145
-0.3492519014714128,0.0009668876729603852
-0.3491860318226676,0.0007683144274274404
-0.3490997772395227,0.0005814897269402323
-0.3489937570505665,0.0003953615047302267
-0.3488870328061266,0.00022285954204763242
-0.34879883463916966,2.3436770581244807e-05
-0.3486935523680782,-0.00017091526685950997
-0.3486497080830549,-0.0005344811368320789
-0.3485837147676828,-0.0009010484458470852
-0.348527692875484,-0.001278232837374619
-0.34846929572451724,-0.0016814768654798114
-0.3484055189222809,-0.0020920251265005114
-0.3483463195157496,-0.0024845848788895924
-0.34827393376128835,-0.0028706852127458513
-0.34819933644550183,-0.0032786057291932704
-0.34816429465000165,-0.003683022825627887
-0.34811719738080527,-0.004086756015795661
-0.34806854713039953,-0.004534518096187926
-0.3479991565727911,-0.004985480808690877
-0.3479323526691662,-0.005424306972542668
-0.34785766378697286,-0.005874714411974012
-0.3477847856706463,-0.006319427020225422
-0.3476925333259192,-0.006762400902633529
-0.3476239281648884,-0.007244685071841765
-0.3475433321373991,-0.00767194816237999
-0.34746399360167324,-0.008149533009531692
-0.3473580381556554,-0.008630691985329932
-0.3472588617506144,-0.009113706435071978
-0.3471450217418905,-0.009568040614495036
-0.34706347896550777,-0.010043191467714286
-0.3469950209497982,-0.010530538472303203
-0.34690635425645927,-0.011000469637206585
-0.3468360583845812,-0.011490607310855907
-0.3467888237312635,-0.011980453248745642
-0.3468027098982083,-0.011893191033759461
-0.34682121265309374,-0.011815553481513013
-0.3468293004070134,-0.011745041518042247
-0.34684649496345404,-0.011656734166882765
-0.34687805548995904,-0.011564731196441195
-0.34691059952393055,-0.011476001048663882
-0.3469504633862775,-0.011391238472554225
-0.3469813238172169,-0.011278730534311542
-0.3470233846975111,-0.011163823472752693
-0.3470705624089516,-0.011042170578895704
-0.34710517919559997,-0.010905160414125686
-0.34716112254817555,-0.010748171786450763
-0.3472355905520449,-0.010575061058732562
-0.3472840075618615,-0.01040974682776584
-0.34732078587045007,-0.010198091656050077
-0.3473515760108667,-0.009976470309842594
-0.34738511404282924,-0.009745068459891027
-0.34742296310274434,-0.00952017337720782
-0.34748150972992936,-0.009295097861912505
-0.34753068009792826,-0.009008071152769612
-0.3475948440893133,-0.0087327125007387
-0.347645894795338,-0.008452719471454198
-0.34769688856680864,-0.00816914575564547
-0.34776422619813147,-0.007851528404241416
-0.34781758099609256,-0.007541047076046351
-0.34779708427773326,-0.007492691719689783
-0.34776418036857054,-0.007434816021040276
-0.34773161292841664,-0.007378101383051067
-0.34771509878818646,-0.007305194496051297
-0.3477111291093744,-0.00723341535195081
-0.34768873756567287,-0.007143598855438082
-0.3477073528842551,-0.007037466391409002
-0.34771345385751595,-0.006901321084109955
-0.34774111268706254,-0.006761056200570387
-0.3477743526231103,-0.006618633205990528
-0.34779288595836727,-0.006466138244126028
-0.3478067529344565,-0.006291520339224303
-0.3478426445725471,-0.006105494444177847
-0.3478510144230708,-0.005922168632806711
-0.34788269353755596,-0.005734381323417563
-0.34790058741165875,-0.005512444705560073
-0.347926791041715,-0.005322932310138554
-0.347978007361182,-0.005108392414993124
-0.34800619013633055,-0.004903110347129889
-0.3480686292439748,-0.004691492048429554
-0.3481126714495112,-0.004480709608305346
-0.34815756127977365,-0.004242178878890073
-0.34819562874172194,-0.004026609714252244
-0.34823899662726493,-0.0037807396198994776
-0.3482991544881173,-0.003535402605135244
-0.34837120815290507,-0.0032909498921622113
-0.34837272003667574,-0.00334763020405474
-0.3483763877413387,-0.0033997116416655147
-0.34837316302527366,-0.003454034147194304
-0.3483950984342381,-0.003512721530800289
-0.34841736394538136,-0.0035822743018014778
-0.3484299245736133,-0.00365204105290281
-0.3484339742941203,-0.0037417886566751065
-0.3484308926972734,-0.0038068554041438235
-0.34843675807477864,-0.0038604966674379813
-0.3484546781586857,-0.003915034221606439
-0.34848191387195676,-0.003980880199666325
-0.34851020524089166,-0.0040508624536517495
-0.3485467486029864,-0.00412310644975589
-0.34860996881646134,-0.004173169632511952
-0.3486865984671832,-0.004256449969304265
-0.3487354058557491,-0.004323179078133794
-0.34880269900741184,-0.004381880945520286
-0.34887839120808395,-0.004448378330017953
-0.34895708049691576,-0.004545377735330507
-0.34903405063525306,-0.004608786936375258
-0.3490965052610358,-0.004692452104136055
-0.34916538300217204,-0.004760395038834958
-0.3492481626920441,-0.0048315199002250606
-0.3493425235686187,-0.004898800419114316
-0.3494409559444469,-0.004955057040978084
-0.34952914972028737,-0.005019102901761681
-0.3496602506118832,-0.0048438324003796185
-0.34975036598892,-0.0046585048594997855
-0.3498560176210156,-0.004474328359812005
-0.3499880423891698,-0.00431761186755668
-0.3501171688613837,-0.004148724600045047
-0.3502328503393694,-0.003972855442451761
-0.3503661494357519,-0.0037852514958851367
-0.3504964522941324,-0.0036039909986914334
-0.35064189511006116,-0.0034203716185322586
-0.350819293928459,-0.003219991543521244
-0.3509962604448383,-0.0030100284868744536
-0.35116322864856264,-0.002804682832099841
-0.35133745528086224,-0.0026023025547989337
-0.35151719493400396,-0.0023899480285176746
-0.35169618112295603,-0.002169360990254013
-0.35188857959432784,-0.001952584846854989
-0.3520756610964803,-0.0017300863354707077
-0.35228909120853374,-0.0014928877451373342
-0.35247232187374017,-0.001255141831919273
-0.3526643020426841,-0.0010425148858141482
-0.35286514263077,-0.0008515655725628904
-0.3530622604580877,-0.0006487418081084966
-0.3532589071147082,-0.0004475344878966097
-0.35347584495978807,-0.00023524782155658882
-0.3536769006620873,-1.3434996909143283e-05
-0.35388767983577474,0.00019820698008877807
-0.35393341373802445,0.00019731089814867579
-0.35400290228753534,0.00021225521835749545
-0.3540687474597273,0.00022024540757200814
-0.35413742932662606,0.0002275312973539923
-0.35418824140004423,0.00023729413581072842
-0.3542528365722109,0.00023364953351257976
-0.3543389339989421,0.0002411886837172107
-0.3544115843412527,0.00022184287218636098
-0.3544541509080229,0.00020087933588037652
-0.3545048547115441,0.0001496610946985688
-0.35457532658349017,8.971804457421641e-05
-0.3546513538158358,2.539687273601845e-05
-0.35470651625010163,-3.425114033983275e-05
-0.3547695511256567,-0.0001268019453038819
-0.35483588921050624,-0.00023113896371808372
-0.35489172550989617,-0.000331226702171196
-0.35495968396792704,-0.0004656562547576356
-0.3550151091772237,-0.0006022167263972315
-0.3550769693439623,-0.0007338256891513647
-0.35514867528295213,-0.0008697921131025974
-0.3552320384882674,-0.001008747791413783
-0.3553158730480305,-0.0011565356483890306
-0.35541715676061375,-0.0012927686575656334
-0.35553937811720976,-0.0014301561454564977
-0.3556565089805599,-0.0015802675171895106
-0.3557870481158678,-0.0017234250046889675
-0.3558986040685536,-0.0016884258435701928
-0.35600624472988335,-0.0016591967202870457
-0.3560940858304245,-0.0016246295571309087
-0.3561645455151839,-0.001604428431338329
-0.3562380010811711,-0.0015844147107171175
-0.3563089720450299,-0.001555881908505187
-0.35638042067694553,-0.0015357237719396464
-0.3564554315801622,-0.0015148152451458505
-0.3565171065119119,-0.001510522973575002
-0.3565896563435216,-0.0014630182120657577
-0.35666806000515006,-0.001449091087879325
-0.3567341129382251,-0.001448611714688615
-0.35679057580301077,-0.0014502876402104781
-0.35686473837093846,-0.0014768963180710232
-0.35691897475914575,-0.0014822476948002077
-0.3569492857934884,-0.001498294114571935
-0.3569841811110506,-0.0015139533129097447
-0.3569950936118764,-0.001541438651790952
-0.3570223789694392,-0.0015629509505328926
-0.35703855363657566,-0.0015827408321344816
-0.3570555316418983,-0.0016041993422509179
-0.35705631510683866,-0.0016487645375931673
-0.35706039323810673,-0.0016866782384964932
-0.3570591678572763,-0.0017411172285358243
-0.35705837450238104,-0.0017964241166854317
-0.357029275611808,-0.0018736679425484014
-0.3571832708147812,-0.0019685868953786692
-0.3573344205332238,-0.002063404514627956
-0.3574793073880647,-0.0021549856249205813
-0.35762086563809636,-0.0022449538270014223
-0.35775268719276754,-0.0023735033310552938
-0.3578899176885496,-0.0025175109232046244
-0.3580145885571265,-0.0026727952933304176
-0.35812376451298994,-0.002829895863066825
-0.3582437781654338,-0.0029645963718305966
-0.3583402510755831,-0.003098866955170415
-0.35842258035915503,-0.0032258132495136486
-0.3584919549892062,-0.0033909774177530794
-0.35857490273075043,-0.00353931546472682
-0.3586426090982716,-0.0037024815752641892
-0.3586893908699365,-0.0038534639715871732
-0.3587375607296995,-0.004020355100535347
-0.35875262968428645,-0.0041742439024625615
-0.35876341969865666,-0.004323385609138105
-0.3587754967057749,-0.004496245702664736
-0.35877933110523913,-0.004643660505442031
-0.3587609404444716,-0.004790660774320121
-0.35875305574583355,-0.004952694786849004
-0.35875538798232165,-0.005170029903271822
-0.358751397458825,-0.005383792235474451
-0.3587250205419789,-0.005588991991558446
-0.358682362418538,-0.005824792900328998
-0.3587620837197736,-0.005820488104489166
-0.3588521017330265,-0.005806240286202632
-0.35893265266403185,-0.005828309972909027
-0.35901824495938084,-0.005818817469576947
-0.3590860299405557,-0.00578934643512824
-0.3591282928817546,-0.005762168974197948
-0.3591739692355227,-0.005736436761860004
-0.35917674902471464,-0.005691268605110402
-0.3591797916257503,-0.005635847579134065
-0.35917902344318897,-0.005570120343802219
-0.3591969269141482,-0.005499289101287444
-0.35919810088021276,-0.00542039753454578
-0.3592028760648026,-0.005347578919960127
-0.35919806773830915,-0.005251536102801796
-0.3591792419072689,-0.005169080774201655
-0.35915720400209467,-0.0050779280368405755
-0.35912100597773505,-0.00496264222402017
-0.3590652346780451,-0.004830938157141323
-0.35899851098362934,-0.004708475104639827
-0.3589376467033355,-0.00456519356792757
-0.35887643460781504,-0.00441326700535377
-0.3588079101881125,-0.004263806946147242
-0.3587324155798776,-0.0041208069322181615
-0.3586400874875058,-0.003966682298785091
-0.3585428655667196,-0.003835311792109046
-0.3584184744662276,-0.0036843430101534164
-0.35814626799916177,-0.0037796758629658604
-0.3578627777504509,-0.003847976952614494
-0.3575710411250474,-0.003895281358346132
-0.35725880689019285,-0.003936143545824595
-0.35693975739026373,-0.00398509274775723
-0.35661998760138425,-0.004056675544827276
-0.3562704225880512,-0.004107776935270104
-0.35589996796705603,-0.004171597782383389
-0.3555296163273242,-0.004244496313477705
-0.35511006770708037,-0.004305948352588981
-0.35469282760419274,-0.004352597442922118
-0.35426024973088704,-0.00440721102347431
-0.35380525895451875,-0.0044755632073312235
-0.3533720180541462,-0.004549410511108305
-0.35289874285244466,-0.004621373827221632
-0.352425188465913,-0.004683367851258142
-0.3519408821281468,-0.00477176970028167
-0.3514305485098509,-0.004866317155443641
-0.3509237708457699,-0.004930684431906721
-0.3504165478501452,-0.004989178762996223
-0.34989975984382304,-0.005054359957419681
-0.3493580360985219,-0.0051363054375164535
-0.34881212885525154,-0.005225454715245475
-0.34829647775643313,-0.0053026197599521175
-0.3477543920518905,-0.005396196290964021
-0.34781550045002085,-0.00543673470519376
-0.3478740929815006,-0.005472646847525923
-0.3479510904718475,-0.005523935360963588
-0.3480455487612886,-0.005583053806030451
-0.3481249582061915,-0.0056494520578098785
-0.3482328627746853,-0.0057141462511473735
-0.34835039050245264,-0.005769376738809441
-0.3484594907991701,-0.005818639671274065
-0.348581751198856,-0.0058831117851243205
-0.3486999408828305,-0.005932331433605954
-0.3488151149931916,-0.0059603184040923594
-0.3489578125318465,-0.005998908901150694
-0.349091797606136,-0.006071966730812189
-0.34923239818638663,-0.006119812111334945
-0.3493930646665984,-0.006178715255048549
-0.3495573817058406,-0.006246878981750417
-0.3497141681680172,-0.0063021101884344006
-0.34986496109680626,-0.006365200906648335
-0.34999648700186226,-0.006433487770678759
-0.35015148832849424,-0.006522712490442852
-0.35031172832129964,-0.006611496262505066
-0.35048608070489284,-0.0066943006674112585
-0.3506431003977689,-0.0067738393279802
-0.35083520378018246,-0.006834443775431206
-0.3510330637842965,-0.006923983081170416
-0.35110752202842416,-0.006913025443738877
-0.3511847132903718,-0.006883726045361531
-0.35125376481618087,-0.006842048979440901
-0.35131600324110857,-0.006811332241842172
-0.3513776673866074,-0.006773664160473211
-0.3514493492253967,-0.0067229538217065295
-0.35154280029889295,-0.006678926028704988
-0.35163999452260425,-0.006640558230726486
-0.3517448024273418,-0.006586927393898429
-0.35185930732112486,-0.006523352736791631
-0.3519683114830714,-0.006450224866597765
-0.35208883067260727,-0.006365189237074176
-0.35221704645229407,-0.006270471646083761
-0.35235374899963257,-0.006184062027681478
-0.3524899127298361,-0.006103092529855219
-0.35264285932110084,-0.006040445730920336
-0.3527822883972677,-0.005984461648578968
-0.3529226856928716,-0.005926288221810536
-0.35308003613352473,-0.005850151653136237
-0.35323184772286487,-0.005790822630710129
-0.3533817309842447,-0.005713452971734734
-0.3535388828754292,-0.005663933611832566
-0.35371555694360923,-0.0055666732353201786
-0.3538720255545739,-0.005485630965051418
-0.35402700890315003,-0.005378456286435263
-0.35420486722625516,-0.00530309132982237
-0.3541580614211358,-0.00534367512331204
-0.3541190805251916,-0.005412889600675529
-0.3540710120957652,-0.005472401309491819
-0.3540097286251324,-0.005540263833727045
-0.35399098317463523,-0.00557111931691736
-0.3539325562472973,-0.005613061003688206
-0.35389734752943,-0.005640924765758113
-0.3538391200452074,-0.005671538430055653
-0.35379773582394236,-0.005684394297970779
-0.35377020207843174,-0.005691948159431207
-0.3537229151186245,-0.005710061249479584
-0.35369674855774325,-0.005760592327711708
-0.3536659589377903,-0.005798570512449024
-0.35361801962416056,-0.0058184208034729665
-0.35354863937116765,-0.005844953783390291
-0.3535012948540506,-0.0058819386293987135
-0.3534403346270143,-0.005897435498186128
-0.3533835832002812,-0.0059209673947466955
-0.3533050732650013,-0.005948617487406992
-0.3532235631927669,-0.005999737312160713
-0.3531436865115519,-0.006037098627122994
-0.35305781100530503,-0.0061000426997274235
-0.35295258958386855,-0.006164705290381889
-0.35286872575520073,-0.006221417919414645
-0.3527826894409618,-0.006279711858790197
-0.3526575532840187,-0.006331719337582343
-0.3525562691420443,-0.006376136563659374
-0.35246100403435937,-0.00639126852896589
-0.35236941937574423,-0.0063927277675872
-0.3522574769936288,-0.006416518772353907
-0.35214370612651597,-0.00642554301875741
-0.3520081846290614,-0.006454794734837915
-0.35186778112084127,-0.006488743147552375
-0.3517176827873795,-0.006503969152068964
-0.3515734554261728,-0.006522790749021703
-0.351456355170353,-0.006539434309559932
-0.35132129789126126,-0.0065783310599683694
-0.3511570861644997,-0.006606320785510068
-0.3510174717313607,-0.006632169552004206
-0.3508710275375378,-0.006653484650250119
-0.3507225985404826,-0.006663899327621264
-0.3505873821265401,-0.006667663293305087
-0.3504458835321468,-0.0066709735216448915
-0.35031453528083,-0.006690491388991475
-0.35015364468897114,-0.006688866362010989
-0.34999472180126817,-0.00668890350852929
-0.34984568022085727,-0.006694030094336927
-0.3496636265580186,-0.006666069164416633
-0.3494968526070071,-0.0066370712354773325
-0.34933208079978467,-0.006604396275426333
-0.3491536190649805,-0.0065732864258675385
-0.3489720685787094,-0.006550309722647563
-0.349123812625502,-0.006538383459910255
-0.3492630722824052,-0.0065467741947363225
-0.3494111716336408,-0.006516803776884558
-0.3495439240250396,-0.0064993033935274456
-0.34968064910212715,-0.006491259582235116
-0.34982219184330443,-0.006488772093334619
-0.34996246023827926,-0.006495848060571131
-0.3501005050186396,-0.006505774669783278
-0.3502527443344542,-0.006526436264920083
-0.3504311620796493,-0.00656532755079072
-0.3506013653920761,-0.006606054190670825
-0.35079614605728654,-0.006642841149376973
-0.35097640589647355,-0.0066705190360106005
-0.3511665351151023,-0.006719107488037684
-0.351383565173787,-0.006735235640607025
-0.35158642200178264,-0.006779716373177031
-0.35179738509946334,-0.006837587531023939
-0.3520186060217921,-0.006883371469188904
-0.3522414981942277,-0.006943523857187411
-0.3524501314787545,-0.007028897981820017
-0.3526580166342698,-0.0071137147656942
-0.352876100655993,-0.0072089250717021075
-0.3531094413037239,-0.007300240147929599
-0.35331831231255406,-0.007415016740223026
-0.35352389044841886,-0.007538136252198005
-0.353737737417304,-0.007673487831771197
-0.35373547419828266,-0.007600512835759273
-0.35372616662212675,-0.007514031918525664
-0.35369754892815936,-0.007451740307397899
-0.3536800889109321,-0.00737197338143006
-0.353642037981701,-0.007319130503912382
-0.353619583168777,-0.007268497358600056
-0.35359579950839265,-0.0072452948232511845
-0.35356439560362174,-0.007226854925726911
-0.35348542667993993,-0.007172754631807218
-0.3534165070973521,-0.0071331644977709165
-0.3533410097015164,-0.007077279090202308
-0.353229150400598,-0.0070304908520506726
-0.35313571554985773,-0.0069547074895061085
-0.3530442894231207,-0.0068841803331629306
-0.35294959192620473,-0.006800382464223272
-0.35281531792863713,-0.006692930134632667
-0.3526760267749873,-0.006596543507144107
-0.35254512869917454,-0.006471220954805134
-0.3523983404955338,-0.006340620092078173
-0.3522317075251208,-0.006205673641084189
-0.3520460210646851,-0.006067211427213697
-0.3518427765308882,-0.005955619692384906
-0.3516614902187156,-0.005826889070404786
-0.3514640996193223,-0.005672478773673066
-0.35126344007278404,-0.005536052005124944
-0.35107028803754875,-0.005349779538080423
-0.35092162327854604,-0.0054177975354585736
-0.3507699721002935,-0.005462455094003834
-0.35062857289386873,-0.005516748636022711
-0.35046451842098064,-0.005584974274785647
-0.35031404044812503,-0.005681500718508912
-0.35016453205411935,-0.005732096777239104
-0.3500431267097394,-0.005786695533110873
-0.34992329869670313,-0.005842173771190302
-0.3498031790002687,-0.005910490257412927
-0.34966807924465215,-0.005933329862436631
-0.34953025693093703,-0.005982117282471406
-0.349393002429829,-0.005985350459372466
-0.3492555027939701,-0.005979992227953503
-0.34909695967833515,-0.006005726305175752
-0.3489551340258907,-0.005992420015066896
-0.34881460550892424,-0.005968562278094257
-0.34868929844400254,-0.005961288121084691
-0.3485594673226953,-0.005964564647273523
-0.3484454346587689,-0.005947544441272057
-0.34831722300441476,-0.005915971540908258
-0.34818047244063266,-0.00592104894607796
-0.34801624736394143,-0.005920172002861371
-0.3478326653836264,-0.005890244926687478
-0.34764245997771875,-0.005872415590937912
-0.3474396780321242,-0.005872611571946551
-0.3472217343321025,-0.005860352654457846
-0.34720650031021094,-0.005715067830089277
-0.34717698697002586,-0.005554000797592375
-0.3471618542153931,-0.005397828580557302
-0.34717580578652163,-0.005253617551902812
-0.3471870594573977,-0.005046097783747954
-0.347197362785488,-0.00484058944008236
-0.3471978314628996,-0.004610021955897105
-0.34720833218148434,-0.004364976244886801
-0.34720985026998546,-0.0041212937619054995
-0.3472080015195925,-0.0038835105314912635
-0.3472382595120054,-0.0036298251458104286
-0.3472744298476208,-0.0033531469242446613
-0.34729801930068815,-0.00309109145444249
-0.347322959383253,-0.0028194376064057097
-0.3473461828748193,-0.002560606955065661
-0.34737605574563346,-0.0022893057561773618
-0.3473921935185592,-0.0020079005239089084
-0.34740198251430066,-0.0017129671093353406
-0.34741510997253044,-0.0014246087665983741
-0.34744077412290414,-0.0011187885948972882
-0.3474660842240431,-0.0007962537982175487
-0.3474887737273851,-0.0004529523403251443
-0.3475028664170763,-0.0001072225542351537
-0.3475112477023438,0.0002420106573172411
-0.3475325620432056,0.0006124811378935987
-0.3475610696354517,0.0009994860904914114
-0.34747343016407367,0.0009488533001857143
-0.34737440424919497,0.0008702636701183775
-0.34725913628572846,0.0007955027402203022
-0.34716407272135996,0.0007251932876060844
-0.3470722193898946,0.000635410289420184
-0.34697780129850425,0.0005645978453274144
-0.34688030714056084,0.0004710232925368981
-0.346794509337248,0.0003878010952689709
-0.3467317760526826,0.0002950165542913144
-0.34665172573486847,0.00021190642388685315
-0.3465761120533952,0.00010736358954329284
-0.3464933312653757,-4.884400842157456e-06
-0.3464011563727892,-0.00011396170032226837
-0.3463349421344361,-0.00021710630672779562
-0.3462821383704585,-0.0003129921590855733
-0.3462577291761207,-0.00038129790182502314
-0.34620495126644496,-0.0004632716819198466
-0.3461566922454804,-0.0005484513330927878
-0.3461173171306554,-0.0006712730434085978
-0.3460888635825739,-0.0007793036438505194
-0.34605996970935143,-0.0008895357992908142
-0.34602909909603724,-0.0010331912210210514
-0.34599433262190066,-0.0011697378935075057
-0.3459820342177012,-0.0013252412556139063
-0.34596736300741293,-0.0014627402620955886
-0.34594832734757563,-0.0016187459727180337
-0.3458153558401719,-0.0015346229224694552
-0.34567989838664365,-0.0014673717600890374
-0.34555285129270463,-0.0014078898254011945
-0.3454336628812272,-0.001337305930899807
-0.3453100559341231,-0.0012617247576797276
-0.34515283348723597,-0.0011869958610577318
-0.3450265487015425,-0.0011043322581008406
-0.34490042279933586,-0.0010391573249977832
-0.34475168823512853,-0.0009693227280772146
-0.3445756462177616,-0.0009132606318962816
-0.34440487868523917,-0.0008555905010464288
-0.34421735144379484,-0.0008069991904086572
-0.3440199143525146,-0.0007241897495567652
-0.3438331135281908,-0.000667991525351563
-0.34367466330990043,-0.0005990333532279742
-0.3435032196089459,-0.0005431072464247683
-0.34335715001690686,-0.00048035713268482444
-0.3431867822369923,-0.0004355811506838856
-0.34304248742978616,-0.0003936403245618413
-0.34290579886327893,-0.000345225838373734
-0.34275313679422964,-0.0002862508741233764
-0.3426174696750339,-0.00021802077578517327
-0.34249891039040037,-0.00014734229734932568
-0.34239486260396346,-6.105100503630995e-05
-0.3422974723047917,-1.3430276922148365e-05
-0.34219642568459563,5.391426517340255e-05
-0.3423945051507664,3.068176208654349e-06
-0.3425826050060873,-3.802400647791353e-05
-0.3428059883662571,-8.672788801328182e-05
-0.34303496538013767,-0.00013649588342685585
-0.34328387509634406,-0.000184758401916138
-0.3435504352992902,-0.0002512247718564453
-0.3438180427660574,-0.00033469581796320507
-0.34409868468638477,-0.0004144900725132556
-0.3443928890853356,-0.00048084320249011534
-0.34468145376469067,-0.0005548491361745699
-0.34498772541325595,-0.0006173888937508491
-0.3453075997885337,-0.0007136028890446483
-0.34563655389366915,-0.0008048475618569787
-0.34594342431919006,-0.0009117240917742749
-0.34627091570168456,-0.0010230282012151422
-0.3466075623146865,-0.0010965096194021577
-0.3469484755411943,-0.001218051450528625
-0.34729968223216784,-0.0013298831869867692
-0.34767414797549195,-0.0014204772346618597
-0.34807521543284203,-0.0015126916260070336
-0.3484655823544348,-0.0016488588807949639
-0.34889233970490946,-0.001771398921371687
-0.3493348230386183,-0.0018790715406154681
-0.3497796661205506,-0.002024409980455029
-0.350258363809982,-0.002179525413557223
-0.35032717358286636,-0.002126680035314495
-0.3504056018383555,-0.002075677334105097
-0.35051636688328824,-0.0020405846651910435
-0.35061104743153554,-0.0019899723496036577
-0.35068428269115093,-0.0019288789353522182
-0.3507330027999616,-0.001870313511410774
-0.350783370866641,-0.001813608081074706
-0.35080709502664176,-0.0017716403880658
-0.3508394500596367,-0.0017142901724326728
-0.350864145777755,-0.0016753136460865453
-0.35089059657771426,-0.001629380355543362
-0.35090725716835186,-0.0015747377434506581
-0.35092663656707285,-0.0015190542487371677
-0.35094373658853845,-0.0014676405543626828
-0.35096229062466716,-0.0014312125645360866
-0.35101098339271575,-0.0013933893574020473
-0.35107772799328857,-0.0013616709267767668
-0.3511225519552109,-0.001334990221124915
-0.3511748113543392,-0.0013098489854573255
-0.3512090506957149,-0.001293646766273751
-0.35125513377639306,-0.0012519840997234446
-0.3513019248450973,-0.001184857757019169
-0.35132739658614537,-0.0011429055292756082
-0.35135774189893887,-0.0010851056826329684
-0.351399848264008,-0.001039786949545829
-0.35147048062677894,-0.0010010799224861287
-0.351542165725705,-0.0009774417491328657
-0.35160036809688794,-0.0009430716058034457
-0.35164075693154473,-0.0009157940519090708
-0.3516703769515198,-0.0009019004451599822
-0.3516975341258223,-0.0008852626251598497
-0.35170663939293134,-0.0008618380012423788
-0.3516762455428845,-0.0008249798043472483
-0.3516379916792401,-0.000786100721184665
-0.351602394540966,-0.0007468546588462691
-0.35156046760184345,-0.0007104477139660547
-0.35150369768201695,-0.0006971052890878163
-0.3514418286837418,-0.0006458611673282417
-0.351399033415763,-0.000619062842008159
-0.35133328876920544,-0.0005872750525055647
-0.3512503126718014,-0.0005891312407855977
-0.3511415193872029,-0.0005870629672843837
-0.3510358184616596,-0.0005906986370510106
-0.35090070413146046,-0.0006045377609542605
-0.350774441836342,-0.0006202224979568211
-0.35062224928281255,-0.0006475607529027606
-0.3504352033222868,-0.0006849573334787684
-0.35023871854338007,-0.0007000297086798479
-0.3500307825603456,-0.0007477540389885622
-0.3498024087902503,-0.0007955642809182113
-0.3495782847652857,-0.000835944183653865
-0.34946743423485593,-0.000850370245595701
-0.349393175217058,-0.0008552639134656332
-0.349324277367389,-0.0008540554685374058
-0.34926630391193786,-0.0008612635804541062
-0.34919387481694286,-0.0008573484301091479
-0.3491397704522396,-0.0008149022446920685
-0.3490906377619948,-0.0007721098342331094
-0.34904578584963525,-0.0007567822026566615
-0.3489886153805086,-0.000727845622788231
-0.3489362351405606,-0.000689397956445576
-0.3488916344665516,-0.0006610962874016838
-0.34884259550923385,-0.0006300096539062488
-0.34881304993453377,-0.0006148982144732105
-0.3487958352309305,-0.0005892598510869762
-0.34877867953781194,-0.0005840452131436392
-0.3487560995679902,-0.0005753054374195383
-0.3487435571745499,-0.0005464918970326382
-0.3487134889680459,-0.0005427809223610324
-0.34866268532330724,-0.0004861426897900757
-0.34863494425677866,-0.0004461493903009416
-0.34859745953849164,-0.000436555406798047
-0.34856672745000483,-0.0003991283958009067
-0.34855519674247426,-0.0003812092096098774
-0.34852717207542155,-0.0003579572356603338
-0.3484949920097755,-0.0003276893719389132
-0.3484993110911391,-0.0003010885789735282
-0.3484646187636919,-0.0003684389449459696
-0.3484302426516642,-0.00044731531994136983
-0.3483903982689465,-0.0005311521361077189
-0.348356073004544,-0.000604861224804343
-0.34834732972384286,-0.0006860550440780978
-0.34834453686986727,-0.0007717864869271321
-0.34835868220553756,-0.0008532728877366942
-0.34834689178044453,-0.0009642409479403482
-0.3483325968909835,-0.00103114831230085
-0.3483095699498285,-0.0011214639136352834
-0.3483018469601373,-0.0011856608680264162
-0.34827031887202486,-0.0012397151545238208
-0.34823837282172293,-0.0013001643140869454
-0.34822263548813454,-0.0013760681201703175
-0.3482240157711173,-0.0014708789627983047
-0.3482254904043393,-0.0015608815425946694
-0.3482364613449661,-0.0016167601037207118
-0.34825219624905024,-0.0016874571691763364
-0.3482666729411393,-0.0017511676744175857
-0.34826726928860313,-0.0018174227761356145
-0.34827367329346387,-0.0018717116646970193
-0.34826711024163853,-0.0019014326916397604
-0.348284847341336,-0.0019521478981732651
-0.3482969897830732,-0.002020046319680274
-0.3483013009704794,-0.002095838563793839
-0.34832940911908095,-0.002190193986714225
-0.3481981246152942,-0.002261183861639939
-0.3480568957728162,-0.0023234743614412106
-0.34795026070028107,-0.002394007663266808
-0.3478315335346183,-0.002458525552920544
-0.34770828586857394,-0.0025322825246617314
-0.3475783958988581,-0.0026208616629794157
-0.34745097674937114,-0.0026950913903314873
-0.3473389890306173,-0.0027588896164110273
-0.3472273766291161,-0.0028556385596708376
-0.3471175989940777,-0.002950249959272665
-0.3469898524884638,-0.0030268529638610344
-0.34688713092104034,-0.003151606960520123
-0.34678633566998734,-0.0032742957407883378
-0.34670572211132633,-0.003379116124185632
-0.34663345602804085,-0.003471984880956494
-0.34656221664287584,-0.0035678208625917925
-0.34651199930235366,-0.003678142920333553
-0.34642368494288067,-0.003772874651800595
-0.3463367167886476,-0.0038828224897564066
-0.34624774593453816,-0.00399485963668063
-0.34617780577060214,-0.004119962296527562
-0.346109189080007,-0.004264242008512078
-0.3460628444218514,-0.004413757245407919
-0.3460247472280296,-0.004551273532183656
-0.3459680230671435,-0.004706525472885933
-0.3459339234295449,-0.004852664148293164
-0.3460946158681541,-0.004730347689423501
-0.34625645861440324,-0.0046162642598434915
-0.34643159857127626,-0.004503904178564104
-0.3465988996770932,-0.004394173624839837
-0.3467574453934312,-0.004265275325211814
-0.346916061652351,-0.004144258063745877
-0.3470929783738908,-0.004008885265210315
-0.34726560183226673,-0.0038598475736025596
-0.347434123164246,-0.003696102494497922
-0.3476086069092506,-0.003525180674375198
-0.34778762597939844,-0.0033400606958495123
-0.3479974499766274,-0.0031444608453635326
-0.34818442650956877,-0.0029659697733096005
-0.34837290450688446,-0.0027559690209319485
-0.3485927536598954,-0.0025476423340379003
-0.3488178258553512,-0.0023533509985101623
-0.3490431628721517,-0.0021455446341583162
-0.3492816382857735,-0.001923883979368185
-0.34953967660331775,-0.0017070422823657865
-0.34982270104902224,-0.0014821877858545833
-0.3501371382127486,-0.001225965252567476
-0.3504410442744476,-0.0009803912660504412
-0.3507712577092127,-0.0007242502836866582
-0.35109051443306183,-0.00045747382984703084
-0.3514153237279015,-0.00017485490024092592
-0.35175682510142986,8.415658783495037e-05
-0.35212222390955344,0.00036622980858700414
-0.3522467899232784,0.00026117244352293534
-0.35235710183968844,0.00010350225193838655
-0.35251975989707884,-4.769952254937243e-05
-0.35261891685606955,-0.00017411544155117276
-0.3527971690013369,-0.00036980782194314006
-0.35311909331906616,-0.0004962097652974495
-0.35329382052827596,-0.00045261374120476655
-0.3534649804372037,-0.00047109331763001464
-0.3536387786675719,-0.0005460694182799295
-0.35384873098782643,-0.0006976593045307856
-0.35410238256294274,-0.000719334366570709
-0.35427984585986916,-0.0008027772459269387
-0.3544746449574401,-0.000927149073233588
-0.3546101868756677,-0.0010442335858143253
-0.35483492636285663,-0.0011831224191933797
-0.35499658252930044,-0.0013544223468219697
-0.3550990378962364,-0.001514470341633877
-0.35519427672165155,-0.0016422354299509704
-0.3552920954236583,-0.001765132828406196
-0.3553995322418117,-0.0018830971782950769
-0.35551388194011124,-0.00199126281529817
-0.3556615724066964,-0.0020897284931024962
-0.35573227884506126,-0.0021030088722092007
-0.3559338033327331,-0.0020342795746839983
-0.3561015289561922,-0.0020973814163178974
-0.3560241434096051,-0.0018188321324470146
-0.356101342840261,-0.0014346291728123822
-0.3560918738842766,-0.0011072866438604986
-0.35610997101957204,-0.0008754800599301039
-0.35620487497244135,-0.000658567719025574
-0.35616139333853963,-0.0004339066914337067
-0.3561752613068272,-8.795211898536895e-05
-0.3560725099723171,0.00029602665065339706
-0.35600640573314224,0.0007414071949174775
-0.3559285522199246,0.0011711117647764634
-0.35582509979935284,0.0016281961295090547
-0.35583073700881274,0.0019844730912385866
-0.35561955531552386,0.002188925734284433
-0.3554117374161422,0.0024717402813472407
-0.355188719912434,0.002744468543092113
-0.35505632274446397,0.003040178950402827
-0.3548827645240666,0.0033748492731108734
-0.3546978777782242,0.0036599987138647497
-0.3544513082193127,0.0038434602709788226
-0.35423063239215646,0.004176491198752977
-0.3542510021836861,0.004521433654762881
-0.35432485905773675,0.004662901881796348
-0.35431419738560854,0.004898862365660402
-0.35400524787121335,0.005049101579051904
-0.3539001155684541,0.00555964370829181
-0.3539010781565118,0.006171478249098916
-0.3542187064783454,0.006735522750689747
-0.3544300281416686,0.007298528187329567
-0.35468431874617873,0.007641142719047096
-0.3548033826686769,0.007949649689484965
-0.35510692813249234,0.008369108557855595
-0.35522525674211575,0.008770381480341545
-0.3555247764365027,0.009131402844965775
-0.3555917036869861,0.00958267863483512
-0.35571861766355234,0.010024695358267138
-0.3559934016644696,0.01057375624799805
-0.35638676500508404,0.01114248550366602
-0.35647681755200916,0.011544147160117438
-0.35654667402787493,0.011589868591893704
-0.3565882574936377,0.011775739749063388
-0.3566960004736599,0.012035081745744775
-0.35666541947009384,0.012248341917880878
-0.35681568143768344,0.01253709604365233
-0.3567999996997392,0.01283567076112703
-0.3567987444256585,0.013144437320244146
-0.3567920869067984,0.01344048559814702
-0.3567915029382233,0.01375139228224126
-0.3567963525111716,0.014075078840029218
-0.3567983077821981,0.014368627234831302
-0.3567860177775704,0.01465469830459415
-0.3567470471254457,0.014917931262734704
-0.35669429589641694,0.015177599729167338
-0.3568466259819293,0.015246630288735297
-0.3569762199118457,0.015316135924697799
-0.35710366760965523,0.015385645290725863
-0.35725267787435566,0.015464334419194897
-0.3574038669136806,0.015506636045206454
-0.3575526425907126,0.015530928625127949
-0.35768827805407494,0.01553856371344503
-0.3578061853033282,0.015530772117094735
-0.3579259633325038,0.015466850885332936
-0.3580448951594139,0.015454532075922026
-0.35815860352199114,0.01544430360624767
-0.35827813849690254,0.015450395874687786
-0.35842008184328045,0.015452133004316804
-0.3585553343356689,0.015442424132341898
-0.35869947494633503,0.0154250995626211
-0.35882781579960243,0.015376529164383035
-0.3589502365078694,0.015300778553669764
-0.35906942535264413,0.015218129441255765
-0.3592125157297814,0.015134254285940923
-0.3593295429786748,0.01503055747130505
-0.35946478801285897,0.01492611135461444
-0.3595873364835394,0.014818952324747656
-0.359695165246262,0.014703333935803045
-0.3598230925736151,0.014575603865254583
-0.359947726797692,0.014456032913334693
-0.3600026332933643,0.014167051466510719
-0.3600273881138425,0.01421631352207009
-0.3599965964989844,0.01420945035647947
-0.3599455135658114,0.01418663352481464
-0.35990936960142184,0.014196264770067635
-0.35986374028770174,0.014232675413977824
-0.3599556672513022,0.014278687672929835
-0.36014388433676126,0.014452885537837135
-0.36033687900516864,0.014684240168551549
-0.3604164983040235,0.015000120987311627
-0.360564501554845,0.015217866155475088
-0.3606439736653481,0.015377121249381995
-0.36070007481937155,0.015603711629342432
-0.3608342898483282,0.015808652760123387
-0.3609308354698656,0.015980214881560914
-0.3609663573494975,0.0161881064494986
-0.3609248022487609,0.016306545877285167
-0.36097594589986937,0.016471887873284144
-0.3610109309633345,0.016651007083746797
-0.36105362373345723,0.016854792802877355
-0.36106223041390617,0.017045519515177493
-0.36108011101449844,0.017233067514410755
-0.36102742878259203,0.01738971983305812
-0.3608566122949782,0.01753444991644522
-0.3607754676801232,0.01766825088821354
-0.360707218195334,0.01778526629434858
-0.36059859922306203,0.01792239439115867
-0.3604797334717943,0.018017539721631073
-0.36026717107510065,0.018004574015252683
-0.36013831620201275,0.018029355747102266
-0.3599897505097278,0.01808200590366904
-0.35975630240498696,0.018076978194335416
-0.35954476972481675,0.01809583289962724
-0.359381388231375,0.01822510690033291
-0.3592377555831309,0.018331831129328374
-0.3591205129089674,0.018429399909513283
-0.3588442721612593,0.018729035895464152
-0.35865838460969074,0.018893037116355427
-0.35847910262856725,0.018909352764464454
-0.35836210386428,0.018959214844155886
-0.3581451257500667,0.019066071863744927
-0.3580723897169822,0.01928553669361746
-0.35771372819886993,0.019443257116237594
-0.35739469785862565,0.019633533760401556
-0.3572101402753325,0.0199853550411509
-0.3569259443250825,0.020104460578201228
-0.35660043953817044,0.020560843967873
-0.3563484494559029,0.020783602733126044
-0.35606589655306525,0.021021022498433767
-0.3556239718850186,0.02139793954571334
-0.3554394353396023,0.021828971218131876
-0.35488050011187766,0.021860893738745474
-0.354386956643635,0.022002869300227434
-0.3545674411954127,0.02240535935492194
-0.35461397931019506,0.02270892455627141
-0.3544230032778105,0.02299571819778068
-0.35408833409954943,0.023584818042904937
-0.35345722409348435,0.023492541959990815
-0.35252505145283236,0.02370105056185684
-0.35148789333434094,0.024222383104621797
-0.3505783897401489,0.025432143144020036
-0.34997110816662097,0.026338548488406333
-0.3492713939234412,0.027272936471321174
-0.34847722550290866,0.027885978331043004
-0.3475181359377921,0.02916978311394855
-0.3468302691872855,0.030176289244202514
-0.34603770540186685,0.03125358809857043
-0.3450753793069071,0.0315457958848836
-0.3439196596648443,0.032228261826029336
-0.34287414440698194,0.03356452790792755
-0.34196062621632256,0.034656307160738725
-0.34100973991520844,0.03581680550323835
-0.3398039151445896,0.03664907222194419
-0.3384430928773403,0.03720735269534578
-0.3369363851330048,0.03854382019892105
-0.3356068330174999,0.039960446879902634
-0.3343533776726382,0.040733430508649665
-0.33334509847455246,0.04166275525154586
-0.3321188173060509,0.04257261090677142
-0.3308199006183614,0.04323981322877732
-0.3295263193605348,0.0434757577330622
-0.32832694012658137,0.04433956608274192
-0.32701596477009487,0.0453269718581486
-0.32580441541896554,0.045911555612006744
-0.324652951446445,0.04663247084760008
-0.3233205910167073,0.047862802184966746
-0.3225939163724636,0.04915030313605137
-0.3213466685460028,0.05019021840565138
-0.3204088437691328,0.0513370277194235
-0.31927074072716227,0.0518784488637517
-0.3180570839917994,0.05262849735595865
-0.31669395349259166,0.0534945353625543
-0.31541219597176723,0.05478523375468353
-0.31408814120989276,0.055939248101255445
-0.3127714399540497,0.05728195799261393
-0.31158165243175384,0.058658876959739675
-0.31024998957640887,0.06009022817599588
-0.3088834662486244,0.06121681262837739
-0.30756718153093315,0.06267012513488612
-0.3061526379515285,0.0638457829280491
-0.3046888877703398,0.06494738494426558
-0.3033055364135111,0.06662174864928813
-0.3019580505597363,0.06790951793417163
-0.3003012633409095,0.06933299829185621
-0.2987854730033416,0.07085725087614872
-0.29681299089797136,0.07240229083319322
-0.2948465334043554,0.07404434019708822
-0.2928898012453308,0.07558574903674184
-0.2909269864146395,0.07732340827419235
-0.2889179699249417,0.07906744104868788
-0.28686556635914146,0.08060589322491712
-0.2847349124222772,0.08231503138310745
-0.28253855653476967,0.08461420622418439
-0.28065631179684014,0.08681310696167446
-0.27867255863501555,0.08939587267212354
-0.2765999198560822,0.09206608460695603
-0.2744882591445073,0.09474442232860045
-0.2723690268221838,0.09747568178594784
-0.27018071957855855,0.10049334261919785
-0.26809842348044616,0.10292394530505644
-0.26573977979199426,0.10488604551957498
-0.2631971788615383,0.10761293655004389
-0.260629054880897,0.1107333025852435
-0.2582727506728177,0.11393739179470252
-0.2560006971582283,0.11706502310443045
-0.25377787426657383,0.12025607117980613
-0.25149649526227114,0.12340731536341554
-0.24927331146326495,0.12631814753482318
-0.24686485762365662,0.12963896658905244
-0.24448449442611878,0.13305006495747068
-0.24193604607821154,0.136717817928816
-0.2394071678116202,0.14059912755502113
-0.23698353016991217,0.144039419929464
-0.2344765842083682,0.14757099549373287
-0.2319569378113058,0.15108858068637854
-0.22943608728514592,0.15491185729547635
-0.22679807750929526,0.15900008491061035
-0.22410938677725967,0.16322672924906395
-0.22140965917944241,0.16717620153137513
-0.2187254335481216,0.1713727882773774
-0.2161287996827868,0.17552810680204867
-0.21356507799126193,0.1797934852342432
-0.2110778105784078,0.1838940350495783
-0.208583234373876,0.18795373584654518
-0.20589292348452468,0.19203410168800195
-0.2031997147501335,0.1966065894778692
-0.20068091954965897,0.20085382669024565
-0.1981527319359659,0.20509642412414547
-0.1957826361260269,0.20931053820690437
-0.193316398200932,0.2137088426764654
-0.19073757008292888,0.21814495424996394
-0.18823083552810824,0.22271125130906194
-0.18561997355319904,0.2274414534382485
-0.18312258007342044,0.23223474711574205
-0.18060717266992335,0.2368841953356846
-0.17792608623529418,0.2419157018088795
-0.17532993884406337,0.2468707089692791
-0.1729587322466481,0.25152954063059874
-0.1705981587009605,0.25629409482784055
-0.16822463704633886,0.2609539525360775
-0.16587478921610382,0.2657863014605591
-0.1635335975095685,0.27055439319062274
-0.16120255526170105,0.27544011146015007
-0.158742762995576,0.2804487823437807
-0.1562704473124641,0.28549807754893713
-0.15383335089008118,0.29052979392027206
-0.15140626225442558,0.29552005388392927
-0.14898110322379537,0.3005102123881104
-0.14657337658088243,0.30563743073650235
-0.1442173078872109,0.31070429557379525
-0.14178800676904002,0.31595143332755804
-0.13935905967286102,0.3212690127534627
-0.13697851189953694,0.3264389668933231
-0.13445535194215089,0.3318884575149799
-0.13199133835218535,0.3372016680889905
-0.1294838894095652,0.3426957067624169
-0.1269843835790353,0.34820661058656466
-0.1244543191511561,0.353759993183532
-0.12191828008747124,0.3594391399567023
-0.11935232246692774,0.36505342777093674
-0.1167741657623118,0.3706644513145863
-0.11421077214332025,0.3763283968052039
-0.11158262878010328,0.3819875592364573
-0.10907232268027686,0.388144455343452
-0.10663042480529436,0.3942988017609064
-0.10420127927566833,0.40042256858052677
-0.1017674041834577,0.40650053260266905
-0.09932479902266989,0.4126715783786763
-0.09691754960046928,0.41862180787553044
-0.09453505624309463,0.4245711661417138
-0.09211084573976838,0.4304722364543279
-0.08968050149973897,0.43671861991830796
-0.08726154945803227,0.4429311597275645
-0.08490951304723114,0.44898269373452976
-0.08260277192531759,0.4547953150589912
-0.08029260799482457,0.4605689320680929
-0.07798185402939264,0.46646205718163913
-0.07566897192254737,0.4723508015572216
-0.07339877506895999,0.4783531158388515
-0.0711135313938638,0.48432260283535056
-0.06878866025612396,0.4903982943195743
-0.06638323052910497,0.4965992177509704
-0.06398061291273979,0.5029998863651592
-0.06151253159896475,0.5093846435981857
-0.0589865404791306,0.51588062427379
-0.056422936613935284,0.5223584598315901
-0.053897374493588876,0.528894045921526
-0.05136400819493195,0.5354215061246357
-0.04885285182352467,0.5419843283741952
-0.04607809041120112,0.5483726720589257
-0.04338761026262518,0.5548798478824994
-0.04073894652127098,0.5613961290471106
-0.038146483413231,0.5678168637310967
-0.03553760225791569,0.5739502394816496
-0.03296597487378239,0.580129627967954
-0.030345456419328898,0.5863247365042279
-0.02769498284295646,0.5925182449057077
-0.025032867081392005,0.5986790194240343
-0.022392714075519765,0.6049859773879068
-0.01972722167225674,0.6112627803857711
-0.01705568756229571,0.6177029407636896
-0.014343091086451418,0.6242824548965573
-0.011590754080598217,0.6309835293100443
-0.008831944126857866,0.6377317898206449
-0.006015765382435881,0.6445439589888339
-0.0031887868881766562,0.6513356062162889
-0.00036200587867023237,0.658156223600366
0.0024665446636641525,0.6649687589651623
0.005327541802209124,0.6717455926485454
0.008143789454916672,0.6785304521186775
0.010978489656594023,0.6851805903377345
0.013741408951745374,0.6917367196284826
0.01649035077527901,0.6981923368830039
0.019191765481613846,0.7045933388540906
0.02185679681273242,0.7110283863452256
0.024544703100395887,0.7174291467971188
0.026733063975764138,0.7238067216020259
0.028909257878880212,0.7302879655149146
0.03107006848685885,0.736677685296159
0.03324617816761631,0.7431296702171211
0.035453143379781504,0.7497490138056382
0.037679734136832205,0.7564773179005164
0.039956330338681,0.7631811331868122
0.042211828365533166,0.7699810160763244
0.04447340665260627,0.7769424160533829
0.04675663789910413,0.783825570725474
0.048952285644869045,0.7908082540821499
0.05114481347983474,0.7976362355899408
0.053283869911653445,0.8046424683981516
0.055439251813900525,0.811509205450471
0.05758575597855385,0.8182692949375754
0.05968665217524499,0.8249420136518504
0.06171858730948014,0.8315159043112208
0.06374586678747288,0.8380460404274581
0.06575425279716218,0.8445440583452015
0.06777073236113766,0.8509911929419882
0.06970596345562778,0.8575036542380237
0.0716559470257292,0.8639857502144956
0.07359748958263598,0.8704355031010537
0.07549862570735642,0.8767914489864066
0.07734531324905103,0.8830618558817229
0.07932279294747475,0.8892314574215576
0.08136769110750175,0.8953969747594024
0.0832692103899382,0.9015121489674458
0.08515593404193658,0.9076221878126087
0.08703013111259274,0.913690872257155
0.08879816055946328,0.9197892316653
0.09056786446978246,0.9259438744536221
0.09246170128705355,0.9319365081209978
0.0940940529775487,0.9382575772585218
0.09587229062416745,0.9441634667163874
0.09765116685382787,0.9502150290720339
0.0994540814824666,0.9563178800027816
0.10130611190510064,0.9625114044917453
0.1032034603567904,0.9689538118399261
0.10518785179841011,0.9752549327690525
0.10711710265094584,0.9818287667653278
0.10910605045813732,0.9885626670015406
0.11104504432509085,0.9948631328442012
0.11290669775996208,1.0012121200222488
0.11479193143401284,1.0072792255096719
0.1166347349606532,1.0134041647616179
0.11845049753217941,1.019342193406484
0.12027439635247066,1.0253638653507218
0.12208951281660896,1.031194645415864
0.12392570935205516,1.0371551064109996
0.12579415648326625,1.0430572098395663
0.12766992112784212,1.0493011138397526
0.12966518648085082,1.0552386348766345
0.13156841699507482,1.061520066035514
0.1334622997232221,1.0679451770813135
0.1353885879197955,1.074139008145986
0.13730035776965965,1.0804519996348934
0.13930833969453163,1.0869315458611546
0.14124037717027238,1.0934292261481695
0.14322563769155694,1.100071191056168
0.14522416089409182,1.1065997726858614
0.14716331902358804,1.1131337819386515
0.14903519830271683,1.1195262808364437
0.150937873270115,1.1260080833729211
0.15279134845665765,1.1322765460329867
0.15463495813541767,1.1386032550479455
0.15647195052252932,1.1448360871315613
0.15822619284461306,1.151191961234057
0.15999369467492108,1.157438561368273
0.16170525518492418,1.1634320901354276
0.16333836796458157,1.1694896083646058
0.16499413932761703,1.1754673713707848
0.16661749646941612,1.1814911850743257
0.1682712310543698,1.1874901871012034
0.16995103520545468,1.1936443361432325
0.17160062289822262,1.1997795350194331
0.17325604793594507,1.2059913451984048
0.17502910805384056,1.2124206523051455
0.17688337344089577,1.2189526782079714
0.1787836967015251,1.2259354125131559
0.18069502725880698,1.2329221633507523
0.18265090482647367,1.2395874846610901
0.18463373757749454,1.246527805852839
0.1865582066204376,1.2532974689410081
0.1885114775499666,1.2601722630256829
0.19042193798233864,1.2669163610558143
0.1923040090714261,1.273727220038467
0.19410498364083328,1.2799741829802993
0.19588367407248752,1.2862733875648482
0.1976874152293291,1.2925356803448282
0.19946502507719227,1.298749791746423
0.20119666986430226,1.3049101950776794
0.20295617929049825,1.3111521741448329
0.20476721075150459,1.3174982181931318
0.20660452573060045,1.3238986940870472
0.20848965196963037,1.3305675114562994
0.2103868875540016,1.337204076082174
0.2122510681310879,1.3438334975314759
0.21412596212194224,1.350861102567494
0.21603483235189394,1.357546914974975
0.2180505280005816,1.3646013982340812
0.22005411786751253,1.3716572357360508
0.22201789290912483,1.378572297829162
0.2241743691995468,1.3853452027095479
0.2263847695230501,1.3921517316495606
0.22846396254456008,1.398582373787949
0.23058298459103815,1.4049916764120853
0.2326927690816818,1.4111328677843629
0.23475190860416478,1.4175283250091926
0.2368222856483499,1.424114434004496
0.23894784270699523,1.4305679183441815
0.24105709292159086,1.436747991232815
0.24318079921490426,1.4429952336342926
0.24533162217968063,1.449319490129425
0.24746637475977118,1.4556617191903949
0.24958332131566274,1.462111305103445
0.25175685588558383,1.4687077067921235
0.25398749543465626,1.4752658733790032
0.25623772629583763,1.4819263246525696
0.2585623817382448,1.4887472249090323
0.26087683947948215,1.4955776799425746
0.2631439648428867,1.502641585227629
0.2654742163411037,1.509396843832313
0.2678147367534711,1.5163380389027965
0.2701918718906424,1.5229968550506459
0.27255353342368527,1.529688568765305
0.2748406937285454,1.536163404651041
0.2771741349040425,1.5427645583434912
0.27948631485993325,1.549469707124505
0.28153853105375715,1.5561065675807397
0.28362008092370133,1.5625892794610527
0.2856176294767742,1.5690657853357384
0.28760624373759824,1.5756961154083726
0.2896189200364386,1.5822359713551024
0.2916693241305643,1.5887381423574987
0.2937346017282968,1.5954654739063385
0.2957565457576783,1.602023601159401
0.2977695259515963,1.6086006238973558
0.29973305104416176,1.6151171347742208
0.3017373429735501,1.6217615703253223
0.30367684231509673,1.6286590318934882
0.3057370903307993,1.6354980714008738
0.3078190148792287,1.6423189189346623
0.3099938981580493,1.6490516912414561
0.31209197266732214,1.6561108767981145
0.31417983903916125,1.662631910194851
0.31624563081874496,1.6694497053832251
0.31837042202760873,1.6761791766770733
0.3204743318534383,1.6829024788477045
0.32251680192205684,1.689593410362366
0.32453042620703265,1.6963182858152843
0.32666114588480927,1.7027974245904225
0.3286735005783604,1.7095696865028138
0.3307602965001772,1.7160138965604466
0.3327414606412429,1.7226265507201346
0.33469516641365615,1.7290585471316606
0.33654263678373564,1.735708735865394
0.33846715162282176,1.741993849226287
0.34030769466904764,1.7485862135757335
0.34222477575210525,1.754884503634183
0.3440873852431471,1.7615308721950875
0.34605003628169706,1.7678202853791287
0.3479503255855792,1.7743405771294176
0.3498631279728833,1.7805841952544008
0.3517563694178745,1.7873326508893452
0.35378138067600096,1.794106155555983
0.3558161001591038,1.8006776926859613
0.35769002354256246,1.8074130072587211
0.3595376832997506,1.814146390451961
0.3613896230398611,1.8209571393665127
0.3631764071742676,1.8277962509549526
0.36495914221957154,1.834658571308057
0.3667677290355963,1.8415676705435005
0.36856970738569406,1.8485641117876264
0.3703735210851955,1.8557140628743793
0.3721905288951791,1.8630301796786393
0.3740716916902016,1.870628022474949
0.3759048800015232,1.8781038619616324
0.3777282762828592,1.8855723870662515
0.3795739884145447,1.8930447727021043
0.38136034197947544,1.900428756869988
0.38317992678299,1.9077750034391099
0.3849628201065457,1.9150942308800385
0.38662102711084445,1.92247554784279
0.3883068405383541,1.9297675100859484
0.38992980584521625,1.9370757545489972
0.3915950127379718,1.9444731870744647
0.39331048848505235,1.9515900618980717
0.3950435805735993,1.9586995708891666
0.39679958831305717,1.9657006471041465
0.3985372790694162,1.9727808957340942
0.40028940079357545,1.979808548054807
0.40195766037676756,1.9867323923879905
0.4035976263697268,1.993614313046154
0.4052625378425605,2.000410008116429
0.40684911203748236,2.0071108547222747
0.4083946853486643,2.013710024155225
0.40994064106346706,2.020296705539687
0.4114376180981398,2.026899403669563
0.4129574771236686,2.033275053572065
0.4143705308734472,2.0396979083271987
0.4158971018338948,2.0460648365142293
0.41730418782600176,2.0523812741273817
0.41870333220410794,2.058660659826199
0.42008710103028263,2.0647960770779283
0.4214608746374071,2.0708663315846567
0.4227563715660994,2.0768527981322173
0.4241947758273515,2.0824239400227533
0.42554684368529294,2.087841467159682
0.42686952283733703,2.093220965562288
0.42823437687977134,2.0987425948468417
0.4295102562608466,2.103957827026251
0.4307600178112567,2.1093502887665876
0.43196185804867876,2.114458115234745
0.43320727135374604,2.119712574292386
0.43445365460751206,2.1249123081609524
0.4355749849700023,2.1297398971500003
0.4367412904233928,2.134685023914177
0.43789271534841767,2.1396363853423863
0.43906326838619614,2.1447080822691094
0.4402412468999591,2.149791921754102
0.4413490151284062,2.1546781451058545
0.44242397874688455,2.1594246891375315
0.4434933647894944,2.16420787104551
0.4445033459328127,2.168883416156954
0.44548952719194246,2.1734472597496466
0.4465156765263011,2.1780426920055467
0.44748054143218513,2.1826722906886817
0.44843512826981646,2.187237314701811
0.4493697337432887,2.1918325223418877
0.4502532160978559,2.196067064551024
0.45122518702079195,2.200614396767377
0.4521680773195783,2.2051584714280352
0.4527118249484861,2.208701832654377
0.4534041925353004,2.212579198631623
0.45398207771563764,2.2161937250926638
0.4546038693093824,2.219845126304014
0.45525132826002646,2.223723487804867
0.45575692635873977,2.2271771373949014
0.4562212046016396,2.230802045445373
0.4568326417143514,2.2346944104519615
0.45734380306747385,2.2383126745748183
0.45782557797901474,2.241819520357718
0.45830524569441683,2.245303353788838
0.458776340822245,2.2487927075824943
0.4592112288277813,2.252162005382692
0.45954562134233834,2.255149002018206
0.4599999117142583,2.258582292818864
0.4603979540084161,2.2619059249421625
0.46079788531731547,2.265316258859274
0.4611867582284256,2.268692762713159
0.4615086508576749,2.2718543863326164
0.46190173065789925,2.2751949094081723
0.4623003698937731,2.278469983284606
0.4626232689459632,2.2817557536425017
0.462779004871163,2.284527717323779
0.46306860316054776,2.2872447285716677
0.4633760101047326,2.289978995358148
0.46356286213048903,2.2925400629123276
0.46460389993563966,2.2956922556273716
0.4656288936496302,2.298912723653153
0.4666788596990184,2.3020991147536334
0.46765235866177823,2.305186339663705
0.46879593313092044,2.3083172867038515
0.4698155135905274,2.3112709868935646
0.47083814330327145,2.3141555563677128
0.4719227048920187,2.317190189218471
0.4729869775535247,2.3201896168661698
0.47408380183074045,2.323254836698956
0.4752822650222776,2.326494071163308
0.4762976841185131,2.3294278278405276
0.47753481660967256,2.3325394629116865
0.4786924788004475,2.3356973027477492
0.4798666693850976,2.3387584723404897
0.4810089582034545,2.3417837241292667
0.48212318312466695,2.344839042093392
0.4831995346716955,2.347860147199973
0.48433547903090773,2.350956690251863
0.48528944326288387,2.3535196671116685
0.48639005849382316,2.3563030144545243
0.4875102994162267,2.3591014158108425
0.4886063125579119,2.3617705311658126
0.4897654511188999,2.364400568939694
0.4910550704570598,2.367119596322918
0.4923505066354335,2.3699739431227207
0.49373076896579204,2.3728783749750293
0.49445965290470617,2.3753377368558213
0.4953744073903137,2.377967909536788
0.49627319839918604,2.3806668417846453
0.4972278283772089,2.3834488347538794
0.49806634061872773,2.38594670780778
0.49914386638131847,2.388733691359806
0.5000801303515499,2.391340005357722
0.5010973644812083,2.3938863868397826
0.5021638062949502,2.396578509141904
0.5032681993158317,2.399027685454587
0.5042293261504955,2.401302736529303
0.5051588060222629,2.4033844654385463
0.5061952386638189,2.405594651078829
0.5071857532077468,2.4077867784281617
0.5081597672699707,2.409782521603205
0.5091224770888352,2.4118916564516315
0.5101224874833181,2.413883033643244
0.5112004353099878,2.415983963955989
0.5122226124204401,2.4180882324137896
0.5132782144450623,2.420044819642637
0.5144780161234315,2.422088684061504
0.5157052634934772,2.4240041485537507
0.5166741341678375,2.425915475864867
0.5179335361819194,2.4280561155368128
0.5190458814934173,2.430362678335265
0.5200763660801622,2.4325449201695477
0.5210992724502148,2.434799054544905
0.5222076703242753,2.437053090105797
0.5233732826499435,2.439409745145022
0.5246029867047327,2.4418471885159305
0.5258458010305777,2.4442939741798706
0.5271512816569771,2.4467592100537336
0.5284934360463767,2.4492689903556033
0.5298911204283624,2.4518218072163998
0.5313572829936731,2.454405074339246
0.5328328487264863,2.457016728123209
0.5343325286530718,2.459614881943808
0.5358736059921261,2.4621475132046813
0.5374182420217205,2.4646074297618537
0.538917953086224,2.466996026071365
0.5403884195622479,2.469285997276103
0.5418737813979065,2.471464911104869
0.5435116362426289,2.4735518599213293
0.5450089135490983,2.4755363851840304
0.5464379314048603,2.477491334577481
0.5479752268004124,2.4792666127084537
0.5494439002299263,2.481208599704272
0.5510630106206159,2.483132985471098
0.5524936077067968,2.484911858124988
0.5541694594522559,2.48688281506057
0.5557259910856408,2.488928660924562
0.5567182887185924,2.491086542647565
0.5580452946201508,2.4934153075650274
0.559268898250214,2.4959242238227266
0.5610972733953896,2.498145746162112
0.563131912905632,2.5003778856788075
0.5651108359750072,2.5025098817155578
0.566939504352737,2.5046598004055123
0.5691381183394286,2.5070151121997757
0.5714217883695067,2.5093022405439585
0.5735440707095457,2.5119493479356674
0.5759489438693678,2.514615678976031
0.578379879094464,2.517256757039304
0.5810182043322086,2.5199851445301187
0.5836031378522327,2.522742178444596
0.586189516565786,2.525511566227734
0.5888105869442397,2.528263984983327
0.5915072736543294,2.531036169812351
0.5943026821843914,2.5338368637294124
0.5971052569696593,2.5366764637216566
0.5999025168428732,2.5395206977182565
0.6029176726682169,2.542410078967233
0.6058620519657262,2.5453492641350444
0.6088808761054773,2.5483069051175993
0.6118683796527802,2.551254342859502
0.6149570506307944,2.55411917123564
0.6179946757843716,2.5568447439357747
0.621293155915211,2.5597491055232693
0.6242867969259238,2.5624707648221445
0.627401499149746,2.5652773592973896
0.6303447421720987,2.568109278784186
0.6329796830650445,2.5707381446996935
0.6351875596673069,2.573375999129215
0.6383708215438875,2.576073293471326
0.6416574439683288,2.57859862311421
0.6447599865600142,2.5811300648493325
0.6479906454033446,2.583733075532029
0.6512530379363661,2.586478699734106
0.6541934789888835,2.588919725206055
0.6571193689489612,2.591487056728013
0.6600974395933316,2.594037200585937
0.6633735298594016,2.596684650610236
0.6667281329117778,2.5992656196812565
0.6700877588585261,2.6018662511378543
0.6736332363794465,2.604604364783308
0.6769579744631624,2.6072196282802453
0.680430019736202,2.609808166922106
0.6838151890299058,2.612424101106919
0.6872680245961901,2.615004129683638
0.6906526806956625,2.6175150569744043
0.6939439303469881,2.6199428128922464
0.697169354025843,2.6222729981864457
0.7003821382451711,2.6245541826155265
0.7035332680939443,2.626725795987554
0.7067637737791315,2.6289146720043925
0.7098667057158394,2.6309815728858217
0.7128042455607435,2.6329092664788205
0.7158799838092054,2.634866008501885
0.7188021863295706,2.636709444912029
0.7213613804414782,2.6383507436216633
0.7240154206824939,2.639922308881072
0.7265295939770566,2.641374477349651
0.7290686243236555,2.642768690297303
0.7315044849172831,2.6441085495176053
0.733850673804765,2.6453540696315425
0.7361193205539835,2.6465347324186883
0.7385106052489654,2.6477403648668676
0.7407838209247051,2.648919520861925
0.7430267603551268,2.6501403999424333
0.7454252981627042,2.65138603677017
0.7476807254073624,2.652681903345718
0.7501768954794015,2.6539801653969026
0.7530855003637336,2.6553683021474614
0.7557739386657805,2.6567748957089483
0.7583496628844103,2.6580526275308656
0.7611590315028763,2.659479251184849
0.7641746351213605,2.661022505700332
0.7673335552800589,2.6625658587511665
0.7702276279069074,2.6640255588698305
0.7731560825182495,2.6653923276210496
0.7760122072029408,2.666772046598754
0.7786127678616017,2.6679707502507823
0.7811547655321633,2.669094007909457
0.7835747357848188,2.6701527264802793
0.7862717336572089,2.671236742765975
0.788599569868625,2.6722434326073015
0.7909312210420876,2.6732218334658047
0.7931096113504776,2.674052010745538
0.7952469485570517,2.6747632118684854
0.7972700280534588,2.6754301616458704
0.7989977674260257,2.676063719503116
0.8008541911541646,2.6766424663990476
0.8027238102028806,2.6771585020061743
0.8044436042560013,2.6777877689991074
0.8061379221633111,2.6781194731660367
0.8077160552847833,2.678447215496208
0.8090455683779556,2.678694197314632
0.8102648338274139,2.6788228895120016
0.8116578148571444,2.678969819719845
0.8127125990173565,2.6790167752500635
0.813828869411025,2.678929451086437
0.8150288134156753,2.6790556012412967
0.8159933309361679,2.67914858721182
0.816332908793366,2.6791548274564083
0.8166797514105966,2.678934607152617
0.8170046123190945,2.6788413858184263
0.8170515240785252,2.6786462542693528
0.8170808619339687,2.6784469370362944
0.8170971431542728,2.678216978654813
0.8175880618839281,2.678154876226337
0.8180637328216905,2.6780469774838673
0.8188011478708865,2.6780709601536015
0.8196898412392202,2.6779645371201197
0.8203944877269524,2.67817886771499
0.8214619147092186,2.6783891486832156
0.8226444118854488,2.6786048365542205
0.8240624148086972,2.6788059512008675
0.8255198971567292,2.6789005176596743
0.8268071864812876,2.679268890352133
0.8280481089131807,2.679553196151227
0.829415170122158,2.6798985177608357
0.8306674562082008,2.6802145908874664
0.831863849522696,2.680514552713358
0.8331410459317117,2.680759777760481
0.8342940005645016,2.681090009122838
0.8356550363852636,2.681413169996237
0.8368805392018813,2.6817586862358156
0.8382348753800264,2.682085285196939
0.839689208107204,2.6824730853037084
0.8408645737431448,2.6827214408099325
0.84198645157427,2.682925281295776
0.843238417688946,2.683130807341509
0.8442761025034833,2.6834591304823023
0.8456052911491372,2.6838484292843776
0.8467547605164769,2.6842141326317686
0.8476000257495204,2.6844988330490542
0.8487004893585164,2.6846844492822552
0.8497172015810373,2.684725574393694
0.8505477055223483,2.6848478829454354
0.8513599370958174,2.684927076801381
0.8520849362133777,2.6850134788850815
0.8532340762076951,2.6849757893548363
0.8541222955385586,2.685115096138642
0.8548959088462369,2.685254178596972
0.8557925658390612,2.6854078483322383
0.8566493399073246,2.685483342574378
0.8575449791831765,2.6855202136153564
0.8584229487291678,2.6856029523713563
0.8592618839681925,2.685707196721413
0.8600787326430688,2.685839834956718
0.8606492652400906,2.6860415901884718
0.861159168737894,2.6862296583073313
0.861712594187406,2.6864109008437795
0.8625232827759255,2.686474880658661
0.8634620458438562,2.686579774426153
0.8641347812243061,2.6866529258860576
0.8650185661667564,2.6867622543099894
0.8657033401355959,2.686855014519651
0.8665242747542166,2.686819534040661
0.8671937694209997,2.6867701416390584
0.8680698926133064,2.686717257947412
0.8689221694481424,2.6867973718010183
0.8698245741704177,2.6868084589391046
0.870433159295595,2.68702172475456
0.8713377549650712,2.687160612118366
0.872166149455422,2.6871787418535837
0.8729296351792621,2.6871155326587997
0.8735663904767947,2.6871149185114693
0.8743003978591416,2.687069087276014
0.8750509194190723,2.6868266855266962
0.8758945021304052,2.6867830820873744
0.8765982237560455,2.6868081140305806
0.8772874599721601,2.6866966385021276
0.8779862262445002,2.6866923840742793
0.87863401222671,2.686622888058393
0.8796117700756809,2.6866825755378225
0.8802541742157146,2.6867207103751944
0.8809446858245955,2.6867996165715784
0.881848182052615,2.68701227644853
0.8828636833129087,2.687216870141286
0.8836983965972364,2.6873427011652162
0.8844781977261692,2.6873755864781135
0.8853966006910026,2.6874872180955944
0.886295241941222,2.687558942241508
0.8875232513379089,2.687857763269269
0.8887814458221672,2.688143917766625
0.8899362993118466,2.688433274761768
0.8912537017451687,2.688733702639844
0.89258914011099,2.689090618206498
0.8939510819296288,2.6894112827020913
0.8952805432239492,2.689713914406605
0.8966127323941917,2.6899714916954878
0.8979470737470254,2.6902425517447237
0.899381685136427,2.6905584166490155
0.9006848867599346,2.690914443357586
0.9022380520244434,2.6912053939473983
0.9037670824562207,2.6917307276367755
0.9053774646640211,2.692274995589558
0.907069427200178,2.6928564292742965
0.9088773950597571,2.6934446480431182
0.9105885598363105,2.6938851237039914
0.9121832748848624,2.694332203113619
0.9139523520416377,2.694819555142693
0.9157588663394985,2.6953429889385982
0.9176438058722831,2.695909226177712
0.9196176024231505,2.696495434724756
0.9216184402264447,2.6970853024580532
0.9236074563204807,2.69766244055993
0.9256128007949871,2.698260186889957
0.9276338110444797,2.698838585987617
0.9293420082903938,2.699247698533794
0.931076787402846,2.6996580971372555
0.932802032938328,2.7000939108689246
0.9345495328584743,2.700481531829043
0.9362888649228167,2.70087437816504
0.9380482775094466,2.701282644845314
0.9398228283464811,2.7017076724488702
0.9416335055362028,2.702137731758908
0.9434266099111583,2.7025572849600836
0.945219644729955,2.7030331739904296
0.9470422668862446,2.7034601444672006
0.9488530881335984,2.7038831257171374
0.9506740562210282,2.7043467723602284
0.9525407228102931,2.7047839388268025
0.9541824743137203,2.705210919989514
0.9560429645372468,2.705595445531959
0.957475655717401,2.70592881703986
0.9589477748632548,2.706171274976609
0.960293622789997,2.7064391375826973
0.9616918955697921,2.7067320063026146
0.9632701459508355,2.7069960887671636
0.964554087272211,2.7072983963788824
0.9660026524581655,2.7075317031831507
0.9674936379856107,2.707763815691318
0.9690460776910086,2.708018693219851
0.9704693399238219,2.708315355795577
0.9719632915924746,2.7085218022027284
0.973276540473921,2.7087269703136942
0.9744639001212396,2.7090139132216042
0.9755757809859936,2.7092325979852334
0.9770324009459339,2.709584150389011
0.9786246176764817,2.709946371373489
0.980078174851992,2.710301286731352
0.9814451044928735,2.7106336964281414
0.9828169313109332,2.7109258907713736
0.9841654778218736,2.71125193461375
0.9857615407023304,2.7116490558972886
0.9872913023399856,2.712063878907954
0.9885970451078494,2.712490885514748
0.9901834837766672,2.7128903453758735
0.991670011806496,2.7132973329562686
0.9930195911426025,2.713783532702601
0.9944600628262599,2.714309064871824
0.996100522812398,2.714780148020712
0.997541777986511,2.7152621625652524
0.998950249965953,2.715624295095199
1.0001624066289065,2.715969800011263
1.0018482826650976,2.71635905537599
1.0032075330375652,2.716813149415847
1.0045184851844065,2.7172802449336295
1.005914253036218,2.717821276583597
1.0071887816329115,2.718320466289952
1.0084831143683095,2.718626248528473
1.0098219026075925,2.7188559047877368
1.0107887680807688,2.7190552014123237
1.012104319216816,2.7193193966824554
1.0133791805704522,2.7195839839552183
1.0145696932130224,2.719823555195309
1.0157611901422228,2.7200506541976215
1.0167285447952297,2.7202260931084483
1.0177581290938453,2.720380788540694
1.0187945559513158,2.7206133163895516
1.0197346506240457,2.7207921664091366
1.02100819451246,2.7210192607263064
1.0221720367455511,2.7212166358441605
1.0231784561670676,2.721457140070912
1.0240733962245518,2.721821184802997
1.024975496160366,2.7220874630692298
1.0258657313580417,2.7222014705459388
1.0267014424079504,2.722305189466312
1.0277206344439676,2.722488654495712
1.0286697221756125,2.7226921524804917
1.029871076552008,2.7229380040190216
1.0310173827913842,2.7231803790188804
1.03221299977728,2.7233936421776637
1.0332362496720293,2.7236870531527293
1.034103080107549,2.723914561881217
1.0350158770563118,2.724084831351814
1.0360397699731303,2.72437687394325
1.03697006398836,2.724675312428885
1.0381044896257816,2.724990168088948
1.03927892759841,2.7253905788693666
1.040413259173592,2.725715030818022
1.0414970595427544,2.725977357473837
1.0423691515937716,2.7264777383597334
1.0434839877701367,2.7268304447907585
1.0445335253618333,2.7271730130653675
1.045667547468917,2.72754150616707
1.0464880092819986,2.727907663508945
1.0473469328664875,2.728153935809542
1.0481368712794998,2.7283767169743967
1.0488346378518412,2.728417412528568
1.049513888808213,2.728407341881547
1.0501417133032198,2.7284324553448975
1.050513719839087,2.7285573631835907
1.050627229971241,2.728696918241351
1.0507341550504936,2.728744526498317
1.0511008712689671,2.7285380345604455
1.0514374353896783,2.7285567754108593
1.0516756920300072,2.728760865803299
1.0520473103704735,2.728778928512575
1.0524215968432853,2.728639618045207
1.0528440992738217,2.7284641127661837
1.0532986087406724,2.7282030272736124
1.0540362211010728,2.728047668799044
1.054531810871618,2.7281074580615696
1.0546788865791266,2.728466217230112
1.0548539955002747,2.728869542548783
1.0553180467985461,2.728914259356952
1.055658878664292,2.729052314746348
1.0559388356105075,2.729522868610259
1.0561281090882424,2.7299772417744306
1.0563833693019835,2.730341491768869
1.0567830153359004,2.7303637533049314
1.0572383970949246,2.7301708902076594
1.0577581175860409,2.7299463558687544
1.058271181751832,2.7297591103871452
1.0589218276393757,2.729950839834911
1.0598533405276673,2.730138912715181
1.0609249645173773,2.7304008131211623
1.0619910659541911,2.730732092435456
1.0633069330546245,2.731142328643394
1.0645808630050309,2.7314649755070173
1.0654562200808235,2.7318937604697586
1.066854345962348,2.73226062019718
1.068017413717167,2.7325726274442443
1.0691484442886046,2.7328594784805422
1.0703286169611308,2.7331619242800937
1.0715355048989852,2.733477826467929
1.0727083125440229,2.7338119574088884
1.073671234975133,2.7338919740005534
1.074365662516775,2.7339281899259205
1.0750761849758363,2.7339960537715915
1.0757419102570165,2.7340786788422853
1.0765993466836923,2.7341232261792476
1.0773384770537202,2.734202660087291
1.0781210528409033,2.734214914281492
1.0790322330563107,2.7342172164969925
1.079778919695912,2.734247607428049
1.080772662373176,2.7342545273069616
1.0816614386505143,2.7342311922186515
1.0825262600852437,2.734343473487592
1.0835110208652996,2.734362001567519
1.0845283062230422,2.7343813885521535
1.085522602394695,2.734418395982421
1.0865444924711107,2.7343842855010076
1.087387438069729,2.734463480648344
1.088298106568918,2.7344670118874204
1.0891668542314696,2.7345138182720166
1.0900187734524833,2.7345517738807725
1.0909367587011658,2.7345323173723703
1.0917803106987019,2.7345563195360953
1.0926682760388995,2.7345472768927137
1.0934851858512462,2.734540942221074
1.0942762039354537,2.734533512274469
1.0951136075159846,2.7344884669990717
1.0963131050792858,2.734619688525647
1.0975947222626992,2.73470862371933
1.0989721533231191,2.7347494434628343
1.1003313334166516,2.7349307391318667
1.10159868735368,2.7350915767622213
1.102892589405958,2.735281625272227
1.1041659846445302,2.735436184289255
1.1056510808552404,2.735500931532564
1.1069766891488524,2.735491410485162
1.1085061809145662,2.7355256117495195
1.1098672369053053,2.735624751348199
1.1110768608964547,2.735764757612023
1.1125163428389244,2.7358195071670517
1.1141122910044485,2.7358717937011052
1.1154295569046662,2.735888813846934
1.1167617779291061,2.7358967000416476
1.1182098051906184,2.7358578544452476
1.1195182105372234,2.7359454881309007
1.121072706296915,2.7359470640251913
1.1221757062251305,2.735967628357423
1.1236417266630925,2.735969647261733
1.1249153269602523,2.7359423219725714
1.1262803278797229,2.7359254141636375
1.127701864384323,2.7359098251657654
1.129118548473728,2.735807544068539
1.130432033869726,2.735763090113006
1.1316966795308732,2.7359594391359243
1.1329756028410785,2.7362184122775473
1.13415816680094,2.7364826028430835
1.1353701843312904,2.736721758266039
1.1365520125931639,2.7369456813786757
1.1377535099867198,2.7370972369004054
1.1388846569381776,2.7373537059969153
1.1399259948010023,2.7376114944714676
1.1409000073589606,2.7378895449321248
1.141848138142149,2.7381206887799143
1.1427918389377998,2.73834463986829
1.1437411025890856,2.738570985663554
1.1447290947922615,2.738785608643301
1.1456794159757704,2.739023274111272
1.1466222786239826,2.7392765978124105
1.1476517006036209,2.7395232992153926
1.1486634421259203,2.7397822031245025
1.1497752641017884,2.7399901088315306
1.150957275947965,2.740180628395151
1.1519933810033196,2.7405149362429047
1.15315055991593,2.740768900392319
1.1543578834219563,2.7410877385044965
1.1553578751755538,2.7414070968763125
1.1564747185016544,2.7417404096062565
1.1575900351829216,2.7421008183205298
1.158720620599988,2.742474601782223
1.1598651856268822,2.7426702825927207
1.1611159764586216,2.7428206988142705
1.1620483616937562,2.7430145492113462
1.163217935862104,2.7432145150343543
1.1643286054301725,2.743388850173008
1.1654859684966277,2.7435841612229095
1.1667613877651921,2.743792228253904
1.167887590378245,2.7440061678731973
1.1689952822902343,2.744266047411553
1.1701024994209923,2.7444993939467213
1.1712006601723153,2.744752871082404
1.1723169800473465,2.74498034038014
1.1734375253479685,2.7452372784555883
1.1745609456472779,2.745502654881017
1.1756818322390294,2.7457661376776037
1.1767843990605558,2.746015841427978
1.1779069316755846,2.746282190415399
1.1789990315807524,2.746574117159859
1.1800848385377125,2.7468805377066627
1.1812055943020634,2.747159681661132
1.1821911576017379,2.7473741873940836
1.1832466920764526,2.7476948462400332
1.1843353541548212,2.748037770726443
1.1854165823939777,2.748367533171743
1.1864942170482644,2.748721260529147
1.1875877822027228,2.7490681396753027
1.1886807367083123,2.7493072258199738
1.1897963347638694,2.7495510707023376
1.190916517646188,2.7497598669837933
1.1920160641357025,2.7499865394908807
1.1930997914219859,2.7502451664575704
1.1942633141629193,2.7504464103692725
1.1953753908378226,2.750675879228459
1.1965048018100743,2.7509188548750134
1.1976642193352498,2.75105894783374
1.1988186847707984,2.751235723405839
1.1999671540818875,2.7513510607954936
1.2009347699274522,2.751552502689451
1.2021490186530035,2.7517409770688928
1.2032791319324785,2.7519686757007964
1.2044552053247246,2.7521779776315873
1.205574664299938,2.7524241469616446
1.2067067668971636,2.752655630730016
1.2078065408863083,2.7528985588612325
1.208922476004521,2.7531148784136033
1.2100327501416681,2.753331429135541
1.2112278465933466,2.753504798824882
1.2123217147508305,2.7537983689679435
1.2134678031141473,2.75403838673399
1.214547512633886,2.7542727821094397
1.2156373637665199,2.7545406677492728
1.2167706984720756,2.7547507523950348
1.2176565961133083,2.7549516669447107
1.2187270144309685,2.755050034070049
1.2196437224565817,2.7552460182337177
1.2206995163964862,2.7552575215044577
1.2216323931331567,2.7553915412146583
1.2226218797242199,2.755408766921073
1.2234554923877772,2.7555461656188958
1.2243585638757966,2.755662548573824
1.225108109048959,2.7558570983661386
1.2259728871792346,2.7559165848235074
1.226769989883569,2.7560909488778393
1.2276217662163782,2.7561830720236458
1.228392934495104,2.7563766472116487
1.2292974557771552,2.7564645491836535
1.230093262198999,2.756556711585025
1.2309212081519276,2.7566208412684614
1.2318906357818462,2.756695866255035
1.23252958370123,2.756832445144691
1.23341877530789,2.75690319650408
1.2342834447941597,2.7570172119595022
1.2348955427425006,2.757190624030474
1.2358121945912854,2.7572729239536993
1.2365377392500787,2.7574104926264886
1.2372789290236452,2.757484781252035
1.2379844226367784,2.7576230822480476
1.238625769871164,2.7577702049022865
1.2395727497299966,2.7577913503090796
1.240523543449983,2.757844338222072
1.2414405240971509,2.757964447130946
1.2423405416366058,2.758011973936059
1.2432545107982829,2.7580223936139587
1.244153386364007,2.7580909845913406
1.245135666201938,2.75812865104055
1.2460397046230691,2.758174070399059
1.2470026254717672,2.7582540503075457
1.2478982957808373,2.7583884191460317
1.2488069018175785,2.7584710644669097
1.2496843107112747,2.7586137807874938
1.250710888991346,2.7587053889894375
1.2515781061706786,2.7588496058943055
1.2524318315010234,2.758999124515169
1.2533844088396815,2.7590509350657775
1.2542134935832991,2.759220415514748
1.2552783977589432,2.7592977052362717
1.2561589402950917,2.759525377339438
1.2571327700554904,2.7596572018636674
1.258089857198132,2.759841249696648
1.2589715669685142,2.76002865191277
1.259806140481957,2.7601943711943715
1.2607340546612325,2.7603988560806814
1.2616062830827603,2.76053855150498
1.262510025907373,2.760714412602436
1.263481879628358,2.7609595832904503
1.2645973207065513,2.7611949494128307
1.2656402613889342,2.7614259426656784
1.2665967845458759,2.76164400620538
1.2674863436058934,2.7618614713497935
1.2684312989029067,2.7620681927874804
1.2692979375907278,2.7622802825609227
1.2702884868626354,2.7625254475265413
1.2712633028719436,2.7627203870143746
1.2720792785530142,2.762985807080617
1.2730807464300258,2.7631767257744646
1.273901106364892,2.7634406876308772
1.274872106620571,2.763596736096392
1.2757066371428025,2.7638210376706023
1.2765523241158443,2.764091244672198
1.2772711153604686,2.7643553997767674
1.2780673050123508,2.7645461504319893
1.2788775353472495,2.764778403677383
1.2796973383649146,2.7649747059465817
1.2804869168049504,2.7651437753302415
1.2812939340292964,2.7653494681019555
1.2820847819267223,2.76556784250358
1.2828761379395577,2.765794954795736
1.2836259494467799,2.765986645738792
1.2843442959611957,2.7662200346850105
1.285080135635419,2.7664391749617465
1.2858644176928558,2.76664913490107
1.2866915861977113,2.7668286329206007
1.2874899468598868,2.767090878440129
1.2883130775062683,2.7673069920288187
1.2890695868594082,2.7675199047565586
1.2898355845564864,2.7676898983156826
1.2905442083909255,2.7678765500491807
1.2912867822785303,2.7680172129179934
1.2921029836047724,2.7681935464722796
1.292819599208976,2.7683673245174982
1.293585552572445,2.768553249383887
1.2944722136155475,2.7687436229158338
1.2952509239848038,2.7689743756598966
1.2960288564493958,2.7691239702449413
1.2967335005195801,2.7693012983492564
1.2974649365783077,2.7695032844412206
1.298208136974179,2.769606207687385
1.2988853278585601,2.7697337162575
1.2996010138142644,2.7698651936915333
1.3002471458121767,2.769965259295506
1.3010215131504599,2.7700969895430196
1.3017239142668275,2.770210092134626
1.3025891323721654,2.770312772358887
1.3033324521824925,2.7704034816563334
1.3038920969974068,2.770592310957776
1.3046840193445695,2.770660984312711
1.3054403420193825,2.770822137291715
1.3064154947947013,2.7708683280610376
1.3071841885860378,2.771020311808776
1.3081604074375903,2.771099037303136
1.3089534902063567,2.7712489335067825
1.309899574357907,2.7713350901915166
1.3106566099477688,2.771489749045852
1.3116869777754985,2.7715097727682507
1.312604484722924,2.7716864811663156
1.3134822465849065,2.7718147607756456
1.314358353495025,2.771916236925746
1.315260573359986,2.772020605365131
1.3162257716615111,2.7721360193635776
1.3172183202078058,2.772208209442424
1.3181414304796668,2.772278655398476
1.3191492455572258,2.772344503050478
1.3200874000759641,2.7724279612580105
1.3210223641056613,2.7725120851736498
1.3219487616765606,2.772619534436074
1.322911620995532,2.772679842983451
1.3238608477106064,2.772780396463748
1.3247774471694527,2.772887611538584
1.3257659754754239,2.772907301950028
1.3267095121440395,2.7729775015438776
1.3276737867361494,2.7730467364972857
1.3287195227395419,2.7730058545871334
1.3295988246218187,2.7730353407317376
1.3306066814965878,2.7730267051916253
1.3315696812035267,2.7730515755598124
1.3324438484750736,2.773058169595014
1.3333915052648644,2.7730185826286493
1.3342883748677354,2.7729599679302583
1.3352297176198948,2.772996965597436
1.3361065440034983,2.772980175950611
1.3370636653656303,2.772945211727686
1.3379810787481443,2.772938257641941
1.3389410556201544,2.772923963806709
1.3398782802814857,2.772931682397695
1.3408124687212972,2.7728961755057537
1.341769824248245,2.7728199609438198
1.3427546388621865,2.7726806977134277
1.3436465982312455,2.7726962086964138
1.3447219596086513,2.7725526340881474
1.3456094487497885,2.772483969052293
1.346512892050887,2.772350358590281
1.3474947394061607,2.772150277583315
1.348461737112511,2.7720116119666316
1.3492840477893973,2.7719268953768617
1.3500712862847608,2.771825226112213
1.3511883841809262,2.7716466528210812
1.351814071249882,2.771519479556658
1.352741574945843,2.771277375027175
1.3533966542529676,2.771267785456817
1.3541485958143122,2.7712459092742625
1.3549490346923103,2.7712300912967818
1.3558191411315563,2.77118879374148
1.3565261484437814,2.7711713810945944
1.3573353968947373,2.7711510294442014
1.3581745417942257,2.77117898902322
1.3589716720991805,2.7712933476027617
1.3598014557662952,2.771348002045011
1.3606658016719884,2.7713117051634626
1.361616566861856,2.7712444594065513
1.3624404825428695,2.7712896889535092
1.3634370358665935,2.771257259619875
1.3643330147428445,2.7712896964876297
1.3652059130961307,2.7712303158408207
1.3662112647808746,2.7711518805710313
1.3671213309947814,2.7712188321708147
1.3679967694378121,2.771196404673172
1.3688782552991776,2.7711680225396456
1.3696630927533515,2.771125112437372
1.3705402322387292,2.7710605449917693
1.3713977977940068,2.7710440068801416
1.3721873763135228,2.771001671994348
1.3729468921959262,2.7709789018438773
1.3738066988989492,2.7708919870580906
1.3746516360651349,2.770840296882398
1.3752375354940805,2.770829670777349
1.3756671776669172,2.7708756039257985
1.37622401519091,2.770893510384076
1.376825597806107,2.7709364113827166
1.3774452644812898,2.7709633489673173
1.377978190088885,2.770953997264882
1.3785539912742113,2.7709454968114238
1.3790741657192478,2.7710945235413864
1.3796538206116513,2.771133297721491
1.3802522037302714,2.77118720526959
1.3808666296122096,2.7712171612642003
1.3815160108997295,2.7712331045418175
1.3820377361462381,2.771351185416276
1.3825571837698565,2.7714150394793604
1.3830057617704046,2.7714761920885445
1.3835167090685103,2.771502656806897
1.384028553408236,2.7715428183694186
1.3844794527126774,2.7716806618108873
1.3850060474724077,2.771753702612322
1.3855318465569018,2.7718268208620462
1.3860729079873568,2.771899968783339
1.386600905791806,2.772002840748085
1.3871053756795384,2.7721202456367626
1.3875768939696806,2.772207517955714
1.388002830802885,2.7723106092832452
1.3884458979345118,2.7723939080612334
1.389189216688575,2.772462384577477
1.3898433908530912,2.772598921140916
1.3905162229233419,2.7727666867131338
1.391186812146588,2.772922800033816
1.3918587189249516,2.7730921399178383
1.3925321461387283,2.7732927337440745
1.3931718559953263,2.7734727669365857
1.3938336788593677,2.773642982007972
1.394458823521005,2.7738645888399165
1.3950594901759872,2.7740606595752646
1.3956886285675494,2.774232786578527
1.3962863000983663,2.774424669534431
1.396895492889805,2.774610764288629
1.3975027830309938,2.774817967612178
1.398134189924496,2.775013495154723
1.398718786601584,2.775230435991081
1.3993135416180382,2.7754830410066313
1.3999256291090134,2.7757565618612277
1.4005378227712328,2.7760241614843153
1.4011345187978967,2.7762683797744643
1.401729015013163,2.776530165582821
1.4024092619112745,2.7767636805660847
1.4030086808682993,2.7770238141491337
1.4036270304372898,2.777317562903691
1.4042020270483584,2.7776124949422236
1.404865920539283,2.7778923535932365
1.4057767609098542,2.77804253923676
1.4066646281139987,2.7781771029402007
1.4076238685801543,2.778305144334346
1.4084785116725147,2.778513078863763
1.409424750900425,2.7786706903080747
1.4102742986101298,2.778881911168279
1.4112034850267792,2.7790724303140673
1.4121125329194788,2.7792756161675247
1.4130191272845034,2.779490841340564
1.4138711611870873,2.779705100668693
1.4146714904144404,2.77992682621963
1.4155255422650226,2.780180083887176
1.4163464223182363,2.7804140151838865
1.4171990667855017,2.780594460184023
1.418067880527889,2.7808707279561555
1.4188557154250674,2.7811852694864787
1.4197068299873277,2.7815159932194136
1.4205814703185506,2.7818103183543066
1.4214179547643429,2.782067045218167
1.4221710506978327,2.7823926271440604
1.4228809925752504,2.7826519891692314
1.4236855304899905,2.7829751494589514
1.4245525462373274,2.783334926450346
1.4253800503007026,2.78367090285936
1.4262741835689265,2.7839873881563904
1.4267466605954997,2.7841227049724613
1.4273473628909383,2.7841636431136125
1.427902890190977,2.7841871333783073
1.4284248848644172,2.7842505126525796
1.4290272026461082,2.784258293961506
1.4294980599917144,2.784326870348918
1.4300746158698487,2.7843270129711852
1.4306085601183043,2.784345648323792
1.4311087650731331,2.7844040613614736
1.4316863489766203,2.784380576626622
1.432197572840557,2.7843882412567074
1.4326382600769052,2.7844077801148566
1.4332029241834365,2.784351026688866
1.4336087813546141,2.7844027544189434
1.4340649470106361,2.7843829991569984
1.4345046358588505,2.784345458598559
1.434968599657541,2.784302495687752
1.4353521581314839,2.784263398378969
1.435810061255712,2.7842172412328687
1.4361729312329312,2.7842042526955963
1.4365652750024116,2.7841449496752673
1.436931525536213,2.7841303273402533
1.4373101276667177,2.7840967033176667
1.4376832046720176,2.784053316260133
1.4380812818235242,2.7839339668278567
1.4386453951824048,2.7839513677918726
1.439145810662032,2.7839765473024354
1.4397134825806257,2.784007916969863
1.440270659931314,2.7841139349746564
1.4410433355562362,2.784133021456937
1.4417876021253626,2.784168495899279
1.4424353472301528,2.7843444769175365
1.443043892577798,2.784447523460551
1.4437505347204418,2.7845741263044923
1.4444548626664968,2.784672488943329
1.4451468239593277,2.784736412011254
1.4457987020038516,2.7848155005443247
1.4465394547432298,2.784871307562153
1.4472600683157308,2.7849481092015287
1.4480058820388604,2.7849370455989515
1.4487234908113553,2.7849920920514273
1.4494624613241984,2.7850635013268255
1.4501594513344516,2.7850963591285955
1.4507889974220496,2.7851368429062613
1.4515255386217873,2.785057220888421
1.4521702588558025,2.7850430838331084
1.452894415582048,2.784932878745889
1.453580366279091,2.784947986366987
1.4542602854295714,2.7850087747805894
1.4549399263728238,2.7850666177440915
1.4556776518002847,2.7850272264605738
1.4563333750468708,2.7852385538661353
1.4569824096913782,2.7854079512556886
1.457664290813973,2.7855986103365304
1.458334565461709,2.7858149241045864
1.4591483099165152,2.7859068682011094
1.4598148740268708,2.7861763869122576
1.460501712773387,2.78633133422978
1.46123662029453,2.786484677919385
1.4619524219956186,2.78665497865244
1.462646771062589,2.786845696824855
1.4634141567174779,2.7869831157002602
1.4641340921432362,2.7871088274929354
1.4648005575506258,2.787260556097956
1.4655141165835381,2.787395505804668
1.4661386292891274,2.7875814206065823
1.4668273795376434,2.78775567966505
1.4674772397016118,2.787939918864491
1.4681063411279265,2.7881213916685916
1.4688007807601289,2.7882759382501283
1.4694845076235517,2.7884238884129373
1.4701446565692935,2.788633677484263
1.4708042595653747,2.788793818640302
1.4715238971732312,2.7889327847243273
1.472188737399131,2.7891240724150563
1.472819564782512,2.789272512090625
1.473442660904559,2.7894109726942147
1.4743040438928432,2.7895180124989145
1.4751557600373992,2.7896537007294544
1.4759609058948138,2.789824938320977
1.4768367645492932,2.7899358484444203
1.477711172286906,2.7900503078813905
1.4785713734408978,2.7902056031112967
1.4794715313980618,2.7903434674360588
1.4803142382565841,2.790503769615446
1.481190069826527,2.790644406895992
1.482093961191612,2.7907864660836115
1.48293708900143,2.790922734900974
1.4838552885509353,2.79103126252911
1.4847760532311156,2.7911761257268024
1.4856489660820198,2.7913021031969563
1.486569892715566,2.7914482731290944
1.4874676913366747,2.791545429180241
1.4883605732356253,2.791622561546808
1.4892815136538633,2.7917113200098664
1.4901865381043777,2.7918217304815798
1.4911051052646285,2.7919390319661166
1.4920273625644267,2.791953898846027
1.4929274369619645,2.792033133768443
1.493824192606752,2.7920956693323107
1.494723230565084,2.792154945706375
1.4956229937763146,2.792254456453963
1.4965188497870663,2.7923533807918295
1.4972065314467997,2.7923514718789657
1.4978890734095693,2.7923842518497146
1.4985829679465938,2.792365845892324
1.499255283496601,2.7923533273965964
1.499945638531456,2.792352657238681
1.5006198427888646,2.7922650969326495
1.5012976083831266,2.7922538541746413
1.5019757825647595,2.792214150684402
1.5026510913833622,2.792209013276965
1.5033339711842655,2.79219249701356
1.503999214373277,2.792176530664711
1.5047311497759994,2.7921257552964454
1.5053917272250343,2.792143078636166
1.5060593755520384,2.7921072261027966
1.5067280630254114,2.7920643889290586
1.5073848668891365,2.7920445605504467
1.5080707699647642,2.7920029869399743
1.508748719527118,2.7919731567229404
1.5094502221152508,2.7919116329235814
1.510137916137109,2.7918387138496508
1.5107911408051489,2.79177433458018
1.5114442271006514,2.791689147327589
1.5121180898157227,2.791580922643007
1.512817124732033,2.791484935398446
1.5135097958238708,2.791386917370467
1.5142053385782006,2.791300355798303
1.514917612467928,2.7913203970956264
1.5156062715387522,2.7913297624306916
1.5162859628522583,2.7913426377979262
1.5170180451132709,2.791362909587427
1.5176900710495491,2.79137811313077
1.5183947243428986,2.7913485921231853
1.5190808543867251,2.791392252432413
1.5197578353341334,2.7913982664637205
1.5204164864155194,2.7914307058545824
1.520960372834169,2.791413752972076
1.5214559935170182,2.7914391563067444
1.5219447504178985,2.791415043114849
1.5224100889332899,2.791399402781335
1.5228754869494203,2.791404930840281
1.5233258678411048,2.791408554777636
1.523753752951435,2.791444282518591
1.5241692729519973,2.7915018784567565
1.5246507214936997,2.7915183521273685
1.5251075193722656,2.7915380192366617
1.5255357655443071,2.7915443415390495
1.525993834654968,2.791564895394436
1.52644777219601,2.791654943986774
1.5268574522467944,2.7917189157260807
1.5272850615745492,2.791743347353163
1.5276973028980687,2.7917716624107713
1.5280897317180275,2.791786115595672
1.5286589587356878,2.791702375803174
1.529238247003193,2.7916806605360356
1.529792489004734,2.791654553827852
1.5303779156818045,2.7916119503492607
1.5309394140707449,2.7915611901942308
1.5315264416546421,2.7915019240979415
1.5321205588536086,2.7914681627034397
1.5326949969090904,2.7914264871564924
1.5332644240667408,2.791386554292572
1.5338528106305584,2.791395167566037
1.5344396662945472,2.791422575001749
1.5350230567899392,2.7913949824077413
1.535604528810171,2.7913472849431566
1.5362410466346992,2.791295485921914
1.5369392568636848,2.7912800701295053
1.5376834155949115,2.791249261239174
1.5384370534126965,2.7912156809646036
1.5392022115504962,2.7912061076955808
1.5399408097202019,2.79121086606297
1.540684209737089,2.7912022976803597
1.5415062223195082,2.7911492143424015
1.5422731116398525,2.7911372370227006
1.542977114819613,2.7911166629168065
1.5437203153390442,2.791115503472074
1.5444945205291298,2.791107035203687
1.5452990014302512,2.7911120439361277
1.5461110032492487,2.7911171081914774
1.5469251385785587,2.791136327016622
1.5477503951989569,2.7911517480109445
1.5485541315772362,2.7912046123939045
1.5493506632813503,2.791242378448435
1.5501367754771793,2.791303076251646
1.5509166865508903,2.7913814374214954
1.5516863854537668,2.7914420850601647
1.5524603644607549,2.7915009717520496
1.5532278609802537,2.7915514445651812
1.5539999255647117,2.791620586200698
1.5547821426304251,2.791678124583639
1.5555520413471284,2.7917507945859956
1.5563110972319443,2.7918114233008797
1.5570594290421262,2.791862862392183
1.557809131802261,2.791917572462885
1.558533118983098,2.792024916764069
1.559281617366527,2.7920732608807555
1.5600022528824775,2.792133057266169
1.5607194706937708,2.7921763713185803
1.5614452115354265,2.7922534272104493
1.5621651439818782,2.792329798070024
1.562868858781793,2.7924027608966515
1.5635451441720871,2.7924700718606608
1.5642499778155605,2.7925320445312116
1.5650720233174256,2.7926426691448767
1.5659024415219196,2.792776791778776
1.5667408696883447,2.7928820458085606
1.567578203078115,2.7929628310759553
1.5683133756733953,2.7930027358041634
1.5691771905938199,2.793106794731906
1.5699086699154516,2.793573041383909
1.5707265794317151,2.7939683259015764
1.5715040265664633,2.7943200792200895
1.57221042561637,2.7946416969242653
1.5730286261763573,2.795012691203588
1.5737519762815375,2.7953209279977367
1.5746031805067087,2.7955816391858566
1.5753623716967273,2.795836863915703
1.5762129230826156,2.796327932405158
1.5771089692547726,2.7968870983319887
1.57811956467688,2.797421509287432
1.5789989136037772,2.7981175182436138
1.579894805217202,2.7985499606228172
1.5808411842191736,2.7990692315642174
1.5819043745862778,2.799483973646766
1.582924884070736,2.799955864070775
1.5839288821476134,2.800404463721598
1.584887394752902,2.800899664228651
1.585830418363103,2.801408973185283
1.5866948154187162,2.802043844515956
1.5872812389497555,2.8022852130802933
1.5879091605131226,2.802629686571006
1.5884965203067747,2.8031149002165883
1.5890305257701987,2.803567031791967
1.5896042699393114,2.803719446169615
1.5901715043375257,2.803888625806638
1.5907501877627663,2.8039232637229667
1.5912743960955358,2.8038481512178306
1.5917356878359725,2.8037412011105323
1.5921833227578817,2.8036603095094828
1.5925908585295308,2.80360958914728
1.5930681221980012,2.8034925368884624
1.5935486229885267,2.8033704457103523
1.5940824803838014,2.803258493859839
1.594527276950999,2.8030344963900213
1.594897271950602,2.802885440925998
1.5953044277832078,2.8026872446142663
1.59578223514518,2.8025326087199725
1.5961869453746325,2.802360915798355
1.596562945153895,2.802183474998757
1.5969783656339023,2.8020651904509526
1.5973862586595025,2.8018395226967363
1.5977874376927148,2.8016548228946294
1.5981447848409092,2.8014894155681964
1.5985627173942498,2.8012839869468613
1.5989750111740246,2.801084966523437
1.5995054735062113,2.8012128445195286
1.6000412903794636,2.8013348924247934
1.6006047339361,2.8014797385336063
1.6011617836961858,2.801630005536485
1.601745858346962,2.8017921610436884
1.602329971836637,2.801939218242143
1.6028912082731748,2.8021096303673283
1.6034697051351947,2.802284265832931
1.6040610866686338,2.802442699021439
1.604646496568633,2.802587369746247
1.605309807024994,2.80282308618972
1.606073948724888,2.8029707768295227
1.6068721981121934,2.8031548658301886
1.6077087326813198,2.803333012945029
1.6085472335886335,2.8035270329275943
1.6093695819471223,2.8037013934333355
1.6102033095265222,2.8038852416620967
1.611036761551616,2.804106141157026
1.6118588743548967,2.8043264765456333
1.6126793001572173,2.8044901324989677
1.6134780012860985,2.8046577434583777
1.6142268601416792,2.8048425134449895
1.6149718530105108,2.805037704172772
1.6157319383270945,2.805231337844197
1.616522350766698,2.8054403356391133
1.617291391947927,2.8056063011532415
1.6180646381852801,2.8056356259129585
1.6188534589546433,2.805653398395157
1.6196711638417436,2.8056915345439566
1.6204877328141025,2.805712001034774
1.6213017943021928,2.805721062573827
1.6221133693742118,2.805736991449392
1.6229285738555617,2.8057480336076615
1.6237442623710554,2.8057459834342193
1.624545067782973,2.805737543462039
1.62534993971838,2.80570257862789
1.6261639947462487,2.805681363614067
1.6269671007954147,2.8056744961446474
1.6277694276184653,2.8056641734308485
1.628557022897515,2.805695868226532
1.6293458976868198,2.8057207935149773
1.6301249100369521,2.8057558991288762
1.6308921796930287,2.805778827065974
1.6316696981466827,2.8058025078357334
1.6324648638731687,2.8058234901578465
1.6332487507607767,2.80586066913963
1.634039452553332,2.8059138763283578
1.634828400001271,2.8059459395610635
1.6355946105248635,2.805978126279285
1.636375503903742,2.8060233127925605
1.6371415927602841,2.806035933353762
1.6378826678910183,2.8059954223378423
1.6386350117326025,2.8059654477615226
1.6393835599822546,2.8059325264358934
1.6401151240531677,2.8059069670020125
1.6408646286789361,2.805873760563589
1.6416197214023027,2.805829022097178
1.6423885606626794,2.8058053155660745
1.643156149235741,2.805785893695508
1.6439115827889266,2.80576396108283
1.6446701143018156,2.80574774280827
1.645425063168588,2.805737677116878
1.6461862533943852,2.805736092587681
1.6469369333596433,2.805714782642853
1.6477113486241952,2.8057463697867617
1.6485000860027859,2.8057524745971953
1.6492868123876965,2.8057789554774324
1.6501079235606784,2.8058261269765232
1.650956238400608,2.80585767729937
1.6518334175900635,2.8059033144749965
1.652710772066369,2.805966172851771
1.6536939809875404,2.8060296342521265
1.654760483513531,2.806124967424032
1.6559139626108834,2.806236660768842
1.657112653247264,2.8063595767970413
1.6583728415212997,2.806483004355157
1.659652821831978,2.806633806527285
1.6609544397363931,2.806991796555932
1.6622832410793573,2.8073547390923594
1.6636401756841916,2.8077285925661464
1.6650295352134217,2.808102065648155
1.6664509049264444,2.8084849889035763
1.6678893514301285,2.808883864998616
1.6693454195805817,2.8093014591361025
1.6708347941388113,2.809710774279187
1.672331384751123,2.810116648397493
1.6738481018945748,2.8105346315908486
1.6753574383619099,2.8109746974759395
1.6769001878737457,2.811422075508217
1.6784904496527833,2.811880357280348
1.6801380318465697,2.8123388741124917
1.6818327229985088,2.812794388833757
1.683560912490661,2.8132604287101817
1.6852968625321914,2.813735963226661
1.687077683635507,2.814220430226728
1.6888781992806021,2.814679956355966
1.6907048202598634,2.8151608618372563
1.692573036430304,2.815648491480854
1.6944787503391616,2.8161505488073657
1.696415503112671,2.8166761961485203
1.6984667834810905,2.8171844110655817
1.7006130948684957,2.8177797110853917
1.7028139373685618,2.8183277738876193
1.7050944857587553,2.818424758008772
1.707416420044472,2.8185035870414303
1.7097634564419883,2.8185756327428324
1.7121545020485185,2.8186564843665782
1.7146126770437216,2.818736318929852
1.7171153791198388,2.8188161206046347
1.719651312141086,2.8188639698878117
1.7221929600149575,2.8189407391501726
1.7247551132962735,2.819015947636419
1.727319392256728,2.8190812118762874
1.7299650139466642,2.8191185122005504
1.7326696676007187,2.8191712121550245
1.735413677428097,2.8192031974459253
1.7382090889258404,2.819230864368344
1.74105265556564,2.819255237731696
1.7439333554411067,2.819270211271462
1.7468688956475806,2.8192899920104066
1.7499069064580954,2.819321638761074
1.7530046529213814,2.8193713840924617
1.756194263006259,2.819418733966695
1.7594426921491433,2.819472363395979
1.7627962845158816,2.8195616506281445
1.766195255767448,2.8196602322496918
1.7696795599594703,2.819756459063006
1.7732087501707248,2.8198712531191523
1.776805707267108,2.8199771551790214
1.7803043674098848,2.820202992675181
1.783864491094136,2.8204423532811562
1.78746096073508,2.8207023138935714
1.7910872480425195,2.8209648861474546
1.7947455317088663,2.821225535433504
1.7984240966991296,2.8214874884918393
1.8021110966771472,2.8217394366934103
1.8057721550633639,2.8219724896577487
1.8094193756317232,2.822186911772013
1.8130309308875283,2.8223939771347375
1.8165994484216492,2.822599287587596
1.820094174197766,2.8227711060523055
1.8235048560204448,2.8229647136304883
1.8296992694152445,2.823366579265234
1.8360582517954982,2.8239266385143953
1.8423595494838922,2.8245100917137815
1.8485541893005248,2.8250783085146063
1.8547145816235975,2.825607627516073
1.86083979521462,2.826104011397091
1.8669145770481785,2.8266670585173896
1.872931939474835,2.8272229991171263
1.878846895973242,2.827766804928484
1.8847298671287678,2.828330332196342
1.890541593774727,2.828886456880879
1.896275667827069,2.8294431504255386
1.9019369069277423,2.8299656343504362
1.9075701984659748,2.8304211321471726
1.9130928420350877,2.8308551792328704
1.9185938482585172,2.831289946360664
1.9240270652494365,2.8317014037341295
1.929327075501267,2.8321363622244538
1.9346147359206949,2.8325338337342836
1.9398150501437166,2.8329002079335543
1.9448984208307614,2.833284310405703
1.9499901650238227,2.833613744162998
1.9550186654740456,2.8339145127760648
1.9599344360917477,2.8342417082062914
1.9648536668887837,2.8344893886309177
1.969680147207834,2.834712201430628
1.9744753202358807,2.8348962778797864
1.9792524313777848,2.835012499337159
1.9839806506133488,2.835136529779805
1.9886579317569713,2.8352275228034354
1.9932455645041627,2.835300449166584
1.997760814592417,2.8353829880503008
2.0021813421740844,2.835501141943681
2.0065892946023114,2.8356164310331056
2.0109027340217533,2.8357432385418684
2.0151697237974293,2.8359203953540417
2.019399114372655,2.8361140559925584
2.023595610579107,2.83598530937533
2.0277344524746157,2.835510097423707
2.0306116447780846,2.835434396155991
2.033451252029712,2.835292994143314
2.0360816081812763,2.835053633122638
2.0386296241948543,2.834803633291673
2.0411271820621284,2.834432917869856
2.043496530774304,2.8341198066643707
2.0457112423483297,2.833732121874932
2.047799135858988,2.8333619600393267
2.049763453330472,2.833008701383747
2.051495796029186,2.832639407698604
2.0530121347131627,2.832331628158662
2.054354792808351,2.8320770667381954
2.055530082674643,2.8318018353449808
2.0566311390350207,2.831549800326587
2.0575981394947274,2.831291882939467
2.0584039785457793,2.831026839314698
2.059029910888773,2.830680946868631
2.059460908114323,2.8303258003981573
2.0596983001228546,2.829917705780531
2.0597941872942935,2.8294635844946283
2.059791173890008,2.828988282790454
2.059685887083721,2.8284943334662245
2.0594872276743805,2.8279993332159536
2.059178047917678,2.8274706926134185
2.058797029730593,2.826933717785664
2.058320429252994,2.8264122036834105
2.059667761923975,2.825721521437517
2.0609761855381947,2.8250262102594124
2.0621759791374235,2.824326257581064
2.0632707472430867,2.823668071342815
2.0642801416891894,2.823074180278547
2.0689567106651516,2.822377015638101
2.074359327624692,2.8211615727260315
2.0796746131161297,2.8198500566240905
2.0849544128229525,2.81870249551156
2.0901349801853035,2.8176648268297666
2.095141390300281,2.817136445169574
2.100001444979752,2.8168158999874
2.1051709692358074,2.816251020377446
2.1102325190767037,2.815417117838449
2.1151957278755025,2.8146820683658276
2.1200893364003535,2.8138070820198715
2.1249013471933056,2.8130459664394136
2.1296953375380796,2.8121682266937835
2.1344726388895046,2.8113047562032545
2.13927809718642,2.8104223594378612
2.144056242015978,2.8095650936051886
2.1488426464522483,2.8086913927343042
2.1536073276426735,2.8077784840535265
2.1582871800549577,2.806862912967427
2.162869873208888,2.805953474832583
2.1673798876788037,2.8050238907221763
2.1717484033907217,2.805834052825341
2.1760427610200197,2.806674144284171
2.180415893310513,2.8075403998869493
2.184808531100825,2.8084633425145182
2.189195139021076,2.8094218870870353
2.1935421217059066,2.810462297039192
2.197980645245635,2.811443586783449
2.2024831381065537,2.8125658500571515
2.2069551508188616,2.8137484409662616
2.2115537973899255,2.814957491730663
2.216185686031653,2.8161944506245145
2.2208374026747557,2.8174935325794084
2.2254797003210935,2.8188084132569022
2.2301558483316617,2.8201928622896086
2.2348209919286837,2.8216592121325594
2.2396675891902014,2.8230664068648275
2.244442084966068,2.82460608021751
2.249343183521555,2.8261662805301695
2.2542361676730778,2.8277677179317586
2.2591861736944487,2.8294312240186166
2.264229463857921,2.831153115049323
2.2693567703680957,2.8328866138207998
2.274570831242434,2.8346814679303343
2.2798710653410716,2.836487189749833
2.2852516183024947,2.8383574079750855
2.290773825817786,2.8402944833245414
2.2966579039594106,2.840432281153614
2.3024621310988804,2.840435851159527
2.3082657324907805,2.840539144314839
2.314209034564091,2.8406113820143393
2.3199718036578094,2.840685104213851
2.3256591775655697,2.840758347392877
2.3314255901035903,2.840780271173411
2.3371155236372108,2.840807699057147
2.342667282018691,2.840840175591014
2.348010001860892,2.8408730913621842
2.3532910592825376,2.8408656052784953
2.358547095568537,2.840838273300213
2.363795887736696,2.840788597254314
2.36901121754971,2.8407332326703987
2.37440516163636,2.8405746357223576
2.3799752322038232,2.8404171065660795
2.385593411964762,2.8402170393792403
2.3916614979327964,2.839969302869785
2.397377843563441,2.83966777264083
2.402995102973326,2.8393325821954356
2.408612147599599,2.839010724943487
2.4140767086585857,2.8386874053748694
2.4193069814126695,2.8383853059249526
2.424523142517362,2.8379907989592783
2.429617668811316,2.837624389774026
2.434349003973155,2.8368627426322104
2.4391793674491824,2.8360848332797493
2.4442096903466535,2.8352619220996145
2.449264996281962,2.8344162325861926
2.454315831600975,2.8335427191077938
2.4593289409879873,2.83266098580554
2.46421932354374,2.831816852622814
2.469164704317065,2.8309384133424564
2.4741486008627307,2.830105725093857
2.47926853144253,2.8291998636410893
2.4843807828285085,2.828301626324573
2.4894375381370555,2.8274147077956693
2.494430493772971,2.8264600462981866
2.4996239105776743,2.825537717614299
2.504786474194545,2.8245508046856553
2.509672466848658,2.8235999239257596
2.5146209396427315,2.8226399044877595
2.5197528278428614,2.821610528662487
2.525016984770727,2.8205556393106495
2.5303476960241635,2.819460566556479
2.535758936815798,2.8183423169019237
2.541190179003085,2.8172149110274556
2.5466551240651825,2.816081985907642
2.552159582304424,2.814902318323915
2.5577425340404636,2.8137335474779577
2.5631174243060237,2.8122313565906176
2.568506656302797,2.8106980336378857
2.573816575151123,2.8091969209293226
2.579125567737763,2.807679607850224
2.58428926290933,2.8062340825993908
2.589534001338677,2.804722761615415
2.594685081749114,2.803223927153228
2.599821970211896,2.801716575274207
2.604982012555972,2.800205735679915
2.610125722714122,2.798673510106238
2.6154053119602994,2.7970941681576598
2.620631504054888,2.79548004697591
2.6259278237161485,2.79388056634148
2.63132579686957,2.792197847756933
2.6368925923630284,2.7905044419820397
2.6424710604733646,2.7887991303268165
2.647964561297691,2.787139955038128
2.6535588668776993,2.785427513865891
2.659226425007285,2.7837236489292136
2.6647464868301034,2.7820200659101326
2.6702711427036174,2.780295612480339
2.6756682720576292,2.77860714677868
2.681194435432044,2.776956203792219
2.686821467161726,2.7752457945116924
2.692329625473218,2.7735517975140884
2.697838376581072,2.7718052548217904
2.7031263459829673,2.769717655119215
2.708277707494872,2.7676178055351097
2.7132926875470385,2.765552752296722
2.718381501471586,2.7634975068676173
2.7233515308870198,2.761444513386949
2.728366553612375,2.759321113616078
2.7332860267384653,2.7571345773597162
2.738064271265454,2.754998972237703
2.7431352698010665,2.7527023491462814
2.748206336327038,2.7504465256406845
2.753256912081843,2.748167696213976
2.757887209333961,2.745645567590382
2.7628981926498364,2.74320799118118
2.767859696329505,2.740688243625599
2.7729982686213477,2.738190844376433
2.7779900178856853,2.7356043724203847
2.7828222929973006,2.7329743415902774
2.787751908062813,2.7303608917585493
2.792537537955288,2.7276555174949624
2.79728917903016,2.7249009159250157
2.8020541038041387,2.722099643697184
2.806799538429571,2.719234998168359
2.8115251164634256,2.716309928538712
2.8162376227142634,2.7133285777965024
2.8209296675015603,2.710287383358139
2.8259041824492734,2.7075503071847633
2.8307146412014483,2.7048742178407097
2.8353148026373667,2.702301697761516
2.8399478890507455,2.699678542263902
2.844603622655227,2.6972103790516333
2.849185050032641,2.694747452384372
2.853824139349447,2.6922741577632903
2.858484035765518,2.6897909452923656
2.8630017427739016,2.6872982038697413
2.867633081547156,2.684826526594735
2.87226707646097,2.6822966516422015
2.8769681586155076,2.679723805558052
2.8817467312867207,2.677182025867685
2.8864942872172152,2.6744956272280005
2.891216319240927,2.671876858383325
2.895806078671771,2.6692206950074846
2.900544857789591,2.666579708036873
2.905286841983071,2.6639319137238364
2.91000361330786,2.661241452701451
2.9147658126135143,2.6585980865288548
2.9193882233935207,2.6559633860294976
2.923948263462613,2.65332781223796
2.9284596865615677,2.650762753229163
2.932889851573124,2.6481471295571084
2.9372663173604474,2.6455505717836614
2.9417976474626606,2.642448690090405
2.9462760817863587,2.6393100451998808
2.950745635406287,2.63615655203071
2.9551319903044857,2.6329644508623415
2.959486233398251,2.6297536088339135
2.9639211494656394,2.6265133455670897
2.968384309055435,2.623215140121724
2.97291520723981,2.6198256783575253
2.977435240799977,2.616439450026256
2.981966267043286,2.6129793649488384
2.986278398986107,2.6094894142501497
2.9908700271120954,2.605978576598459
2.995396115540827,2.6023820397083264
2.999825496051548,2.598740038411713
3.004111579795562,2.5961322448191617
3.008455085917609,2.5934456998339566
3.0128080108641826,2.5908769760686248
3.016900935614504,2.5883856980174706
3.0209055353102676,2.5859750766424097
3.025196901622065,2.582982913019231
3.0294225176204566,2.5799667792777448
3.03370919940209,2.576839699838176
3.037949867919421,2.573655066739693
3.042167058320235,2.570421143444001
3.046404581813995,2.5670809134310866
3.0506779669006208,2.563699605656351
3.0551751699700405,2.560445964060793
3.0597314323533094,2.557141072304387
3.0641012101845986,2.5544139237842884
3.068403944052476,2.5517658385605695
3.072684919805997,2.5491492681181462
3.07692675794195,2.5462406824642523
3.081203710257589,2.5433644104086626
3.0855577354081536,2.5404211679766453
3.0899165059453626,2.5374542663302684
3.0942079693434614,2.534461599513272
3.098324465203012,2.5318071520144243
3.102884046824579,2.5287913487148033
3.107452406813267,2.5256906206655265
3.1119958362370967,2.5225507353680348
3.1166370432516133,2.5193127481141793
3.1211965873290652,2.5161634732268587
3.125688518471348,2.5132236160177515
3.1303801849954644,2.510028809986344
3.1350249937312533,2.5067422445713685
3.1396547128184142,2.5034783924582587
3.1442502506373584,2.5002487522873933
3.1488959222826005,2.4971083378876724
3.153289383224843,2.4941899416304487
3.1578218905921234,2.4911400629593414
3.1623156868099636,2.4880526546489
3.1667824386067602,2.4849468809138053
3.1709911752324222,2.4816017905513963
3.1751243908667064,2.478307875807824
3.179119220040635,2.4753108938172934
3.1831599281592298,2.472363218590151
3.1870278778290224,2.4693567839641655
3.1909429998860244,2.4662328895498096
3.1948922362137284,2.4630742093954323
3.1988210720186876,2.459842192252897
3.2027352734242607,2.4566049303128614
3.2067925064665763,2.453276674514383
3.2107150255330557,2.4501006924600865
3.214483267226434,2.446949699541914
3.21816514217212,2.4438488221382766
3.221818109877677,2.440743901203819
3.225906042908106,2.4375719407874867
3.2298610287435414,2.434307233426088
3.2338672041898193,2.4310033176629213
3.2379031644790177,2.4276386011588813
3.2419560242031036,2.4243381939969173
3.2460615904993797,2.421152816669101
3.2498955418953726,2.4179217072593677
3.2541496858085264,2.414802251035107
3.2583110544521032,2.411680963890079
3.2624365726824323,2.4085109266723266
3.2665554576602074,2.405266446484014
3.270644176909932,2.401956338316295
3.274954057193524,2.3980529780943867
3.2793684819700797,2.394083436016884
3.2836267134828097,2.390401767726893
3.287787035552327,2.3870246035026472
3.292056275985292,2.3835352377832613
3.2963658291249867,2.3799763434531163
3.3006953178796192,2.376335717172713
3.3050570036976215,2.3725523452254205
3.3094744544037313,2.3688387112471463
3.3139363839353817,2.365169862587019
3.3183238438781846,2.3614936408925624
3.322824210301152,2.357784579084436
3.3274161249478325,2.3540273122734825
3.332044583830916,2.3501949573896512
3.3366861194538986,2.3463034141817376
3.341352749496779,2.3423572155049754
3.346186516417854,2.3382859736212085
3.350865074913153,2.3343991551869703
3.3554538472679667,2.3306209303521337
3.3601495169425526,2.327054005467684
3.3648479727223135,2.3234804067736983
3.3695408236368234,2.3199181086848153
3.3742468952888864,2.3163093587415124
3.378953495394448,2.3126457156015867
3.383670787032967,2.309098979386692
3.3883456964923355,2.305348418457959
3.3927248855537533,2.3013378327653853
3.397010689991769,2.2972572277418233
3.401489728689236,2.2931940124273393
3.4059456009074185,2.289075417534316
3.4104268502672093,2.284867404043698
3.414841788627238,2.2807473881311884
3.419183493181586,2.2766302730849017
3.423498454004667,2.2725342069627024
3.427818843409531,2.2684871906538135
3.432156141732062,2.264418329970936
3.4364802212391687,2.2604272600445183
3.440815853443369,2.256432870228882
3.445083366505946,2.2524352867384527
3.449398796159362,2.248382209386059
3.453730974203766,2.244366887119022
3.458017900015182,2.2405146270476943
3.4623885859142556,2.2366963749305717
3.46676368105735,2.2327819443889694
3.47118096722796,2.228812324873052
3.475600136440999,2.2248073577151617
3.480059117821111,2.220773718580319
3.484557026756105,2.216730153246249
3.488725591779232,2.213069826897736
3.493017273185189,2.2092409107082025
3.4973444897462986,2.2054000746726365
3.5016571749704433,2.201561238204321
3.505564016711369,2.197578656342913
3.509478649104934,2.193591831362457
3.5133668464036973,2.1895550981680185
3.5172465992109467,2.1854976887318043
3.5211150287415736,2.181393876747023
3.5251553487398626,2.1771224343058195
3.529137139256627,2.1729794612655637
3.533182591446507,2.1687680799503433
3.5368487707891494,2.164781175280104
3.540568148947784,2.1607405777749498
3.5444478048361177,2.156718605945926
3.5480816659347756,2.152698617241956
3.551806402711111,2.1486079982991897
3.555723413207088,2.1444139997279255
3.559742961751189,2.1401022376552143
3.563688320369489,2.135731368509759
3.5676018155460087,2.131393351522946
3.571493413758954,2.1271014629307015
3.5753638476741307,2.1227987076538843
3.579173056120916,2.1185466105036848
3.583110106925114,2.1141689272531536
3.58680891643721,2.11015436326238
3.590326695552157,2.106239534933046
3.5941930034916187,2.1022143439698984
3.59804147019282,2.0981389641671773
3.601835526164847,2.094002840717122
3.605512638904956,2.0892921233785713
3.6091608722211324,2.084556960729153
3.612779631965351,2.0797912217769756
3.61635709641833,2.0750193456832244
3.6199178338321985,2.070287062657873
3.6234911188860504,2.0655434848516814
3.627017023955713,2.0608552647101
3.630593642198267,2.0561480845826914
3.6338469635880593,2.051679698465671
3.6373695159857706,2.047180014853777
3.6410212997026954,2.042573957811074
3.644707313766645,2.037918398356375
3.648399606122399,2.033187018244806
3.652122188902542,2.0283977632852723
3.6558801791502327,2.023558979267336
3.6596541063248664,2.018637044956862
3.663411661440242,2.0136309392757004
3.6671677153508004,2.008572167564612
3.6709081803256347,2.003473605322857
3.6746105837993723,1.9983650246437648
3.678276812313053,1.9932580353368115
3.6819460357619813,1.9881699334344511
3.6856503366297146,1.9830444966510252
3.689367140221026,1.9778120090016835
3.692695367638662,1.9724676884180818
3.6964104609623196,1.966736156843782
3.699915338925347,1.9611520154609985
3.7034852636447484,1.9556606182773022
3.7071649618643945,1.9499432463197393
3.710831524214035,1.9442983261051656
3.714513803251037,1.9385337665261344
3.7182310473212126,1.9325497830309077
3.721988218068652,1.9265982233832908
3.7258354918390264,1.920314343226682
3.7297126687497677,1.9141160360699065
3.7336032304468922,1.9078251014572016
3.737352356040724,1.9017534368904039
3.74106814708749,1.8956709576306179
3.744767358129736,1.8895246590769879
3.7484397581742988,1.883416626573039
3.752067736047176,1.8773662255313455
3.7556404538596944,1.87137342665442
3.7591956059410085,1.8653251843098575
3.762712549686519,1.8593506006899574
3.7661852248932632,1.8533890815783498
3.7696038817675794,1.8475966345644297
3.7730389645892783,1.841578984673871
3.776396761378477,1.8356127084022167
3.779763815778337,1.8296936521725393
3.7831786460213306,1.8235394074501488
3.786359223066396,1.8177561566603435
3.789494054972529,1.8120910133685781
3.792656652728594,1.8065937724068402
3.795784793611569,1.801095467409934
3.7988367091921873,1.7957771664005875
3.8019614136307878,1.7902399751600202
3.805021506482583,1.7846961462289848
3.808077724504681,1.7791686904754922
3.8111692869616007,1.7736618036451492
3.8142645977778136,1.7679813694067152
3.8173883437024725,1.7622153303157688
3.8205732405955346,1.7563699923620606
3.823823391220432,1.7503887178810218
3.827092306068001,1.744310007606483
3.8304178001434908,1.7382052667032633
3.833731856516227,1.7320478554121
3.8370386614339784,1.7258752814630665
3.8403406944990346,1.7196824686081493
3.843627034408009,1.7134687723398032
3.84686340773235,1.7072806238982037
3.8500544605398628,1.7011713998991558
3.8531494444766743,1.6951245540549214
3.85621816709906,1.6891504016123629
3.85919413488916,1.6832424453329593
3.8621602678510016,1.677398996755834
3.86508126263415,1.671701828604747
3.867930780976485,1.6659536438241243
3.8707433917820397,1.6602987589515574
3.8735557908751552,1.6551933927849336
3.876409959247304,1.6499754687235244
3.8793371451386456,1.644570337997916
3.8822634292987286,1.6391511164348547
3.885261816786922,1.6336143516925048
3.8882745093189186,1.6279984336858115
3.8912883414475963,1.6222956532807884
3.8944279030848485,1.616557317001809
3.8975195910428218,1.6106633060415478
3.9006605375581254,1.604612502288491
3.903821980544353,1.598582872704063
3.907049836900931,1.5924489466801146
3.9102759385859156,1.5862955042156952
3.9133994190538983,1.5802560297688966
3.9165362264192085,1.5742825243082321
3.9196380515995295,1.568352267440596
3.9227212513394893,1.562440229662166
3.925915005215849,1.5565371464241724
3.929182397623176,1.5503819103921206
3.932384180950877,1.5444337465863904
3.935663872839788,1.5382252894132802
3.9389259279119546,1.5319269732117458
3.9421351368672317,1.5258174502837951
3.945355489297722,1.519723451129532
3.948646665008299,1.5135669937413438
3.9519576341741036,1.5072547864539754
3.955096402493258,1.5009897085819035
3.9582048481288266,1.4946821300804751
3.961346802031896,1.4881980537564647
3.9645000662496277,1.4818168434224361
3.9677253109768698,1.4755286349518948
3.970867148134817,1.4692051810607403
3.974035882733935,1.4627194243077586
3.9771130403351296,1.4564863326714343
3.980160550275855,1.4504928427164654
3.983262070755579,1.4443832713479103
3.98624419722264,1.4382678786392908
3.989240633103489,1.4321342786072135
3.9922320951572967,1.4260762784795713
3.9952570732458432,1.4199221448013755
3.998257247978656,1.4137934172905942
4.00117419851661,1.407827780606234
4.004065114703845,1.402010914400276
4.007150279693391,1.395718729354467
4.010310973803682,1.3893602651585177
4.013524418753644,1.3829290840703081
4.016631881766723,1.3765709558637433
4.019699294088646,1.370231654730914
4.022745014052076,1.363910685755287
4.0257908675164495,1.3575976392716271
4.028825371186399,1.35129345417811
4.03179788101781,1.345037002067576
4.034881203380598,1.3386028054582402
4.0378865922191745,1.3322410012439296
4.04086441435119,1.3259180293344002
4.0438169119485154,1.3196769217060316
4.046744662126471,1.313468229002761
4.049631947874932,1.3071933625810337
4.052557100011627,1.3010094228881781
4.055485912986925,1.2948172130199112
4.0583702040554614,1.2885110255359424
4.0613464001727,1.2821433193946197
4.064325615805077,1.2756700822695577
4.067337431591483,1.2690874066750515
4.070389716215951,1.2624126113010705
4.073469540315547,1.255654264475125
4.076602853836814,1.2488297953919574
4.079711040054784,1.2419670551547357
4.082850899393988,1.2351099484152432
4.085976448120366,1.2282102792459182
4.0890745002882305,1.2213081375266337
4.092118883497494,1.214471825883763
4.095113583956131,1.2076829499196688
4.098038616167738,1.2009777969024429
4.100927355219909,1.1943463436896722
4.1038678317625665,1.187741564245939
4.1068289351148115,1.1811942895877925
4.109757767055969,1.1746068814631752
4.112647479746516,1.1683213014121467
4.115561732113672,1.1620168430691797
4.118567474891368,1.1555772039606784
4.1214391830092545,1.1496572284901951
4.124339292828682,1.1435601392568977
4.127195008949805,1.137527048731595
4.130072572655013,1.1315139445338058
4.132883042610912,1.1254716649285572
4.13570124294237,1.119543619554328
4.138427797282692,1.1138942578354034
4.141113455848099,1.1080357517387744
4.1438527949052455,1.1022169301116893
4.146524664024428,1.0963637001904203
4.14913230220953,1.09075607708858
4.151704618243734,1.085147492443089
4.154226256377022,1.0796985234088288
4.156750928271881,1.074274068151719
4.159251979460854,1.0687194940708464
4.161686924278076,1.0634126161502453
4.1641944861350835,1.0580332081410477
4.166675761645675,1.052660249272091
4.169120527196597,1.0472616259723027
4.171537789993521,1.0417848270169274
4.173979646181763,1.036371056407464
4.176459640451931,1.031068301817686
4.178928274551444,1.0259366677352038
4.181241183172319,1.0209489092475816
4.183437804222437,1.0160747186037946
4.185547732998932,1.0112245333178924
4.187596930826763,1.0063578425610586
4.18968628553147,1.0014982932652525
4.191734980034527,0.9965716572552255
4.193825706430653,0.9917919351796446
4.195915218311884,0.9869031277768531
4.197949450542542,0.9821337492123408
4.199937561255355,0.977484781018917
4.201907765019112,0.9729595090314397
4.203784536683804,0.9685094184539124
4.205654086172269,0.9640235933761533
4.207461801224125,0.9595131346767901
4.2092972011248655,0.9550465498644466
4.211153816371621,0.9505889084450017
4.212962292834828,0.9461353175361589
4.214764333285454,0.9417521948694607
4.216484687271033,0.9374693841716855
4.218179117850802,0.9331601892959411
4.219910825711606,0.9290219910957738
4.221586647703363,0.924793707580503
4.223276742110402,0.9206857016560092
4.2249995848365955,0.9165575014832343
4.226655621840441,0.9124208969418113
4.228285329547144,0.9083255006808124
4.230070706839047,0.9042777026649937
4.23187893983848,0.9002078393386823
4.233730758285078,0.8960645634439133
4.235664029280622,0.8918860067688548
4.237605916977578,0.8876678347766629
4.239525532895742,0.8834148398372255
4.241443041183084,0.8792198018705856
4.2433502403362855,0.8749454555882721
4.24523187544545,0.8706973048857327
4.247099485817824,0.8664718587689464
4.248910801781433,0.8621800342451403
4.250742450745859,0.8579440078687071
4.252583207363716,0.853839457280571
4.254405651917489,0.8498406681280597
4.256172440014251,0.8459447575491013
4.2578518081010985,0.8420353067777829
4.2595502623084265,0.8381569661130037
4.261260240223147,0.8343014623364737
4.262964563474056,0.830448531487966
4.264666429724024,0.8265964533248148
4.266316458340905,0.822750277399284
4.2679238420386865,0.8189486562374637
4.269464709172547,0.8152169687681421
4.271027582283738,0.8116451659714452
4.2725380754764855,0.8081303515266324
4.274030033601788,0.804565259363289
4.2757632006534045,0.8009551971461903
4.277450834043299,0.7973437018205394
4.279140408972224,0.7937377671074881
4.280826885945422,0.7901634334127313
4.282547220040118,0.7864680287040728
4.2842619811941,0.782940121474138
4.285941264978472,0.7794698736243534
4.287621761689073,0.7760218204316822
4.289280670851348,0.7725551133915264
4.290931563421323,0.7691037616417009
4.292582156155786,0.7656159169789519
4.294232576164249,0.762146432684307
4.295855207520144,0.7586191112467328
4.297495262284025,0.7551080224082862
4.299123271211943,0.7516347185976318
4.300702647898241,0.748244196832015
4.302261547536261,0.7449448860680481
4.303788142794807,0.7416952269580561
4.305297670245573,0.738454701624575
4.306784124867079,0.7352242374812568
4.308275573013075,0.7319471857108834
4.309772546750176,0.7286701029897094
4.311275319503439,0.7253547313747872
4.312758115674557,0.7220129965133887
4.314236756570423,0.7186875592842945
4.315701045579713,0.7154545122336137
4.31708189813038,0.7123547441594007
4.318431322281786,0.7093105775435631
4.319798099711016,0.7062555980708254
4.3211602748122475,0.7032216301592662
4.322512791020857,0.7001562055706392
4.323883508376944,0.6970776390677065
4.32521197746901,0.6939790066252388
4.326624111813687,0.6909273606303983
4.327984940908977,0.6878418906853181
4.329325003446113,0.6848186560642964
4.330628381918276,0.6819115579048496
4.331899226747635,0.6790476108341202
4.3331961346746155,0.676205190363329
4.334453359693324,0.6733181873667726
4.335696465775286,0.6704457877236953
4.336955665716536,0.6675583550522282
4.33820567764642,0.6646826760939806
4.33943991187306,0.6618016575340324
4.340692175270197,0.6589277934636515
4.34189927731545,0.6561334208772588
4.343060893560618,0.653431900863789
4.344207870426763,0.6507576326333949
4.345353303660818,0.6480749719722179
4.346505931456639,0.6453831171307433
4.347664301370923,0.6426688127074875
4.348822329600727,0.6399427378241869
4.350020022515681,0.6375695628436607
4.35121300076244,0.6351864139987713
4.3523823261469285,0.6328041005251033
4.3535542598416,0.6304830199907817
4.35468280218528,0.6282097307015677
4.35578557944606,0.625950300588469
4.356878533248505,0.623689205912973
4.357973922586656,0.6214205119058516
4.35907901757629,0.6191440059264101
4.360162315685368,0.6168435344474578
4.361259730056216,0.6145702951907417
4.362274037105094,0.6122879978741631
4.3632662494410654,0.6101086770222439
4.364225915627273,0.6080126037314004
4.365113675491882,0.6060106556496596
4.365972016768013,0.604086846566673
4.366779857230825,0.6022497938340154
4.367551763456117,0.6004806916755587
4.368306494459116,0.598799141911418
4.369023095239877,0.5971930413333977
4.369679714184349,0.5956740828485084
4.370311513605301,0.5942271252481817
4.37087244606051,0.5928703792311187
4.371390188072282,0.5916131930022244
4.371840546712993,0.5904272144356149
4.372256427069835,0.589322751821751
4.37250671576809,0.5882226641589103
4.372713945581419,0.5871950253906244
4.372876875362901,0.5862800703820987
4.373026069247454,0.5854509614102708
4.373114201170252,0.5846759983679323
4.373165288974252,0.5839945855552888
4.373144246288699,0.5833640891217405
4.373087487256888,0.582808497788627
4.372970340275628,0.5823741655871426
4.372799758732699,0.5820164219402351
4.3725884792804255,0.5817022527162391
4.3723869025511055,0.5814107606150731
4.372190459606043,0.5811027898366865
4.371967651184754,0.580812298152648
4.371769572179777,0.5804990593843712
4.371539756070198,0.580163282989315
4.37132607055012,0.5798373627670859
4.371100619548779,0.5795055344404623
4.3708661889753,0.5791685124495969
4.370638702814731,0.5788022452979358
4.370389246602812,0.57842197888589
4.370143567449994,0.5780356820297623
4.369906842595577,0.5776549429806579
4.369641122626104,0.5772480994399181
4.369379751839027,0.5768221479557731
4.369130602590143,0.5763785975553992
4.3689951408211165,0.5763098504735652
4.368862400380889,0.5762539539937659
4.368733433229626,0.5761827680995872
4.368583290079992,0.5760916947895985
4.368458575309772,0.576011887549887
4.368342146220536,0.5759244193195411
4.368234825391714,0.5758417742001372
4.368145406004858,0.5757424338095849
4.368066409646332,0.5756606641906441
4.367995990453993,0.5756007015638965
4.367930569877864,0.5755443262362567
4.367846035158919,0.5754919663047058
4.367796746568361,0.5754445933910379
4.367731459312647,0.5753785807673888
4.367676299296093,0.5753323006316564
4.367640134580335,0.5752708481967233
4.367577313841129,0.5752164670463579
4.367508146118931,0.5751575814068741
4.367455077441325,0.5751005291835142
4.367420236161473,0.5750162162910757
4.3673801303352775,0.5749378219405987
4.367340652981629,0.5748752004256508
4.367324029859921,0.5748121565218454
4.367306415873149,0.5747607492616718
4.367310712508486,0.5747249581459437
4.367313977686573,0.5746664733053886
4.367288735363719,0.5747675887582799
4.367259263047935,0.5748503496945925
4.367249185408127,0.5749468215933482
4.367243715511667,0.5750650667668988
4.36722693825161,0.5751846389576385
4.367241076755078,0.5753125074389014
4.367271552611078,0.5754616509112235
4.36731094245891,0.5756109186647949
4.367353608548699,0.5757639655818129
4.36741381993801,0.5759445031398585
4.367483970230767,0.5761184487412906
4.367558040285802,0.5763266679869781
4.367653315932025,0.5765442559140965
4.36772792798633,0.5767599287369247
4.367816176585316,0.5769845077325958
4.367896830317883,0.5772200247419581
4.36801159965461,0.577466747899319
4.368119084374103,0.5777239858643548


==> figures/paths/sim_ramp_virtual/actual_path_6.csv <==
x,y
-0.3494591842231073,0.002016783622212458
-0.34947249820134435,0.0020993835703395853
-0.34947154349191256,0.0021786486666606876
-0.3494973814485844,0.0022585775304937252
-0.34951105724285186,0.0023223598686479383
-0.3495634340335894,0.0024016330971502855
-0.3496027271227028,0.002468220931891862
-0.34963515880191304,0.002531660707671641
-0.3496449703403663,0.0025874781510145236
-0.3496489256325694,0.0026399883751706053
-0.34966346076970733,0.0026844648824842577
-0.34966837500132764,0.002721101762299935
-0.3496786249306101,0.0027350583757359487
-0.34968272567459324,0.0027677858515240644
-0.3496823386083821,0.002785737247003171
-0.3496867438177471,0.002799625384789822
-0.34970282539134223,0.0028134760973262045
-0.34969070844760747,0.00280901698198242
-0.3496989177852932,0.0028027256658340405
-0.34969689163356493,0.0028014576050168906
-0.3497431069389633,0.002763623531097672
-0.3497834794820458,0.0027258108983832944
-0.3498196880622466,0.0027040497973414577
-0.349862562057993,0.0026673732995097653
-0.3498941787993898,0.0026265285385559784
-0.349949723976536,0.0025828014372645085
-0.35000748583187885,0.0025387940708660986
-0.3500456511984874,0.002482739242621576
-0.35009772155841956,0.002415032377535443
-0.35015131021964635,0.002346053199642574
-0.3501847248384635,0.002267552443372913
-0.3502192300880072,0.002173683269174515
-0.3502532356574921,0.0020685891952309985
-0.3502943109929973,0.0019081724856024635
-0.35032074263167523,0.0018574140075266153
-0.350322898096872,0.0018321784419083336
-0.3503320358933228,0.0018119716158504888
-0.3503421725509802,0.0017736600217145107
-0.3503582491389357,0.001749591414159711
-0.35037640140805076,0.0017281573526277268
-0.35039415472927715,0.0016821743421203135
-0.3504269657182673,0.0016550895947070672
-0.3504519634476219,0.001652661752121188
-0.3504969714416551,0.00165129091589779
-0.3505592946256487,0.0016577189641075732
-0.3505950247391985,0.0016774608914229925
-0.35061380213832,0.0017108273456375935
-0.350636895427637,0.0017293255746569697
-0.35063952583875285,0.001729310194384458
-0.3506481322784647,0.0017211047709028353
-0.35062553418501724,0.001735862348957487
-0.3506297110457792,0.001756229787382411
-0.35059321924192566,0.0017799483368424475
-0.35056453046953523,0.0017976170039689825
-0.3505531205132988,0.0018389562038900044
-0.3505142618553247,0.0019277138439828029
-0.35046347135989736,0.0019952827982013853
-0.3504193190111304,0.0020565844928389057
-0.3503591376038028,0.0021217366864711906
-0.35029303417053775,0.0022041987246684248
-0.3502899393825135,0.002271967835370872
-0.35027214791454914,0.002327490323924714
-0.350244102916585,0.002382607384868965
-0.35019681868601704,0.002411254587072277
-0.35013841151239894,0.0024457169264163687
-0.3500751734965225,0.00245374087673783
-0.3500047320888579,0.002473693864883741
-0.3499208229998203,0.002496507838136272
-0.3498436249455604,0.0025086147860272565
-0.34974785678483855,0.002513525936444445
-0.3496509506910705,0.0025034636093154822
-0.34956606966281545,0.0024875591633587014
-0.34946003193156594,0.0024630591366363937
-0.3493208625531145,0.0024412704954928045
-0.3491853242360539,0.002406319475831224
-0.3490303900784608,0.002341386758277583
-0.3488752527874218,0.0022768568934947555
-0.3487295538326717,0.002230072974328536
-0.34853753199177695,0.0021496056845910563
-0.34838160444658056,0.002029597830588572
-0.3481927763393486,0.0019127151561095324
-0.3480049714850921,0.0017590374439254335
-0.3477989107841221,0.0016206585948939447
-0.3475874139314778,0.0014556223337329724
-0.3473498297601316,0.0012931549181256483
-0.34710321466010874,0.0011410183804364707
-0.3470647462425246,0.001097857582288962
-0.34703888304555186,0.001056995299461233
-0.34701003309550216,0.0010109011426661652
-0.34700759357038374,0.0009931529709780616
-0.3470233891182977,0.0009651199268617315
-0.34703906182625865,0.0009370605370400574
-0.3470801483098866,0.0009076232571615668
-0.34712787586480837,0.0008937818052164963
-0.3472026799444263,0.0008620061394804912
-0.3472897778661874,0.0008795642271008671
-0.3473830485936279,0.0008856584203549957
-0.34749143380769915,0.0009005404424493114
-0.34760553712267284,0.0009690340027104057
-0.34771267396924227,0.001031814548825186
-0.34783588797369835,0.00108907375626134
-0.34798479504176716,0.0011244787649960651
-0.34814576759790916,0.0011721743923038387
-0.34828960611990595,0.001245322175985569
-0.3484525646547164,0.001318132055690013
-0.3486147376629439,0.0013934788077547993
-0.348798164448328,0.0014833383726534457
-0.34899960067275726,0.001577618719973091
-0.3492318201015056,0.0016644427567834034
-0.3494521986632909,0.001743792031041634
-0.34970697409541857,0.0018068337270120247
-0.3499369206092045,0.0018778496295106459
-0.349964098315421,0.0018914832845554426
-0.3499901858857469,0.0019091000817213484
-0.3499984434529584,0.001915833161789901
-0.3499998866020708,0.0019168068364810772
-0.3499885225677602,0.0019311281837926532
-0.34995492826706204,0.0019373933358072454
-0.34995917044294345,0.00193409947406258
-0.34996070291352893,0.0019162873940127244
-0.34994969821641597,0.0019090806922802104
-0.3499534387071222,0.001882754448006097
-0.34995368579706493,0.0018901044965221533
-0.3499236474343901,0.0018841214342204325
-0.34988259065666627,0.001855261896336244
-0.3498301922770461,0.0018165466681486044
-0.34977847032324827,0.001769197401523344
-0.34972076047388767,0.0017349646740604553
-0.3496421355056215,0.0016812951493930628
-0.34957057644059214,0.0016234190574395558
-0.3495110265828562,0.001553589849838226
-0.34942311803625065,0.001451918412801958
-0.34932532673697914,0.0013972105641336173
-0.349210383159702,0.0013298562282836673
-0.34908282199480706,0.0012302757862353059
-0.3489539465964136,0.0011101520662702485
-0.34880962725876025,0.0009470880701256067
-0.3486613769108614,0.0008074559532011785
-0.34860743613226,0.000789700024584734
-0.34856920875945635,0.0007511480456322423
-0.3485023814951005,0.0007223481970816088
-0.34848033348284685,0.0006887440008049296
-0.3484319750166469,0.0006373047899194903
-0.3483498079897383,0.0005865120692481108
-0.34829965613256003,0.0005096729780035096
-0.3482693639870098,0.00046333287140708245
-0.3482315483112991,0.00041886139365318636
-0.3482081096259968,0.000344235116149509
-0.3481594541750473,0.00030657364879568664
-0.3481353155742,0.000266109580451624
-0.34808969294890985,0.00022481215229548863
-0.34805329254517264,0.00018079580223831688
-0.3479988235555233,0.00013015509563803977
-0.34793613179599203,7.993413985188749e-05
-0.34785078598171454,2.859791125267889e-05
-0.3477587517583612,-3.5307227701234433e-05
-0.3476578261372549,-8.552023945088095e-05
-0.3475775211684864,-0.00014217606927489142
-0.347489996665899,-0.0002144726565622663
-0.34737211776999527,-0.00027909635473633574
-0.3472878446959441,-0.0003468173335972722
-0.3472067588098008,-0.00040280176692730914
-0.34714703462815555,-0.0004861702720470836
-0.3470619747230995,-0.0006073928714418109
-0.34698786301149986,-0.0006769735196327939
-0.34690780361283496,-0.000724703130164472
-0.3468386605896056,-0.0007821294394274832
-0.3467906412741287,-0.0008554049300408454
-0.3467662758215235,-0.0008917549340963654
-0.3467801826033375,-0.0009462074586999474
-0.34678470000358247,-0.000999442428359383
-0.34681482252764695,-0.0010371920120975228
-0.3468391192575019,-0.0010663307766337815
-0.3468783943827003,-0.0011015068063543567
-0.3469293611797524,-0.0011510608068684837
-0.34700913036844416,-0.0011749815866544866
-0.34709587898747,-0.0011686762140644454
-0.3471832108871399,-0.0011856700169620132
-0.3472685940671082,-0.001191064731258414
-0.34736011327102206,-0.0011710326257835888
-0.34747922533731346,-0.001151555777090789
-0.34763366774873306,-0.001142849463614605
-0.34779553611900044,-0.0011159299124535271
-0.3479558913003769,-0.0011154533456737591
-0.34814991809442347,-0.0011130787470246119
-0.34834900562883897,-0.0010898470123103536
-0.34854807440044805,-0.0010748239329954811
-0.3487524677074175,-0.0010700841012667493
-0.34897330201715415,-0.0010377439001329823
-0.34920463872005725,-0.0009861646534166531
-0.34922762721846884,-0.0011035795084298127
-0.3492403034655386,-0.0012155257838800974
-0.34927167734785475,-0.0012860533934214713
-0.34929969366876834,-0.0013591830472772495
-0.34928851134977085,-0.0014142196232519314
-0.34928921049417483,-0.001447757373288114
-0.34928582686588827,-0.0014697013658966866
-0.3492978187015152,-0.0014850188054065577
-0.34928373113626193,-0.001488177543673629
-0.34928862888396683,-0.0014807444647111812
-0.3492883355429917,-0.0014761766842439797
-0.3492669566312327,-0.0014823700195179803
-0.3492163778515922,-0.0014543689222779855
-0.34915417880799626,-0.0013847645799177643
-0.3490915108344255,-0.001340064191302206
-0.3490378551958835,-0.0012643587645017594
-0.34899368301808725,-0.001167368648857967
-0.3489399420942803,-0.0010445586424192297
-0.3488920859637462,-0.0008888555619416119
-0.34884145111768905,-0.0007450631218512836
-0.3487760013912071,-0.0005947767313188047
-0.34871248088380324,-0.0004238191319188872
-0.3486528507130859,-0.0002248383853402082
-0.34857798657272754,-3.2709645180308634e-05
-0.34848917101275945,0.0001658009740438895
-0.3484010725491245,0.0003786834278327306
-0.3488148911376658,0.0015016788051370397
-0.34923530949855075,0.0026617016771565767
-0.34966844988089374,0.0038375823006348785
-0.3501094225987118,0.005027529578073328
-0.3505553515412287,0.0062352555316291195
-0.35099473547568294,0.00745194212738693
-0.35145438967921544,0.008676918874231696
-0.35190913348919056,0.00992006737866834
-0.3524143514187831,0.011155210971869651
-0.3529401429573129,0.012419172990391228
-0.3534632992948558,0.013710173416441634
-0.3540100088434259,0.014991876425418656
-0.3545937236987316,0.016282675624341
-0.3551976153763975,0.01759675496745438
-0.3557956696119923,0.018943265011607834
-0.3564127615975317,0.020278126772521648
-0.35702368587216127,0.021589448218597644
-0.3576065789048433,0.02289292308153912
-0.3582015947995357,0.024226542077521826
-0.3588304115911541,0.02556767850320349
-0.3594689389590768,0.026930764116341346
-0.36011458681264125,0.02831539664590532
-0.36077413310807865,0.029706907913598514
-0.3614334002026753,0.031093897486028973
-0.3621146892858957,0.032471963561447756
-0.3628037263597344,0.03387076133207516
-0.36245026437082756,0.03427755843810953
-0.36211004983022665,0.034697683975344465
-0.3617448757226553,0.0351000858126643
-0.36140754112537093,0.03552114616818972
-0.36107061153524883,0.03591270742145229
-0.3607237228000574,0.036312439784204356
-0.3603837106030726,0.036731225266162966
-0.36003479312117004,0.03715321005129025
-0.3597050137585433,0.03756834585036114
-0.35937597180578496,0.0380027188635995
-0.35904471760845097,0.03842476732167197
-0.3587085553578813,0.03879104113639975
-0.3583460596327079,0.03920077706784089
-0.35800801169289387,0.039575018359996654
-0.35762987862373596,0.03993806742019546
-0.3572530621983596,0.040329460420609926
-0.3568792362300023,0.04071299561162696
-0.35648504339857245,0.04110609637792338
-0.35613100223293465,0.041489499047068175
-0.35576286054133777,0.041889958769953516
-0.35539813353798916,0.042287353179084226
-0.35505727642058826,0.04271435191912387
-0.35469653194367257,0.04315709227836973
-0.35432490619317836,0.043576756404655886
-0.35394992211412923,0.04401392796563639
-0.3535666412070465,0.044444475079515836
-0.35371439837479485,0.043863963545781745
-0.35385814672852256,0.0432649010803258
-0.35400636628264787,0.042678689836494615
-0.35413811726200833,0.04207314139231092
-0.35425695643416033,0.041469879648382654
-0.35438268464680606,0.04084226052222186
-0.35451719972233703,0.040200081931819766
-0.35463811761175684,0.03953892178851698
-0.35473907432645485,0.03886325590504969
-0.35484481116724237,0.03820743220437982
-0.3549437519740987,0.037538049856533605
-0.3550410425676656,0.03687110610409979
-0.3551131295042997,0.0361720438947504
-0.35519386355328175,0.035488570862098334
-0.35528622689188205,0.0347842378625313
-0.3553518285403776,0.034090669027071314
-0.3553872694327957,0.033373299989228535
-0.3554110657413331,0.03264171918151343
-0.35543198513664964,0.03188726059225596
-0.35546014363461614,0.031161920298403586
-0.3554827443277953,0.030417605157542996
-0.3554883073906305,0.029659882932633632
-0.35544799589543463,0.028918905487661198
-0.35540113458384087,0.028164141854321704
-0.3553719901286175,0.027403490629563456
-0.3553198992528253,0.026616816422507523
-0.35549824847250305,0.026374140033875587
-0.35567064991172154,0.02611804121588274
-0.3558562550696786,0.02586556931853019
-0.35604409957414296,0.025607113084123254
-0.35623594513017787,0.025329017706638805
-0.35640925218650266,0.02506372027695338
-0.3566055194317638,0.0247775666207897
-0.356804720114342,0.02446735024002284
-0.35702912353089794,0.024184869175264332
-0.35723652710440607,0.023892535076643982
-0.357458921552789,0.02361074762949791
-0.3577038740327936,0.023297675841187974
-0.35794744567059666,0.02297111545803687
-0.3582054180254644,0.0226482006490582
-0.35848042532148255,0.022288322087181563
-0.35877037253561833,0.021943433776634862
-0.3590578647456683,0.02158430565478231
-0.3593573371668433,0.021208352011402604
-0.3596541803669228,0.020832832885323862
-0.359948493219943,0.020445807111387874
-0.36024761042497666,0.02002896323798373
-0.360555621467434,0.019589387188315918
-0.3609009097481924,0.01916585943151597
-0.36124874271037255,0.018724951963698163
-0.3616221681086082,0.018300929391016494
-0.3619885310488513,0.017880679398034546
-0.3621161274609317,0.017894616223367212
-0.36224116650264515,0.017894775341707567
-0.36235741896870055,0.017907538792982434
-0.3624757651525286,0.01789718257239475
-0.3626168112337823,0.01789286097642525
-0.36273368621562335,0.017881419780428846
-0.3628435339320399,0.01787789025728867
-0.3629542462998255,0.017872003301633112
-0.3630726117187717,0.01785912972271278
-0.36320393032649795,0.01786126980010234
-0.3633370011714996,0.01786748525949139
-0.3634893254366294,0.01787049352011954
-0.3636193098093668,0.017874389073240873
-0.3637843676399297,0.017861870820136443
-0.36393038484356277,0.017851786376513083
-0.3640659169621083,0.017833739437207598
-0.3642076440411148,0.017835615039996925
-0.36435449489334776,0.017842141423500362
-0.3644908852594426,0.017867014807508692
-0.3646191731358846,0.017863509170140672
-0.3647574892430109,0.017872014763853118
-0.3648923106880526,0.017864757261909607
-0.36503746212961524,0.017866935988559506
-0.3651875221116617,0.01786346376142834
-0.3653191338423317,0.01785520932016262
-0.365469742141577,0.01783986310229134
-0.365428635009671,0.017600872888763934
-0.36538127250101055,0.01737316606671804
-0.3653494245442484,0.017130513553429885
-0.36531100554372675,0.01689377690129294
-0.36527355680230816,0.016622731887322113
-0.3651975208488153,0.016361706436961547
-0.3651500603714631,0.016125790339117048
-0.36506157968314046,0.015879403872279863
-0.364982394095796,0.015620587221630284
-0.3648961921570411,0.015374526732777886
-0.3648070382607481,0.015102052928491901
-0.3647186017623957,0.014827867615666717
-0.36463505115398726,0.014566755220045437
-0.3645518611391743,0.014301672164119976
-0.36446051571250726,0.01401294322733738
-0.3643597923141553,0.013748785242293076
-0.3642322323204289,0.013501730419639462
-0.3640906039281932,0.01323736760188162
-0.36393151470605606,0.012991651420172227
-0.3637856890618462,0.012741482868699498
-0.36363935331201036,0.012485764788864774
-0.36347242141143005,0.012225023211265246
-0.3633014949409627,0.011967318902835505
-0.3631229830013387,0.011711474944909631
-0.36293472537312954,0.011455737751194931
-0.36271504700544005,0.011195859254693916
-0.36272017190565436,0.01161054777518374
-0.362725146259194,0.012029792509612435
-0.3627342669409734,0.012484544139811538
-0.3627162692171165,0.012936778306978546
-0.3626943327094379,0.013406730581762831
-0.36267626379521883,0.013894018669045497
-0.3626668582048927,0.014382176138230665
-0.3626433065682464,0.01489624631301188
-0.36263376583697005,0.01543407583466335
-0.36264841439605766,0.016010652586010397
-0.3626413974985214,0.01654894031143948
-0.36263230559566284,0.01713998020795522
-0.36259698421389014,0.017746584217365684
-0.36261287890357635,0.018359343597588906
-0.36261845573894763,0.018988788915797736
-0.36259443990575735,0.019605409487254564
-0.3625827155102405,0.020228614771560845
-0.3625780218292768,0.02085093629568005
-0.3625764554824523,0.021466550305670705
-0.3625544388487462,0.02210022051448971
-0.36253652992001256,0.02276425119626862
-0.3625091283043044,0.023447962796000053
-0.3624996466206778,0.024143959163110802
-0.3624913746100007,0.024858954928330783
-0.36247245554614055,0.025546417846559904
-0.3624733371213588,0.02625393895497798
-0.36261047364531396,0.026276879540404762
-0.36275639135005416,0.026323511438142704
-0.36290499008567667,0.026375396499287072
-0.36304526581872654,0.026426414761360838
-0.3631994968810545,0.026470644967972502
-0.3633538868329583,0.026471246219848636
-0.3634916457014734,0.02646488904469356
-0.3636180901804883,0.026482590637174327
-0.3637504104194491,0.026527573727798934
-0.3638741883304433,0.02655404034431554
-0.36401156362112413,0.026578348806742546
-0.36413867920245513,0.02661060740378504
-0.36426018942577426,0.026636613320158185
-0.3643702218973932,0.026651746801779824
-0.36446163546868493,0.026692656354339907
-0.3645546148376775,0.026725206342227376
-0.3646450136993015,0.026782121022078696
-0.364719809959399,0.026820142213594612
-0.36477945980867055,0.026862660115996192
-0.36485128142764667,0.026910323885006134
-0.36489547070687556,0.02694305821298777
-0.36493460528400745,0.02695548553198513
-0.36495983502201385,0.02699960463564705
-0.3649808231279242,0.027023371747289294
-0.3650082301031175,0.027059402092776703
-0.36500808246194716,0.027081100451894054
-0.36495789056252304,0.02699759641616514
-0.3648890511307912,0.02689599389657483
-0.3647801363811376,0.026786630246391885
-0.36465948324461067,0.02669016612875213
-0.36451959550898294,0.026579322333514257
-0.3643702527028468,0.02644363095716454
-0.36423181950997296,0.02632022318860497
-0.3640785860405734,0.026207811892586214
-0.3639233603336202,0.026070830424845523
-0.3637684972291768,0.025927262917607878
-0.36358826727786675,0.02576022618984709
-0.36339505443681663,0.0255967441364627
-0.36319689130499283,0.025450481344553882
-0.36297971089391196,0.025295973780734875
-0.3627609385910405,0.02511890300133296
-0.36253759435869726,0.02495700279281173
-0.3623057007476595,0.02478236466393854
-0.3620736020358547,0.024611415918519598
-0.3618312109444774,0.024445607353197125
-0.36159956082717776,0.024286989533356736
-0.36135556665638957,0.024148734470405192
-0.3610978300560772,0.023973610207975848
-0.36083604827347254,0.023799790727166828
-0.36056856847969104,0.023604591033634294
-0.3602898000898135,0.023415333470556632
-0.3599864139940175,0.02322758616770092
-0.3599183624969459,0.02330906217869482
-0.3598423912279281,0.02339298369659044
-0.3597508369927402,0.023492985277507927
-0.35964643176407296,0.0235737879318791
-0.3595633607860052,0.023665615096511695
-0.35947038118152935,0.02374521023417523
-0.3593542654758657,0.023864858158418167
-0.35925003817370127,0.02396205964233685
-0.35912868643044343,0.024085584395590116
-0.35901765721859974,0.024208753592271506
-0.3588988819161009,0.02431407649681556
-0.3587865355489978,0.024430891050470017
-0.3586618839680114,0.02456167799178907
-0.3585333103991852,0.02470137797302583
-0.35842136536563296,0.02482246515195026
-0.3583290639730307,0.02494083399562862
-0.358238001665882,0.025048895574556373
-0.3581314939748666,0.025159427120036475
-0.35801943469065395,0.025267898606088156
-0.3579139027019704,0.025359170145145056
-0.35780109978161045,0.025449350372130888
-0.3576873562047946,0.025563067395617804
-0.3576028591893425,0.025677011821598122
-0.3575208167873543,0.02579984548100633
-0.3574672346412081,0.025915464447036338
-0.35738498445090955,0.026027418821142418
-0.35724989098111265,0.025970601712859972
-0.3571102431369578,0.02589981573352558
-0.35697692220722177,0.025823585069506473
-0.35684449664264845,0.025763350375698005
-0.3567376494438895,0.02569144710217972
-0.35661733158860076,0.025591102932994363
-0.3564965961776723,0.025505877174026817
-0.356381275505594,0.025419787084817645
-0.35625864315146966,0.025324305766042353
-0.35613867729804977,0.025255050072075253
-0.3560471660276865,0.025138681737423944
-0.35594781200059394,0.025020834807152795
-0.35584004678358766,0.024907742474998083
-0.3557198829283302,0.024791869448300613
-0.35560351673297635,0.024661819488223987
-0.35551616576626743,0.02455160103430918
-0.35543882875003835,0.024437690610909925
-0.3553478690599166,0.024309730565467712
-0.3552709112456007,0.024165522555933558
-0.3551819120388298,0.02400721886262164
-0.35509497463229134,0.023852644860558415
-0.3550224037778013,0.02370818296591459
-0.3549503598206533,0.023542260130540924
-0.35488348945214243,0.023363773028307243
-0.35482140173279036,0.023182217991196758
-0.354791308230808,0.022996173060449057
-0.3549258199261386,0.02303962840663637
-0.35507669507412376,0.023066271142909208
-0.3552403897100711,0.023129091933862762
-0.35538791511499745,0.023191051371983993
-0.35556267786196705,0.023248617205325672
-0.3557226669924682,0.02328870527056897
-0.35589368287899714,0.02333720211199413
-0.3560659229605071,0.023379686080399593
-0.35623891332852187,0.023452445873139206
-0.35640342750164733,0.02352376650538459
-0.35658297458712507,0.023594735155166247
-0.35677613974481054,0.02367746630629964
-0.35695990954158024,0.023762553255445552
-0.3571567522053187,0.023857556282496375
-0.357346657553809,0.023958756396363443
-0.35754410365342787,0.024046532298966646
-0.3577563747627915,0.024145069418973646
-0.35797951745129425,0.02424176083750268
-0.3581971371107424,0.024320976719270564
-0.3584386679971999,0.024421096441278996
-0.3586710606726711,0.024505707366337275
-0.3588896426740344,0.024568349729185295
-0.3591323961621763,0.02463562025160788
-0.3593777969608304,0.024675045432493225
-0.3596648295231965,0.024710846312431686
-0.3599334228909342,0.02471736700928987
-0.3599507443200231,0.02471966558854177
-0.3600009475303504,0.024741842675205378
-0.3600367431060287,0.024775932228696253
-0.3600879212369197,0.024823197461199605
-0.36012827103281325,0.024862935176119448
-0.360181108832039,0.024919912429150638
-0.3602254324980105,0.024971826567253993
-0.36026565639422364,0.02504028310807715
-0.3603177705220662,0.025129216356006723
-0.3603708029667459,0.025221486631469375
-0.3604214743800159,0.025293800313817474
-0.3604937609945293,0.02538061399513506
-0.3605748803287998,0.025480499982082856
-0.36065724250938735,0.025587290855548808
-0.36072951464311687,0.025691794230704206
-0.36078540484905186,0.02582155045994395
-0.3608886566054386,0.025937061485266096
-0.36099962081296905,0.02605654826525452
-0.361111651126527,0.02616869023150894
-0.3612248893478122,0.026302570453177965
-0.36133646520789725,0.026413194925513032
-0.3614930440439504,0.02653903257844846
-0.3616452365909948,0.026660521154030073
-0.3617895457628549,0.026792644506316386
-0.36193453378528173,0.026929029168091725
-0.36207796978036394,0.02706169870075205
-0.3621762826153778,0.02733737025381827
-0.3622606170967936,0.027646663136639302
-0.3623313095667406,0.0279530187394199
-0.3623824478871453,0.02826043853789786
-0.3624418484428196,0.028576181251384718
-0.36251547910143583,0.02891693023997235
-0.36252866519071736,0.029249394520292623
-0.36254950630775445,0.029553474796266712
-0.3625450765237653,0.029885336922138038
-0.36254139444539457,0.03022348078379854
-0.3625680516590442,0.030579702578374873
-0.3625944208002978,0.030909718668467683
-0.36259254336462754,0.031238826933515224
-0.3625698877492647,0.03157046903760827
-0.362536816284488,0.03193877505636052
-0.3625228830470301,0.03227609690825434
-0.36249127669954206,0.03264787762146967
-0.36245095971203817,0.033023727407801975
-0.36240136204352325,0.03336923793762683
-0.3623545474767871,0.03374966963279908
-0.3622740545511781,0.0341424773533842
-0.36220880160609353,0.03453654169280848
-0.36213767859829943,0.034931626285661474
-0.36204391603884417,0.03531851182411933
-0.3619428272929922,0.03572576629682997
-0.361846428067297,0.03614307347544274
-0.3619101178717166,0.036019671494541015
-0.3619700853306778,0.03588902665344929
-0.3620230637631606,0.03573675394218425
-0.36206869074092607,0.03559227617092309
-0.3621148945288845,0.035418540045022144
-0.36215850983609765,0.0352563624732274
-0.36219501653003244,0.03506136922590103
-0.36222288825305915,0.03487352858766772
-0.362239806607434,0.03466476197877716
-0.36228265384641845,0.0344483826715579
-0.3623224031155811,0.03421553206442691
-0.3623397017519573,0.034000610461556925
-0.3623281245727846,0.03374974355651785
-0.36232555200664296,0.03348316179652811
-0.36231381591961037,0.03320655237834689
-0.3622936266109097,0.03293206957740813
-0.36226899531016477,0.03263115348076165
-0.36222943592106666,0.03233379024864228
-0.3621680330136618,0.03199909056453754
-0.36209898583690125,0.03163889438981063
-0.3620266941693218,0.031266596532432245
-0.3619555773622658,0.030913041494286465
-0.36188584865103773,0.03053039777187192
-0.36179561479828076,0.03012903237096315
-0.36168326902053616,0.02970699243623296
-0.36156737851631826,0.02928124067776897
-0.3616613390673237,0.029258467803344006
-0.3617458090199283,0.02923617415881634
-0.36184025816038273,0.0292153086135939
-0.3619351742087812,0.029177847847610097
-0.36203252353590204,0.029165473153988805
-0.3621440463707169,0.029121607137896126
-0.36220653317485046,0.02907528305189041
-0.3622786484159324,0.028986281037991748
-0.36236149300410353,0.028890946143426906
-0.3624604973778014,0.028792604690738934
-0.36256466856841646,0.02866931745426493
-0.3626507731751588,0.028530587874954296
-0.36273924019003645,0.028382693125686427
-0.36281463413718595,0.028245629486820006
-0.3628976964666548,0.028127702875131465
-0.3629806058662314,0.02798691693992284
-0.3630402232359982,0.02785569717464594
-0.36311655073255117,0.02775246409876641
-0.36319100555846584,0.02763696780279009
-0.3632495843353097,0.02751091863417216
-0.3633011004084968,0.027395219206315068
-0.3633490308736316,0.0272989642098343
-0.3633838785916302,0.027203001361678778
-0.3634109647175255,0.027069141912591632
-0.36342438276603906,0.026936562686089113
-0.36344188355321844,0.026809012401243976
-0.3634336950346756,0.026796841885950783
-0.3634222466822607,0.02676421832557504
-0.36339232258370796,0.026699761265823165
-0.3633636775927619,0.026615984267390702
-0.3633216789807267,0.02655718268567672
-0.3632825382627629,0.026464371466915382
-0.36323716731967937,0.026361230048858278
-0.36319014556852386,0.026250110174803134
-0.3631591030330233,0.02612747775199425
-0.36314746857550195,0.026036325612201653
-0.3631423010045177,0.02592765056698075
-0.36314697518606726,0.025816466040015126
-0.36315681336118827,0.025697067809974605
-0.36314778436107165,0.025587987523438535
-0.3631228585130805,0.025449586458329915
-0.36311756787263283,0.025292519844698366
-0.3631268533959538,0.025114299342323995
-0.36312457939641885,0.024950005563586453
-0.3631196790334051,0.02478310514304883
-0.3631289984654511,0.024625358519779338
-0.36313838098138757,0.024465460242933647
-0.3631449746702135,0.024305956744715085
-0.3631527841221134,0.024135961637920887
-0.3631527538593001,0.02396086064243155
-0.36313892514501017,0.02379604507524186
-0.3631348924546154,0.023643300835262154
-0.3629428375093166,0.023643424315629442
-0.36275906376380523,0.023629409505851035
-0.36256750352827694,0.023643328587358164
-0.36236607911701535,0.023641334150029166
-0.3621667492994521,0.023650338659289113
-0.361952175065071,0.023667756791020643
-0.3617355671960463,0.023666813350024456
-0.3615397233204608,0.02365934804745967
-0.3613627189561871,0.023656551865361954
-0.36116751557768123,0.023653118296451343
-0.360976909811895,0.023651372651847705
-0.3607671109131151,0.02367207546811278
-0.36054883238487434,0.023666751084980262
-0.3603319572317504,0.023665296587801234
-0.36010079609504636,0.023648036391208677
-0.3598606369778292,0.02360793532594901
-0.35962413113436986,0.02359649214451229
-0.3593904325374154,0.023577970053212473
-0.35915550791581896,0.023568890507960506
-0.35891822512797317,0.02357225425939509
-0.3586720671485399,0.023595161817933565
-0.35842737284367826,0.02358508372346908
-0.3581751928075579,0.023583034894874972
-0.3579093000801828,0.023634158998593516
-0.3576258531324309,0.023641571963032043
-0.3573184387509862,0.02364825029508112
-0.35732451359135137,0.023512727307364766
-0.3573531751281901,0.023410901800263773
-0.35737600472083925,0.023274744835979005
-0.3574086688102919,0.023151610852916303
-0.3574274194423695,0.023010353525563767
-0.35746594246647395,0.022892085732814472
-0.35750263907091795,0.0227567970936366
-0.35756844827746626,0.02263025738701752
-0.35761369775863383,0.022509524712590493
-0.35765811169720335,0.022381169353927012
-0.35767478850947915,0.022228972346161325
-0.35768770272049805,0.022056551143099623
-0.3577218414831472,0.02193311680172914
-0.3577381164471519,0.02177800590925148
-0.35776219321522557,0.021631784501095045
-0.3578098164224506,0.02149579625135544
-0.3578693262243033,0.021339040918915763
-0.3579462210445263,0.021188663509796687
-0.3580252552047486,0.021056710245405254
-0.35810259164596225,0.02092841311496855
-0.35816931877959424,0.020792399292181248
-0.35825271047303964,0.02064592130083322
-0.3583267280680873,0.020527512527699035
-0.35838842650913805,0.020402510037190343
-0.3584722674056451,0.02028096000004646
-0.3585563526928308,0.020137040668597266
-0.35856274879925126,0.02026066923905251
-0.3585615619127879,0.02034718394427237
-0.35857208654348033,0.020432135436864163
-0.3585757223922942,0.020559814666463692
-0.3586034472854904,0.020691784288942815
-0.35860400274399057,0.020807880236471163
-0.35860645549457604,0.020920146699278858
-0.3586452543307762,0.021035070098008223
-0.3586844910208087,0.0211129402502539
-0.3587408229296194,0.0211991311640887
-0.3588025338505611,0.021294186541714364
-0.3588795694699249,0.021367187090006026
-0.3589265185826435,0.021433202388346635
-0.35895450769687853,0.021538753270627067
-0.359006850725995,0.021598005034394175
-0.35906336113729487,0.02167184152698103
-0.3591485189919062,0.021758156981652076
-0.35923338982952535,0.02182344486773162
-0.359309685012251,0.021893889049028958
-0.35937190570509997,0.02196042759210766
-0.3594404210934614,0.022020314944325638
-0.3595299446479747,0.022108294704443688
-0.35962208183061956,0.022187780517704477
-0.3597112370743389,0.022244623326607354
-0.3597947206561262,0.02232956888617355
-0.359865847557934,0.022383672776585685
-0.35988659092293684,0.02246051923828751
-0.35989075744447196,0.02252251796898487
-0.3598888967209888,0.022582932501259468
-0.35990287457368325,0.022658270651768404
-0.35991205528934733,0.022743021770055105
-0.3599149044579436,0.022813366025710477
-0.35994615197478996,0.02289081158632919
-0.3599754260016162,0.02297087200086227
-0.3599971266949729,0.023048090774400412
-0.3600139312287291,0.023141773390907592
-0.3600500823191659,0.023238602980861126
-0.36006705594109134,0.02334096240997739
-0.360056428583562,0.023437327514044582
-0.36005940530352365,0.02353886022755136
-0.3600903669285509,0.023639486875590088
-0.36010770632302364,0.023718043879823743
-0.36011324317155974,0.023815395894027855
-0.3601270831065676,0.023900346241509256
-0.36013441075257585,0.023982831788503557
-0.3601531621896495,0.024067047816881335
-0.3601532635863997,0.024130061643326112
-0.36013663736688695,0.024196299533734356
-0.36013602700873004,0.024252927490029795
-0.3600854761603393,0.024298395003728473
-0.36003713927365005,0.024358151811747504
-0.35999529260371715,0.024403207447931646
-0.35999810791037434,0.02434295861476114
-0.3599853738543732,0.02422452404348354
-0.3599669440087382,0.024104004327054
-0.35995201814212485,0.02395936360144654
-0.35993935645968944,0.023842373771347243
-0.3598939261161292,0.023742304793782698
-0.35984698521880154,0.023623614107751267
-0.359782997790092,0.023489185053013062
-0.3597120224915788,0.023383247070720266
-0.35963792608415335,0.023243185103309624
-0.35954902126226707,0.023132026746934018
-0.3594568878479239,0.023003470913910216
-0.3593931751978392,0.022855333141831333
-0.3593135846961238,0.02271691329596324
-0.3592408791620802,0.02260509574843674
-0.3591720097667395,0.022493861755666558
-0.3591109911820527,0.022340440608634562
-0.3590313928384975,0.022191723120921436
-0.3589324663120093,0.02203747913965635
-0.35881613235086113,0.021893530581926758
-0.35869877570706166,0.021738734079899864
-0.35857079261607333,0.02157271420079309
-0.3584367338595823,0.021386614744458535
-0.3583190303778049,0.02119780935910317
-0.35816715890189676,0.0210369822217574
-0.3579769020324685,0.020856269264132712
-0.3579313349262749,0.020729372077841465
-0.35790228238689487,0.02063677384451485
-0.3578613016633413,0.020543298448640643
-0.3578217781537752,0.02046391374918018
-0.3577913302879589,0.020382040867450667
-0.3577576017345684,0.020308987402224518
-0.35770562711480935,0.020232789147702705
-0.35766319948176845,0.020144624879594418
-0.3576414512173908,0.020061947946057507
-0.35758786738055476,0.01999395200022698
-0.3575528629260516,0.019925624769616155
-0.3575332893222893,0.01986782421377398
-0.3575043980355117,0.01979944396992044
-0.3574873135988138,0.019730175912043242
-0.3574632671953426,0.0196877233858283
-0.357439392502367,0.01964603063609127
-0.3574394793486021,0.01960896427151883
-0.35742622390598044,0.01957442953246982
-0.3574168788418149,0.019534623530716833
-0.35743050255144737,0.019500618900192414
-0.3574133238051731,0.01947997337682539
-0.3573950263240744,0.01948129498297519
-0.3573875384401183,0.019474465126628683
-0.3573778057764357,0.019444117922398012
-0.3573641447601132,0.01942119971053137
-0.3573704321959285,0.01936804641574964
-0.35733888258829827,0.019378973741132607
-0.35730207263230895,0.019376931045326302
-0.35729149752344536,0.01938014757833365
-0.3572770245646004,0.01938746589790031
-0.3572762471128087,0.01943341941823171
-0.3572599644701364,0.019450881290158598
-0.3572790616845593,0.019477465336348105
-0.35730024591111803,0.019496262154449304
-0.3572966974846962,0.019532097689642893
-0.35726851908204244,0.019551641282607397
-0.35723755866211676,0.019577591553900084
-0.3572057946345032,0.019602164051503154
-0.35717284752194806,0.019662981480178338
-0.35713066103192664,0.019717381915648428
-0.3570831806430892,0.019776933538362462
-0.35702259256535923,0.019852762514527375
-0.35695991095293417,0.019939466884692003
-0.3568407481202307,0.02000969284460961
-0.3567468320756905,0.02010182851723675
-0.3566548524291888,0.02018982298136412
-0.3565516289076588,0.020259097020486345
-0.3564510364060662,0.02032795510016019
-0.3563458954956755,0.020398761260698065
-0.3562378395854642,0.020486959234202663
-0.3561011102996596,0.02059760927079578
-0.35597646299836133,0.020705549359967247
-0.3559816166345797,0.020655660427495604
-0.35600078944796254,0.020588895027600747
-0.35602272127164797,0.020549787522319268
-0.35607432646434223,0.02048395920837057
-0.3561110080533655,0.02044118153343916
-0.3561597427372342,0.02040477843845706
-0.35621982764336824,0.020377691652821654
-0.35631177093173133,0.02033973691073688
-0.35640823430313673,0.020312494370309516
-0.3565098110208388,0.020275974259286213
-0.3566136794505463,0.020229613459061605
-0.3567216950012729,0.020198736352065354
-0.3568464873897923,0.020158576296452794
-0.3569885979676663,0.020116083202232165
-0.35712187968165837,0.02009794269159404
-0.3572596888514813,0.02005058482213226
-0.3574178934095403,0.020023660230869003
-0.3576097317561109,0.020014537974121106
-0.35778462737779126,0.020028010543806526
-0.3579695082853326,0.02003242431599337
-0.35819175743367954,0.020035363043119574
-0.35843264529984076,0.020017111771505763
-0.35869162644645225,0.020003657054134278
-0.3589577873783865,0.019979310259104932
-0.3592539618949997,0.019942114029259498
-0.359573340247055,0.019927608049112682
-0.3596907052465619,0.01998405057481579
-0.3598142865871917,0.020058677441176877
-0.35995723429183674,0.020118908022878104
-0.3600878930144861,0.020205192034810377
-0.3602359861336219,0.02028852044078608
-0.3603933301481482,0.02036650614255897
-0.3605701892300075,0.020421771038146908
-0.36074121546348764,0.020492552992313517
-0.3609211636569653,0.020560561192949005
-0.36110528740752545,0.020656276325800207
-0.3612598018736182,0.020762596805067708
-0.3614192314855355,0.020868160642023886
-0.3615705098957002,0.020982203280105884
-0.36170188057712094,0.02109552154210893
-0.36182979827555023,0.021214880055657196
-0.361971598248632,0.02132984151478039
-0.36208700058590254,0.02146781797597815
-0.3621968759634614,0.02159969697719288
-0.36228680924436524,0.021740397938222834
-0.3623953641628048,0.021853018251157777
-0.36251510270511744,0.02199465160839516
-0.3626358638918008,0.022146799636342345
-0.36275670462377413,0.022301148655580156
-0.3628668720614632,0.022463578037393846
-0.3629808329828955,0.02261369192475064
-0.3630801210754079,0.02279367576960715
-0.36310213516585754,0.022689754872427286
-0.3631144704631869,0.022574782209846295
-0.3631043057625638,0.02245218500237213
-0.3630904290900628,0.02232273868706307
-0.36307534329778435,0.02218756404740264
-0.3630569768134464,0.0220547463451027
-0.36304165641322717,0.021934009881090427
-0.3630181371028856,0.021809060946058514
-0.362990094998819,0.02168543611723376
-0.3629486163052489,0.021556788304846718
-0.36292083791586555,0.02142095574758434
-0.36289764495894783,0.02129856858918719
-0.3628706584625194,0.021152854925439248
-0.3628432776921583,0.021018023455383218
-0.3627994364688739,0.020876061012021923
-0.36276655593349477,0.020733632356054677
-0.3627082086232311,0.02057376331186979
-0.36264208466830283,0.020412182945570966
-0.36259547924456187,0.020223809427701526
-0.36252546684799164,0.020050004460393015
-0.36244556454824745,0.019856065511449993
-0.36237840187902787,0.019666972664301445
-0.36229497589219445,0.019455411949380507
-0.36220832715659307,0.019248078287364186
-0.36210039361927254,0.019041790457417572
-0.36199558584739155,0.018853364911244307
-0.3620253037932813,0.018860434356441105
-0.3620518400305761,0.01888064757947206
-0.3620785076435195,0.018887098238657238
-0.36209672223517314,0.018904891825106938
-0.3621430243580981,0.018941960376221915
-0.36220010148090603,0.018984739678400784
-0.36224750489777274,0.019020450137860037
-0.3622995014054772,0.01904926230498668
-0.36233065979110335,0.019080647099970753
-0.36234135795679084,0.019124327665491363
-0.3623750539945981,0.019175050642094703
-0.36239414742452275,0.019258906380826057
-0.36239131822131576,0.01931195977002389
-0.3623841248269862,0.019370031570890317
-0.3623911737166461,0.01942966193174988
-0.3623703395223902,0.01947249685528801
-0.36234918979045827,0.019502532443515536
-0.3623212481654433,0.019522822797455704
-0.36230435913635173,0.019561553251956652
-0.36228960997246107,0.01959361210588782
-0.36229294279923835,0.01963827652170167
-0.362310464452643,0.01967617063181724
-0.36233939751950317,0.019710225899842768
-0.3623812893391103,0.019741664382732473
-0.36241717923095884,0.019756527521386437
-0.3624666535867643,0.01977983624397019
-0.3624619555160116,0.01975872059131225
-0.36246573218079126,0.019763447507295293
-0.36245950345832584,0.019785147624014593
-0.3624629930444964,0.019812501842165632
-0.3624587430800327,0.01985562661228433
-0.36245794873829307,0.019916964945631336
-0.3624642396924868,0.019989687669533664
-0.36242150395150086,0.02006425911061976
-0.3623824642924816,0.020126339671756074
-0.3623552872310193,0.020208516491152812
-0.3623515920055325,0.02030860770244615
-0.3623184909945933,0.02041505911100409
-0.36227637545850183,0.020519233375658932
-0.36221801353661276,0.020617189896054162
-0.3621423633155858,0.02067802109115911
-0.36207989366424326,0.020763871739997723
-0.3620101033676436,0.02084967589794833
-0.36192850182902175,0.020935909527451717
-0.3618310896843285,0.021024518490757513
-0.3617493376755567,0.021170687412675214
-0.3616506087225936,0.02130349271870662
-0.3615819168608615,0.021420287418831705
-0.3614882693161154,0.02156440298385899
-0.3613915423858683,0.02168248269893829
-0.36129082078351027,0.021794746637938577
-0.36128790681187245,0.021876578768266007
-0.3612868963202517,0.021965472446821257
-0.361286623124513,0.02207178467787634
-0.36128352827697435,0.022172038037429495
-0.3612818770591323,0.02232766004179277
-0.3612784939919074,0.022439675229861775
-0.3612700103419796,0.022554370814012237
-0.36126311621708784,0.022652915011881505
-0.3612337767925787,0.022757404868962036
-0.3612093065505482,0.02286934132814817
-0.3611780735022073,0.02300334932261447
-0.3611560616817448,0.023124703793308433
-0.36112228571398713,0.02325666429056514
-0.3610951674287803,0.023401841156360705
-0.36105649752873537,0.023579807344053995
-0.3610295793793741,0.023715767129513902
-0.36098767855050734,0.023849577329732717
-0.36094161481891646,0.024000803071546024
-0.3608730962070738,0.024146352013340137
-0.3608218885983016,0.02428545363235997
-0.3607705498208639,0.02445254741763527
-0.3607039476170469,0.024603500939722668
-0.3606345461584239,0.024755983292664773
-0.3605609897249358,0.024891756305906846
-0.3605016339006214,0.025000595639509154
-0.36040408877982905,0.0249402413772419
-0.36041067902262525,0.024801548483057264
-0.3604290593250435,0.024658442815630694
-0.3604186802780903,0.02447787956755521
-0.3604516504969823,0.024385564684037277
-0.3602820622396564,0.024286521178144106
-0.3602119431696054,0.02416839886564719
-0.3601847064341616,0.024067275561051257
-0.36016945388224575,0.024031335399260542
-0.3601729533034475,0.02408281716575754
-0.36011300067718216,0.024110579823844847
-0.36021155731409715,0.023992601640813675
-0.36029012108472536,0.023986518879239842
-0.36028655647859564,0.024003429998287272
-0.3602060915654913,0.02402704430411279
-0.360102378479439,0.02393455463973048
-0.36013738035839704,0.02400270147840436
-0.36001053188161786,0.0239537066395094
-0.35985778003223434,0.02389555026727276
-0.359682327980954,0.023814939619381026
-0.3595058502495938,0.023687400990642194
-0.3593320369607145,0.023620222566060868
-0.35914721707753927,0.023585026485403966
-0.3588883484166035,0.023453414723173794
-0.35866405398841833,0.02334065498187316
-0.35843747405892096,0.0232477427249898
-0.35836507559442726,0.023238344019876907
-0.3582756370261478,0.023287866267613484
-0.3581761029906194,0.023365728490012058
-0.3580203572653762,0.023339111275793654
-0.3580272698056441,0.023431676109542124
-0.3581648369466893,0.023389238346412072
-0.3582271819352047,0.023515936527835374
-0.3582011006112091,0.023694240716532394
-0.358160186490233,0.0238894252703428
-0.35815344007348504,0.024120567921404705
-0.3581018725931484,0.02424601276708446
-0.35805375343224904,0.02439096116936787
-0.35801272157623615,0.02456514542681669
-0.3579095609165155,0.024738302292749433
-0.3577905025686769,0.024928521978341348
-0.35775905270445646,0.02525869034741142
-0.35765309635846315,0.025404199171381408
-0.3575712433697908,0.02559980093565025
-0.35757480155802956,0.025947264734263634
-0.3576499918843342,0.026354391374428285
-0.35750102953888585,0.026633260864620617
-0.3572347788560536,0.02688325466228613
-0.35725748997004875,0.027111353446439446
-0.3573817683757036,0.027331915737977955
-0.3572774511440725,0.027882952540629093
-0.3572354550427471,0.028155879570436866
-0.3572385690097599,0.028234578093007244
-0.35718057270064524,0.028272752711031586
-0.35732124483435507,0.028421584596035727
-0.35736974761307144,0.028603211011597962
-0.3574318436863555,0.028742505994986442
-0.35746464002919304,0.0289372006334932
-0.3573593540464387,0.028998420355484916
-0.3574723302001839,0.02899870988273679
-0.3574965646469201,0.028940856525220937
-0.3572914140118392,0.029044682996079263
-0.3572907536307501,0.029083885380794393
-0.35755083498823814,0.029152634346572184
-0.3576497800654643,0.029327385135963877
-0.3577518700094798,0.029493036102535675
-0.3579464603969996,0.029682355631567653
-0.35819178501719817,0.029930747942817457
-0.3584733806585969,0.030023627013021623
-0.35873924903290993,0.03013881627684087
-0.35906426344986825,0.03014088787164146
-0.35927512903772474,0.03013371463681204
-0.3593661623370729,0.03020232922648787
-0.3596638228267055,0.030285514242072653
-0.3598169988024657,0.030373594143005153
-0.35996306541669054,0.030400571943505622
-0.36006180987149833,0.03041580750758252
-0.360104786967554,0.030362894247673786
-0.3600386815577765,0.030515089437157403
-0.3599513821429514,0.030818256505190933
-0.36006221059799254,0.031279749756501274
-0.36019459634984535,0.031772456479552194
-0.36033105202358806,0.03222331066708593
-0.3603855974409253,0.03265043962424634
-0.36037508129497126,0.033107483428578194
-0.36038086341356507,0.03356640857935499
-0.36029519595760096,0.03390845211249821
-0.3601874996843202,0.03425750343630647
-0.35985777947621905,0.034440696671651685
-0.35976743877607986,0.03486590153761317
-0.359765905333761,0.03510812969944557
-0.359735125592085,0.03536819007539213
-0.3596855925453829,0.035794108790300705
-0.35962333662798507,0.036206578228849554
-0.3595671422625727,0.036601737437453874
-0.359629368567595,0.03711292518694517
-0.3596363301938139,0.03762261129595448
-0.3597543542803754,0.038168470762113466
-0.35984209795165967,0.03873269301423675
-0.35988518405944525,0.03924284408588531
-0.3598425141156655,0.039724135978361164
-0.3598536872408178,0.040201112258379204
-0.3598477443363184,0.04069982685081343
-0.3599313792354136,0.0411776069973703
-0.35975085194054673,0.041612571528196515
-0.3597484556166495,0.041950749474247706
-0.3599782559791035,0.04225552336332346
-0.3601483410058084,0.042543508438510916
-0.36033233837117845,0.04277339429627225
-0.36041039195347246,0.043032467927362206
-0.3603809315388886,0.043221058157904155
-0.3604845866522895,0.04349688014584227
-0.36060428913196324,0.043760186792045255
-0.3606802675104181,0.0440129738657135
-0.36076790880358794,0.04425818009475713
-0.3608074369521591,0.04461595990580962
-0.36081437636626185,0.04496693528348017
-0.3611590905202925,0.04525568526227822
-0.36109617030412267,0.04557308224362039
-0.3610838202648879,0.04590909144421286
-0.3611229261447416,0.04614166760945963
-0.361171839074808,0.046321287753735674
-0.361141290070966,0.046421216177066724
-0.361144552204941,0.046607087355325205
-0.36107009227279163,0.04681823063844408
-0.3611954211879531,0.04708342279343687
-0.36142045112788423,0.04736074672476881
-0.3616074247058166,0.04765338805422381
-0.36179387418271863,0.047985982408288316
-0.36188309197758106,0.048219584589556067
-0.361886506242454,0.04835924515637098
-0.3617897930431806,0.048526757861023465
-0.3617499420269068,0.04865277315784905
-0.3615174066591407,0.0488908633159542
-0.3614896081687477,0.04906510420467776
-0.3614621082618461,0.04918368492047431
-0.36142405980517056,0.049345691800352226
-0.3613606910129671,0.04942194187181803
-0.3612421195330128,0.04954930169718655
-0.3611349995033447,0.049669399689774546
-0.36105879983308997,0.04982501109863971
-0.3609631930740297,0.049953838742472556
-0.3609038370180073,0.050123140264964616
-0.3608455709252272,0.0502761612374264
-0.36076553220282187,0.05050750606011095
-0.3607516028762637,0.05071125360552825
-0.36067116071870875,0.050849329038966495
-0.3605819156964741,0.051010016815172504
-0.3604965475585259,0.05116995065135199
-0.3603830729520496,0.05131859243275577
-0.36031020920861445,0.05151093330310047
-0.3602057921864878,0.05166801659949355
-0.36010840769704466,0.05183123484814206
-0.359994933785368,0.05201995649957708
-0.35983051732618593,0.052158871511942484
-0.35960841439029767,0.05229755304173961
-0.35932765242989656,0.05256096216157599
-0.359016630962873,0.052783171031180964
-0.3585392086083632,0.05301831521129169
-0.35834357113763265,0.05331728205544492
-0.35784309604678793,0.05358720855426491
-0.3572095948600385,0.053904535330280584
-0.35695125101660075,0.05419450718565122
-0.35660755147137185,0.05433995198600469
-0.3564683125363755,0.05470228685812567
-0.3562853023323782,0.05499650401088324
-0.35621765433640784,0.055350526280161794
-0.35618719247123787,0.05550209199395256
-0.35626113621569855,0.05584560174147815
-0.35612463486545237,0.056104005004919466
-0.35612326032909586,0.056508191158604004
-0.3561498353751355,0.05682971675007692
-0.3560725726478756,0.05716648120016174
-0.355934183187964,0.057368867066752954
-0.35584499409080467,0.057629948846145196
-0.3557500033517405,0.05788221312264627
-0.3557240492768269,0.058232691519687046
-0.35566983065484076,0.05888416759869841
-0.35575647428653706,0.05904425429815255
-0.35572711328557116,0.0593094782532583
-0.3555732330353151,0.059484342722023686
-0.35530400508207954,0.060114844531983236
-0.3555013903045745,0.06067919627381124
-0.3557827972042132,0.06099666018441913
-0.35589751511419854,0.061327672331750405
-0.35578779232414126,0.06198160178815723
-0.3555644699976207,0.06250719991300807
-0.35515848404021105,0.06290618659267966
-0.3548053209246315,0.06327709404607457
-0.35445197560584474,0.06355741130623788
-0.35390924660754847,0.06438884198308076
-0.3534445018479237,0.06527301376089292
-0.35299935758332934,0.06585628574661895
-0.3524283338382501,0.06638511868027569
-0.3518083268162724,0.06687646614771159
-0.35083608006818123,0.0672954200082729
-0.34962985272925917,0.06745866431547748
-0.34861489564526676,0.06810383020119429
-0.34762058932874335,0.06854723299291673
-0.34658396619349446,0.06923897737618129
-0.34562711692314463,0.06968802466051141
-0.34436219343030827,0.07034481689239808
-0.3432302403923329,0.07053164656549163
-0.34165876327791683,0.07095431580281575
-0.3401646768354351,0.07128111150023544
-0.338909429175165,0.07233986309973833
-0.3380914848760229,0.07357693314299496
-0.3373923099104004,0.07475992066744955
-0.33632763090335743,0.0762010784305889
-0.3353303168796773,0.07757828613808007
-0.3341743362852313,0.07908819338717307
-0.3331552083420805,0.08035729500158456
-0.3318827961129294,0.08205367357790494
-0.3305045150199433,0.08390801793541919
-0.3291084280837448,0.08558106708025015
-0.3277731473096566,0.08741382405592474
-0.32654438287061527,0.08910572541436304
-0.32530309555212017,0.09083101763270973
-0.3241581470475075,0.09236972370576316
-0.32266273676019125,0.0938185847493366
-0.32127345185327383,0.0950563504554946
-0.31962079680078787,0.09705631004557272
-0.31811679112705477,0.0988836839983131
-0.3167723833462523,0.10060479044316203
-0.31537323729333183,0.1022683244488714
-0.31407143388030545,0.10399216012711798
-0.3125258655219974,0.10562065836073115
-0.3110753262491746,0.10738430481859065
-0.3096871346501627,0.10920298726374994
-0.30813898925546646,0.11126986388206073
-0.30663528683171537,0.11334370469961502
-0.30512162474980276,0.11548196054682747
-0.3036016477579634,0.11762759928961936
-0.3020876524951003,0.11974126478319735
-0.3002293063681104,0.12239947677017282
-0.29834489818482546,0.12508174648255593
-0.2964341520766817,0.1278036686640736
-0.29461848814921526,0.13050141107741786
-0.29253194693090684,0.13325418612854534
-0.2902661611273659,0.13579369819692294
-0.2879795275001358,0.13849270098068966
-0.2857745235490064,0.14117434274718188
-0.2834308113080827,0.14401108055203993
-0.2809549131939962,0.1470309527530691
-0.27868404202715735,0.15029829913137505
-0.2762486978305444,0.1538772010828494
-0.273924162114905,0.15745966867117728
-0.2716491749476774,0.16091150160120643
-0.26927054481455265,0.16463262515896948
-0.266935062159728,0.16814500510688996
-0.26452007433094016,0.1718890392759353
-0.26223879687472046,0.17537075237139815
-0.259651336092363,0.17916776448206906
-0.25727591035479747,0.18304807559918862
-0.2549962646261008,0.18701764116346165
-0.252732889770613,0.19081151389957174
-0.25023590996012945,0.19450040449525602
-0.24777163402964236,0.19846051903842998
-0.24538047359812443,0.20263049340983125
-0.2429574369114209,0.2067760787101794
-0.24039759594946244,0.21105300588052395
-0.2379241130932535,0.21520919501251123
-0.2354847576450154,0.21933381503111932
-0.23298691194586085,0.22353891911962387
-0.23061301740796802,0.22753112540062792
-0.22804373162669145,0.231780319651672
-0.2253629002096827,0.23602756892663374
-0.22274971732819637,0.24039880695363985
-0.2202839641507101,0.2447826180021544
-0.21786952203083276,0.2493222172424418
-0.2154496259876855,0.25390780265532403
-0.21300214109429724,0.2587664150809037
-0.2105137752343619,0.2634807882924122
-0.20807678499956567,0.26769013325309066
-0.20553215106863615,0.27156806800739886
-0.20301788776466886,0.2756583865238901
-0.2005879823134353,0.2803861812880829
-0.1980523509275024,0.285127115681085
-0.19549639910270822,0.29003492008964143
-0.19299946460931022,0.29504476785404166
-0.19050311441804854,0.3001224168997025
-0.18801181683730953,0.3052140868346908
-0.1855509864505115,0.31027653957268597
-0.1830250780877341,0.3153956694152327
-0.18056102177959446,0.3206874161990141
-0.17806363584199744,0.3257935633148256
-0.17576426947604246,0.3310594112082483
-0.17350456351770752,0.33659609412889285
-0.17123376479630498,0.34213917564842944
-0.16902652220825126,0.3474820376160823
-0.16681679930161147,0.35287126600343555
-0.16458990160098944,0.35868143982024747
-0.16238324587612707,0.36457825640988756
-0.16017004897303522,0.3706190821444243
-0.15792143946433104,0.3767435849698154
-0.1557432454000891,0.38250053343202123
-0.15342593821334288,0.3885745012852181
-0.15111897212028755,0.39457158800197095
-0.14875571397628537,0.4005934940233753
-0.1464112245470904,0.4066747585349728
-0.14408465023199585,0.4128430244708625
-0.14183955605224566,0.41895051865399036
-0.13964494530074306,0.4250770017650727
-0.13749599333192938,0.4310333788905083
-0.13527093977457869,0.4371514856086203
-0.13310011006823727,0.4432897079533679
-0.13095410365363136,0.4497268434159294
-0.12884949885047167,0.45609112620377085
-0.12680923047669107,0.46235601734970394
-0.1246997493990085,0.46899634316294675
-0.12260413748496385,0.4755941021807117
-0.120551372105275,0.48188816453887084
-0.11807251725087826,0.48835501931988834
-0.11565922649362834,0.49461325678535734
-0.11329999970037766,0.5006675700389003
-0.11092924126974402,0.5067812301811805
-0.10860239778302556,0.5126747243948089
-0.10627837893598294,0.5188791668798451
-0.10391375435174516,0.5251097427138509
-0.10160327719339882,0.5312196572946548
-0.09926947643634519,0.5373950837000958
-0.09688940373773042,0.543849291250363
-0.09446760097052305,0.5503581390270942
-0.0919976000653658,0.5569846321456371
-0.0895833362104946,0.5637099448965809
-0.08708289052337438,0.5705827954484259
-0.08459979432053266,0.5772599820778285
-0.08214005149388078,0.5840957185146679
-0.07965227757463214,0.5909357296098572
-0.07722286497189464,0.5976186484666206
-0.07477376912896214,0.6039485507271708
-0.0723995093660653,0.6103762864642921
-0.0700447584146374,0.6168665676536542
-0.06766940897727779,0.6232793755563285
-0.06535259504106078,0.6296942951699487
-0.06300948752531596,0.6360987334351649
-0.06065590182866513,0.6425039592988193
-0.05828041442061054,0.6488828649993506
-0.05620741676163557,0.6550011666044702
-0.054047984440842974,0.6611288941189186
-0.051882640245659965,0.6673729515143152
-0.04968625931523406,0.6737158576062413
-0.047487963704350815,0.6801565459821577
-0.04525219791419925,0.6866545341161965
-0.042987942202499255,0.6932707124806629
-0.040743563519719056,0.6999649905514223
-0.03844538809946564,0.7067391971379158
-0.0361932052785421,0.7134480791005362
-0.033948044831007954,0.7201322001978941
-0.03167230257488797,0.7267058749188902
-0.029464474003894653,0.7331704014864924
-0.027272405582190254,0.7395454920133513
-0.02508518997175785,0.7458259515896157
-0.02291915874034789,0.7520520601445124
-0.020775108575388446,0.758240532977616
-0.018634902372328788,0.7644125790626218
-0.01653859902032817,0.7704374263030329
-0.01438625541694219,0.776375894116859
-0.012149725367458813,0.7826097714108661
-0.009936243654159418,0.7885396721756697
-0.007651608437253557,0.7946319862437049
-0.005376294428891079,0.8007842548654445
-0.0030293755925254184,0.8072083314290992
-0.000635477484192154,0.8137227733300053
0.0017016610540283722,0.8201347783011087
0.0038395702691573774,0.827069712611293
0.00596315798491856,0.8339495972076405
0.008054276164451396,0.8407764561250273
0.010196180067048671,0.847776836409982
0.012307933573707339,0.8546172662365205
0.014400489179004994,0.8612751479206752
0.016459148863289114,0.8680164005775115
0.018505498472359064,0.8746576715191872
0.020474956867643904,0.8810153857314171
0.022505387456417295,0.8874477243898318
0.024521308433665887,0.8937180021130677
0.026584278277295453,0.9002325828927196
0.028629736240175924,0.9070211753887958
0.030733596189819343,0.9135312371741628
0.032777583117581235,0.919989465423787
0.03480421451583143,0.9267907296130087
0.03678398397824498,0.9332587115921389
0.03874967379094027,0.939994238219245
0.040799058682520845,0.9467392147150171
0.04293873117711319,0.9539535733073392
0.045015403743715876,0.9611282785117616
0.04705324956682823,0.9682483166142204
0.04906991138643725,0.975460116916935
0.051059419903941416,0.9825561744857396
0.05309741389924065,0.9896063928778664
0.055330960453783745,0.9965195699535679
0.05755465899290735,1.0031568384980458
0.05969975117229573,1.0097890553284754
0.06181076760679456,1.0162872103144018
0.06399415762895454,1.0227291345087195
0.06619885556635187,1.0290851428896584
0.06851894678730737,1.0354621775866422
0.07085265833231522,1.0417377801938668
0.07319509911822429,1.0480368745540298
0.07548868204007413,1.0544386692011036
0.07772575858459582,1.0609671827331881
0.0799908367416635,1.0677164390468565
0.08223214653872302,1.0744295676930327
0.08447229903604583,1.0810602934816704
0.08666729885371684,1.0876118449440122
0.08888452700467914,1.0943749039606152
0.09118158004213679,1.100982769541413
0.09341030750787795,1.107545337478296
0.09568613049466007,1.1142343031491178
0.09799372947293684,1.1209782452481174
0.1003301831331341,1.1274800983619797
0.102655596944493,1.1342211758747223
0.10497519268870524,1.1406680041225672
0.10717948132455869,1.1469295781870625
0.10932297036550746,1.1530338142939438
0.11130780835095647,1.1593252315481404
0.11323878096506,1.165700366784709
0.11516107152554506,1.1719290023058775
0.11708845759246557,1.1780791030968394
0.11911013685929217,1.1846044172138026
0.12108542200410637,1.191070364863114
0.1230553719249842,1.1975412833329682
0.12500610445623575,1.2040469459875973
0.12697333788173318,1.210482492829975
0.1287532720018094,1.2165229420828327
0.130646097969852,1.222706711915635
0.132480938655445,1.2285717438388493
0.1343286335933112,1.23460757304992
0.13610766924130613,1.240456369333264
0.13790381801263696,1.2463627702561362
0.13974407799875535,1.252387755555833
0.1416589120126165,1.2585374534127762
0.1435002895182206,1.2647597149413543
0.14542949059860122,1.2711151771735032
0.14737862362399246,1.2778015336688693
0.1493704325782944,1.2845561411942548
0.15136779816182727,1.2913405231195743
0.15336297904561413,1.2980413895460485
0.15529197627780633,1.3048023320041944
0.15720787694022964,1.31155114995113
0.15916274103756026,1.3181624021429097
0.16109173559021245,1.3246776567676464
0.162973405944086,1.3311148188756294
0.16482648925068988,1.337464238094619
0.16664804412375223,1.3437900718556712
0.16844351893262371,1.3501481125731662
0.17020323672594823,1.35648622298431
0.17198752349412577,1.3628596595759652
0.17379036623879865,1.3692311202906058
0.17558785261716636,1.3757072672958044
0.17775988909831553,1.3818403802422845
0.1799842006467823,1.3880486381549773
0.18192449793682974,1.3947732297824251
0.18365688447129508,1.4017425704556454
0.1853694973663914,1.4085239890025902
0.1872043527094146,1.4151342642927447
0.18902996504002156,1.4217821656326288
0.19087404246488704,1.4283699399375096
0.19269992328293753,1.435151025864938
0.19463279758763807,1.4417879246906367
0.1965334683449706,1.4482094645378876
0.1983272644597276,1.4545882999830355
0.1999428808132773,1.461082784833263
0.2017503095363607,1.4675418841067756
0.2035512306508564,1.4740347604684232
0.20532667196632298,1.4805084052959774
0.20708297677832266,1.4870621259068268
0.20877869614052252,1.4935203847405056
0.2104038124497984,1.5002401009585602
0.21212096951987752,1.5067082623608306
0.2138823135471981,1.5135711260034772
0.2156141849961386,1.5202242814527283
0.21735096025659784,1.5270450250810226
0.21901174841538223,1.5338892834191853
0.22064794248412428,1.5407862900301839
0.22228015130121292,1.547736417694804
0.22387188264271968,1.554803729963485
0.22548741367498756,1.5619036416759802
0.22710662083672922,1.5690423737273196
0.22867654229405632,1.5761154470466447
0.230169966418308,1.5829037027303716
0.23164081744581175,1.5896919876051097
0.23311338634589834,1.5964479952312631
0.23458850203522852,1.6031686109131587
0.23604548236396025,1.6098620487884292
0.23753100918265913,1.6164870309140509
0.23903478579863224,1.6230940171880768
0.2404792589420961,1.6297360611802991
0.24186721401666086,1.6363566507342755
0.24327034942234937,1.64305994243949
0.24457397039280548,1.6499705656629153
0.24589605709329942,1.6567908165790575
0.2476315993284115,1.6634809744057735
0.24943049119897925,1.6704931401703824
0.2513033027271956,1.6776277892840847
0.2530598065228555,1.6847861905740105
0.25489218368436917,1.6919029216772574
0.2566805884656356,1.699075086578543
0.2585149867163724,1.7061972680166462
0.26030383273551977,1.7132119864951005
0.2621420438274688,1.72011849588465
0.26391289301692145,1.7270867994326413
0.26577599779557004,1.7339480298756125
0.2675373336507414,1.7407199175505985
0.2693600507969748,1.7475308126878315
0.2711894587122363,1.754450943030907
0.2729447385809128,1.7611632176216043
0.27475794625169214,1.7678286577278286
0.27657675897821726,1.7747244940815012
0.2784122837183466,1.781367380861481
0.2803370212212504,1.7879927526818362
0.28228738564403066,1.7946738587957352
0.2842005007939508,1.8011229795959722
0.2861936941403184,1.8077292160716563
0.28825294965277637,1.8144758752660033
0.2903984336009251,1.8213622787764687
0.2925829961306055,1.8283384894744343
0.29481369591443757,1.8353646105270638
0.29691622265915346,1.8422911617419282
0.2990055919758148,1.8491218005014032
0.3010931342082742,1.8558198427964372
0.30319478918849363,1.8624622001012325
0.30534129653241665,1.8690567485628897
0.3075062191447563,1.8755909495313192
0.30969054490866244,1.882071759429348
0.3119258310617381,1.8884720360157807
0.31418975306097857,1.8948281230333455
0.31649434251573305,1.9011263249835562
0.31883889676583993,1.9074093431079437
0.32127060723782225,1.9137884892229242
0.3237654954875706,1.9202597167112954
0.32632253883518847,1.926818418011069
0.3289396729764658,1.9334112632533347
0.3315909310773144,1.9400302893129098
0.334314500732769,1.946660376069624
0.3370536836969381,1.953277677547512
0.33986123717060157,1.9598707516598561
0.3426815988148858,1.96644723987115
0.3455497786535193,1.9729838749263662
0.3484053152417631,1.979396253105415
0.3512903239428314,1.9857434674329726
0.3541787823288529,1.9920526364905966
0.35707760423409346,1.9983003692844967
0.35980008659573487,2.0045694698736494
0.3625505159680169,2.01083742442422
0.36533232816450534,2.017094156046473
0.3681097250396454,2.023371588929952
0.37093137357437944,2.029626248944182
0.3738030721566924,2.035907468137819
0.37674309324665817,2.0422605892017285
0.3797475334352329,2.048702025938892
0.38283728849015597,2.0552262007342237
0.38597117708335515,2.0618140871494033
0.38914358030414953,2.068440890223331
0.39234936012270516,2.0751297818675716
0.39558660705216697,2.08184292538715
0.3988253528625879,2.088552172309775
0.4021467348796199,2.095316583509573
0.40546251548999424,2.1020473607878603
0.40879367669203026,2.108668478473522
0.4120932254027032,2.1151814221428173
0.4153984128331273,2.1215981153010453
0.41871066421028896,2.1279224272019857
0.4219683589340376,2.1341415600333704
0.4252254886706717,2.140328243051461
0.4285170586444933,2.1465143936451616
0.4318380788360491,2.152683484619782
0.4351563543142271,2.158855379518143
0.43851612389268796,2.165000181093758
0.4417661950346676,2.171124298016725
0.44504547874902034,2.1772179937915546
0.44837936406656564,2.1833015280585277
0.45174847060422485,2.1893820588913546
0.4551666181776872,2.1955068544177645
0.4586273445282568,2.2016443791059896
0.46215388337824637,2.2077805536756254
0.46572180483507986,2.2138991528527785
0.4693170113016776,2.219983884862703
0.4728966301033708,2.2260441484207765
0.47647814674937405,2.231978523108701
0.4800293763854137,2.2378063127790004
0.48360379669684894,2.2435544391574744
0.48720150957679975,2.249283827663582
0.49081745576782454,2.254997131910179
0.4944530489571938,2.260682190881844
0.49809743108199345,2.2663556432729037
0.5017473408455871,2.2720141028644942
0.5054212252387205,2.277677393732515
0.5091138845497406,2.283311286489561
0.5128775108607053,2.2889889169804425
0.5167091105786714,2.294770088215412
0.5206007560923775,2.300603019225231
0.5245168749666612,2.3063859436872978
0.5284692386237945,2.312160517540863
0.5325106503946355,2.318094879860949
0.5364213114059275,2.324082237647321
0.5403471201543283,2.3300742646923536
0.5442971161777909,2.336028318956028
0.5482388410628668,2.3419798116477613
0.5521789649520069,2.3478480277492775
0.5560665072218314,2.353625309263604
0.559929090500078,2.3593155905151675
0.5637762698751128,2.3649152772780377
0.5675629156148864,2.370385589407691
0.5713622478630871,2.375844974445871
0.575189943208173,2.3812579971866508
0.5790472859720184,2.386689455842067
0.5829447698775727,2.392068361454582
0.5868504996247526,2.397439485867153
0.5908039595881267,2.402855089953197
0.5948284678178204,2.4083077842973264
0.5989041194139748,2.4137878842059086
0.6030631772797731,2.419268540758201
0.6072260662977019,2.4247333371248834
0.6113930447738782,2.4302029767732396
0.6155994861326355,2.43563130350047
0.6198050325791239,2.441054943053651
0.6240317769868532,2.4464671393403243
0.6282445767630588,2.4518445226339365
0.6324136713289141,2.457119409247512
0.6365704870979537,2.462287455781841
0.64085160210049,2.467357033109855
0.6450921255482097,2.4723173172770907
0.6492825079257508,2.477197556550756
0.6534489046144136,2.481975477932254
0.6576122208218278,2.486668842321247
0.661748469283086,2.491298716922671
0.6658798036377106,2.4958962398712354
0.6699906406078058,2.500430335777544
0.6741291125194582,2.5049315045827063
0.6782862003682185,2.509421860572015
0.6824480943042528,2.5138500367839933
0.6866514031222626,2.518241481968995
0.6908376002927368,2.52254549072584
0.6950242310856868,2.5267521424041743
0.6992157584522781,2.530883502231139
0.7033791544167565,2.534959503716782
0.7075385368502065,2.5389633284108957
0.7117029355021303,2.5429201767187193
0.7157934232228528,2.5467815979426542
0.7198821615358209,2.5505607857593957
0.7239701355001014,2.5542917219065484
0.7279560728469998,2.557902074950035
0.7320723918558817,2.561583052586136
0.7358321102749806,2.564995205991293
0.7397430880148217,2.5683856521634776
0.7438357550988663,2.571923452148017
0.7480566488302045,2.575577530573995
0.7523148216447765,2.579210288522604
0.7565572859110438,2.5827878817710044
0.7608785953107866,2.5863415961537486
0.7652434223315463,2.589897493005042
0.7695375068753174,2.5934189985450384
0.7740057738356547,2.5968800697121486
0.7782610090301875,2.600257543863185
0.7824926338300005,2.6034662700390236
0.7866339127365884,2.6065445775193306
0.7909196117597637,2.6096865257469335
0.7952065527276128,2.6130086641188974
0.7993843776692635,2.6161672962004885
0.804066204290917,2.619674410407765
0.8085777567551373,2.6228911120475207
0.8129796032461294,2.6260067486204113
0.817234690051945,2.6290523129214
0.8213628056167483,2.6321162150203135
0.8257662888776224,2.6349812484974695
0.8304001060128134,2.6382330946036774
0.8349193102020442,2.6414062483613505
0.8393818881676507,2.644437862363811
0.8438235527925906,2.647290129772876
0.8484074155118997,2.650145541754327
0.8530452738699178,2.652989359311367
0.8574407436209861,2.655954128066803
0.8620736805143674,2.658831170351991
0.8664175012829776,2.6616357927345735
0.8710634907573152,2.6644562312007114
0.8756691464608453,2.6673205445617056
0.8801224922759391,2.670026948196056
0.8844437631910589,2.672678281258086
0.8890406531236954,2.675438928116568
0.8936537510559266,2.678170025162692
0.8980727472140229,2.6807775113396755
0.9026815626218483,2.6834814839630328
0.9070248708787326,2.6860120948213706
0.911513043909074,2.688563035717887
0.9157960927870172,2.6908617162877104
0.9199099814508531,2.6930838142674185
0.9239854367180813,2.6952458836200925
0.927981701007255,2.697214043967327
0.931996592310576,2.69923697420306
0.9358879253276419,2.7012105647195863
0.9393227142246879,2.702901228251251
0.9427302391785402,2.704495724928807
0.9461111141400995,2.706000068328225
0.9493356425543791,2.7074809573035825
0.9527009641885245,2.7089729493327503
0.9556547895815856,2.7103490633721834
0.958665016192641,2.7117086262582997
0.961804527595534,2.713137443425714
0.9648987963499012,2.7144357782167208
0.9679277841842877,2.7156021720928996
0.9708725275254122,2.71679505653313
0.9736478463121434,2.717893288318964
0.9767548466320368,2.7190591852790424
0.9794635747915199,2.720092066498539
0.9818986830258571,2.720979859344837
0.9845070693259366,2.721862772240992
0.9868218597899591,2.7226273207797633
0.9893391812658977,2.7234171401903415
0.9915682489482925,2.724090686972243
0.9936298050138295,2.7246803988966755
0.9955230126237131,2.725113191884307
0.9974700121159177,2.725578217743694
0.9992373894842737,2.7260328522204973
1.0007856485726163,2.7265234964611595
1.0021541042932043,2.727117199454801
1.0035970260922629,2.7277169092556424
1.0049625530631494,2.7279900417871015
1.0064010341294698,2.728415201105449
1.0078846628685074,2.7286822914094855
1.0090841046335912,2.728810027774739
1.0102300221713898,2.7288441869480295
1.011317385528023,2.7289752894992323
1.0121672581722057,2.7290628971362576
1.0134156203934483,2.7289367919948173
1.0147122433530407,2.72902168365173
1.0159646676153897,2.72920902031656
1.0171478536111813,2.729480770069201
1.0183793254802145,2.729724653603461
1.0192555539143795,2.729798333211539
1.0199833712360205,2.7300793884287926
1.020629377773191,2.730782114864585
1.0214542566859464,2.7314144540644203
1.0226309586384308,2.7315549789083793
1.0234711228859226,2.7316675665289387
1.0241284197053497,2.731543001413497
1.0247259462824811,2.7315844364510538
1.025314353144057,2.731780788216583
1.0258870221061058,2.732024336706109
1.0263719966687388,2.7318760885491353
1.0265102560364163,2.731884556147633
1.026802736654577,2.7319451434371067
1.0276531856883735,2.732016094475227
1.02835624896828,2.7319738405702383
1.0291394007463086,2.73206575628523
1.029958533701738,2.7321444264456978
1.030684737796915,2.7322274014211345
1.031377910252494,2.732281478571285
1.0321427480636576,2.7323839478526306
1.0329685031134896,2.732512059475892
1.033681989218739,2.7327033635533993
1.0348849865772927,2.7330317827142654
1.0359833857132918,2.733403183526111
1.0371927402241758,2.733674888244823
1.0381725480136537,2.733971169390679
1.0391520221493906,2.734269342380306
1.0401625112940327,2.7345832139202177
1.0411364248239874,2.734917802743211
1.0421546004714277,2.7352055622027915
1.0433360712482438,2.7355867274775783
1.0445666514848266,2.736007428593897
1.0457398049082682,2.736368600913857
1.0469428688642313,2.7367684140584174
1.0480722664051558,2.73718440777663
1.0492319556511231,2.7376014122010464
1.0503321679873587,2.737992990633934
1.0514805845388981,2.7383670301461183
1.0526688282823764,2.7387508762307604
1.0539379240429732,2.7391358126187204
1.0550075940168098,2.739493871891634
1.0560801755438949,2.739994311091239
1.05744448562967,2.7405509322629813
1.0585328588195306,2.741084552051038
1.0600142612996089,2.7416620230313624
1.0612042165141986,2.742238978482252
1.0626549620301076,2.742810371109164
1.0638476643544283,2.743283276997897
1.0648182429923538,2.7434593395669564
1.0658204412397043,2.7436157792468614
1.0666899436865318,2.74372191359092
1.0677292085058774,2.7438358887461813
1.0687875216863947,2.743937255734228
1.069894766221564,2.7440440018697427
1.0711005701438174,2.7442551342874095
1.0718087490417902,2.7444595550209434
1.0728502384897503,2.7446112105820357
1.0738063409414784,2.744789127420394
1.0748569081659007,2.744950650230546
1.0759437243291425,2.7450280832103253
1.0770463762856468,2.74510746642945
1.0780001211049224,2.7450483132491215
1.078880093098934,2.7448458040747066
1.0796421807890584,2.7447645731216164
1.0802580059389233,2.744625737677746
1.0810234381481734,2.7444033886488275
1.0820179476434821,2.743954372182263
1.0827744746362373,2.7436758978193434
1.0834501582052596,2.7434873950531524
1.083795135344911,2.7434219301188776
1.0842674266959649,2.7430693557342583
1.0846120772986871,2.742738808955673
1.085046998245711,2.7424678503504
1.0853577187856898,2.742320247162356
1.085764126374266,2.74224667983089
1.0860381774797045,2.7421805454099584
1.0864249268780541,2.7419736605916154
1.08664442378584,2.7417797621149567
1.0869118624303657,2.7416778610699244
1.0873961180578677,2.741571447439795
1.0880405630835666,2.74138918110412
1.088641210717829,2.74154141768294
1.0889461973903591,2.741887966324112
1.08935824549956,2.742018038093961
1.0896070198848395,2.7420938464501936
1.0899217767114524,2.742070575893501
1.0902474056821596,2.742109430071245
1.0907190612112592,2.7420644015383515
1.0913077198946783,2.742211819378885
1.0916409176138169,2.742627301067663
1.0919947766445217,2.7428999624214887
1.0923980412774483,2.742918157156296
1.092814370809684,2.743123973714259
1.0934357304891182,2.7430792652088902
1.0939896874815997,2.743162574386805
1.094293734617072,2.743426625679393
1.0947194140185548,2.743770728495866
1.0949326226299598,2.744103669195621
1.0953678959860296,2.744281490779344
1.095658769438292,2.744407879730373
1.0960747856213207,2.7442084044541586
1.0963688726231482,2.744241866780313
1.096736755506682,2.744120488720081
1.0972568844691013,2.7440958686176145
1.097622329715963,2.744194042541441
1.0981145602302305,2.7440245053592274
1.0985751900805751,2.7442002116537303
1.0989712035196597,2.744442957419956
1.0992754090768695,2.7445710444148563
1.0999750111363449,2.744465763794667
1.100662407071724,2.7445833584504427
1.1012659566941234,2.7447896769483693
1.102201503293675,2.7450316217538933
1.1029612253842789,2.7453391510473333
1.103738447244998,2.7456442605684086
1.1046315884403048,2.745960576827944
1.1054984552012412,2.7462297565087996
1.1063869463889162,2.7465545942493277
1.107246709250354,2.746822057939971
1.1081914904292356,2.7470976104826597
1.1081455391253727,2.7476758579593548
1.1090459554105052,2.7480741994037943
1.1097533155331498,2.7484050383515752
1.110643141518715,2.74884024833392
1.1116083167439965,2.7492785437902754
1.1121899268497597,2.74966307205972
1.1129764807650542,2.7499586672674923
1.1133680517809315,2.750202244097527
1.1139710043045892,2.750465049696969
1.1146518523189477,2.750733857458103
1.1152323857615851,2.7509934543419443
1.1158122150302612,2.751249305208211
1.1163505254348822,2.7514853168826465
1.116948016818933,2.7517357762861843
1.1174648321103946,2.752016902467464
1.1179788845933456,2.752275650656557
1.1186098975317884,2.752549519526494
1.1191715437650702,2.752847711485249
1.1196969793010323,2.7530946936627565
1.1203134711327456,2.7534168760730866
1.1209024677356034,2.7537236906549754
1.1214629293412985,2.754022265380259
1.1220240792799305,2.754310319409818
1.1225961506714803,2.7545956505595433
1.1231458005709865,2.7548856406456306
1.1236786078848888,2.7552001550849794
1.124194773132194,2.7555118654449773
1.1247093725029214,2.7558141354074803
1.1252337684362987,2.756085188923741
1.1257638005327075,2.756355933427804
1.1262865176476144,2.7566008815338643
1.1268700772711724,2.7568235249894397
1.1274563721871984,2.7571117945626797
1.1282602517804174,2.757503079919728
1.128869461711688,2.757851413712781
1.1298155864718389,2.7582119327574093
1.1302113782952357,2.7585152100417676
1.1309720859578758,2.7588540491206555
1.131362368141958,2.7591389489225997
1.1321861224075653,2.759495874018695
1.1325560388388676,2.759790895111697
1.1333155012515226,2.760146992375471
1.133636669896575,2.760421878068079
1.1343999425113487,2.7607590276047707
1.1347281332503134,2.7610316664836643
1.1355137809280942,2.761342934786465
1.1359734223992866,2.7616089305169798
1.1364598327522322,2.7619499575188216
1.1369428312081324,2.7622885717858674
1.137426580679641,2.7626503964260927
1.1379649669030074,2.763023586212324
1.1385332762520695,2.763370278378536
1.1390700640077305,2.763665525233752
1.139587582306545,2.7639324730083183
1.1401136708691266,2.7641367107096144
1.1406337368706612,2.7643514842888166
1.141110132780652,2.764559434403377
1.1415282826829656,2.764858242963087
1.1421200435889953,2.7649708405910762
1.1428003964834796,2.765058554436193
1.1435587542748884,2.765094007115138
1.1442765249475904,2.7650740037096693
1.1449765042632363,2.7650502107939747
1.1457850253208657,2.764979308292194
1.1461677103329893,2.764911704441238
1.1470794348172417,2.764891677607862
1.1477773286562372,2.764838031141599
1.148687532894939,2.7647023830425446
1.149188338426466,2.764615663340397
1.150171893833612,2.7645854346439447
1.1507781929644085,2.764542482996461
1.151274624438312,2.764424374779896
1.152207720825057,2.7643504223398043
1.1529113843845116,2.764316864170654
1.153707801847223,2.764230770318026
1.154389060222886,2.7640912701344837
1.1550160429674496,2.7639133282995587
1.1557182924818512,2.7636912945369145
1.1564848189486987,2.763522161757744
1.1570524337941934,2.763360121042387
1.1577096101566202,2.7631809864666557
1.158367931550735,2.762955265210469
1.1590006564085809,2.7626916351329665
1.1597054417253096,2.7623823824534925
1.1603567839021873,2.7624762840636565
1.1610169928167386,2.762502197381452
1.1617967750731624,2.7625750121201156
1.1622368733659354,2.762652676046846
1.1629244125235991,2.762643455531728
1.163544865671358,2.762715432641469
1.16414408827287,2.7626961437746265
1.1647870919727799,2.762758148170785
1.1654118033832028,2.762846075196603
1.1661653642038494,2.76298655901491
1.166828196700536,2.7630681273775113
1.1675195748869929,2.7630768641561443
1.1683415452349042,2.7630763418979396
1.168962940929819,2.7631604106753307
1.1697050035845369,2.763260421866913
1.1705050680731848,2.763425464559314
1.1712575171511277,2.7634976328042913
1.172062471054709,2.763526311186287
1.1728837345988272,2.763587536631406
1.1736543822660126,2.7635835048017787
1.1742639684267995,2.7635644594282307
1.1748297489375268,2.763513737249778
1.1755817500739607,2.7634748875675053
1.1764800022817339,2.7634785626639635
1.177254992702303,2.763509199612631
1.1780946123540854,2.763461653480407
1.1787173451159885,2.7636968475488883
1.1793818728983436,2.7638786815507186
1.1801121486485935,2.764076191946608
1.1807818766481524,2.764261206362174
1.1813855765042598,2.7644151887733748
1.182099165292787,2.7645785256766535
1.1828078592049045,2.7647284389342364
1.1835067742278953,2.7649168110440945
1.184157917712023,2.7650898630959113
1.1848559092644066,2.765277112732198
1.1857053769405494,2.7655002884235484
1.186550232981329,2.765727112999085
1.1872448548789423,2.765932089907088
1.187827076031717,2.766086337832809
1.188493158958242,2.7662318741239553
1.1891312862893642,2.7664699312399463
1.1897725901523586,2.7666438695524516
1.1904250712770157,2.76681570767167
1.1911612638303477,2.76697731896298
1.1918253303567874,2.767169384857437
1.1926099400423167,2.7673001926474035
1.1932552917013581,2.7675078238233493
1.1939283759057113,2.7676700236929714
1.1945409983435384,2.7678381222391817
1.1952194432410759,2.767993311192531
1.1958864100674564,2.768176792976372
1.1965041192329862,2.768354310848051
1.1971253395824357,2.7684155648850823
1.1977863818678713,2.7685563481463764
1.1983659230845727,2.7686690831125307
1.1990156557907348,2.7688155971510944
1.1995164127289994,2.7689437194345237
1.200162018616541,2.769059387307418
1.2007261963014604,2.7692253875186
1.2013017244451487,2.7693746232130225
1.2019482018173044,2.769449674925634
1.2025891317828852,2.7695073529592915
1.203130711304072,2.769611011794457
1.2036014487391402,2.7697512595391407
1.2041577920399236,2.7698341561997273
1.20475097247907,2.7699175810452155
1.205300843854264,2.7700392325269623
1.2059806164678628,2.770177642968632
1.2066655127640367,2.7703272841651585
1.2073482650140916,2.7704786224511375
1.2080353143579063,2.7706641495556092
1.2087481549442094,2.7708348435100967
1.209326501485689,2.770997304158089
1.209899330031985,2.771149862293041
1.2103193185330516,2.7713616308937556
1.210869428928059,2.7715166880312934
1.211356818308469,2.7716938828141178
1.2121392578510082,2.7716663592504838
1.2129004734152569,2.771662267100943
1.213616428742208,2.771658557175064
1.2144011661107512,2.77159809460342
1.2151443130148392,2.7715575861081314
1.2159209776515392,2.7716014548834655
1.2167349013238127,2.771641353216171
1.2175447029049171,2.7716272736281815
1.218249233426227,2.771620668814525
1.2191524291113474,2.7716460064139663
1.220022201821186,2.7716894701259376
1.2209306737222108,2.7716941238619497
1.2218448517578155,2.7717085065297384
1.2226989900154714,2.7717670378295947
1.2234273769349433,2.771767586259452
1.2242656141237584,2.771748259963628
1.225066478272047,2.77178103892235
1.2258695850428136,2.7717554728576435
1.2266973594762065,2.7717131999613382
1.2274923784035325,2.771682275712683
1.2282282267428601,2.7716770389760983
1.2290250061413746,2.77163613034214
1.22979781733666,2.771580561497873
1.2305753737741807,2.7715551248295194
1.231424336326719,2.771518100092502
1.2323222046117004,2.7714607856214206
1.2328285490596365,2.771684420851687
1.2333985949375204,2.7718375245826317
1.2338885948624974,2.7720632530080342
1.2343232411785277,2.7723154444827514
1.2348243896103521,2.77256689198659
1.235333165035846,2.7728613995528657
1.2357468774326008,2.7731767696004646
1.236308693786715,2.77342514640547
1.236661303789943,2.7736642172422483
1.2371122778925112,2.773950876076719
1.237584746683797,2.774213257867483
1.2379162977738614,2.774495636133923
1.2383938381153161,2.7747881864502717
1.2388372987131746,2.7750946252726276
1.2391561779987406,2.775469635875944
1.2395509659525739,2.7758322758532334
1.2399548785197907,2.776246596994052
1.2403777372173899,2.776683041316878
1.2408307680214286,2.7770606227744348
1.2413184858555837,2.777454935271964
1.2418039547847766,2.777850692909331
1.242161177604358,2.7783085150569837
1.242611061108688,2.7787011355711972
1.2430798742986175,2.7791339982646535
1.2435356845110541,2.779479855424332
1.2439472982225093,2.7799137162612038
1.2444407470093544,2.7801261448236225
1.2449864548433514,2.7803618934966283
1.2455725211467654,2.7805568069436872
1.2460811966782328,2.7807471454057096
1.2466318119712898,2.7809217130233295
1.247343278272168,2.7811519946302807
1.2479447835977961,2.781369099195837
1.2485478789070017,2.781630587856814
1.2491247535539887,2.781802389854611
1.2495553540061564,2.782031263233954
1.250174538009471,2.782213741160647
1.2508748674273102,2.7824455437587465
1.2513374031879225,2.782652853440602
1.2518971693902783,2.7828843089022333
1.252502038288477,2.783100831885763
1.2530483950173552,2.7833701986346804
1.2534717201134473,2.783638615466775
1.2539624000229268,2.7838869170381906
1.2545003859706487,2.7841575968716414
1.255019167980619,2.784420632539315
1.25547931268319,2.7846895952476602
1.2559913659718995,2.7848958565315862
1.2564284367525427,2.7851874133211503
1.256880891433988,2.785447033515474
1.2573878699567818,2.7857555326704517
1.2578221303724382,2.786065240416044
1.2586965205304619,2.786118311139793
1.2593659194949445,2.786276818015914
1.260086943466651,2.786376549476223
1.2607601799577437,2.7865047582644746
1.2614101313193047,2.7866329172269175
1.2622479665339306,2.786737709539504
1.262940543780867,2.78686683562406
1.2635282598356723,2.786932658231459
1.2642554175726355,2.7870195154846384
1.2647973609363634,2.7870903830696565
1.2654382143469967,2.7871869299851637
1.2661529852999827,2.7872433003438504
1.2667313485166873,2.7873552591346167
1.2674827433043117,2.787448292347669
1.26828690346,2.7875863424967653
1.2687884642558742,2.787749777571413
1.2694041866715005,2.787826577074684
1.2700432143520137,2.788034973138277
1.2707299293558156,2.7881434700530447
1.2714071051902474,2.7882587608447986
1.2722470481163932,2.7883353233527344
1.2729186290768404,2.788431523879468
1.2737299076916213,2.7885636909728815
1.2744583353111312,2.7887104416345987
1.2751203057337457,2.788906324666992
1.2758308398724187,2.7889902165404705
1.2763561773332341,2.789150716454143
1.276940389328349,2.7892124520537918
1.2775628378847004,2.7892860009253835
1.2780916623788292,2.789409675389162
1.2786270600120175,2.7895482931212325
1.2791644367304218,2.789636451207682
1.2797054953558318,2.7897714635778277
1.2802741261881088,2.7899283967749438
1.2808571188449882,2.790027227802811
1.281913193708351,2.7901153862467774
1.282529126832102,2.7902949806760597
1.283281072757917,2.790378567347213
1.2840898726028056,2.7904761447605035
1.2848742182699624,2.7906123772500346
1.2855602055101154,2.7908060949204634
1.286358777519375,2.7908898003742593
1.2870823206528763,2.790848226242319
1.2876799379662092,2.790875722955416
1.2884930628076536,2.790788494338422
1.2892326195045802,2.7906979629001936
1.2899819161561041,2.7905577761495497
1.2905609219552205,2.7904923565425075
1.2909942920221353,2.790488810341785
1.2916382714493373,2.7903536718515793
1.2920340036375313,2.790349491444448
1.2926611576742366,2.790213443788727
1.2930848477006633,2.7903651171761545
1.2935494266892626,2.7905795121752113
1.2938867381555945,2.79075373881743
1.2945442214228957,2.790891165085983
1.2950675016640778,2.7911251318591153
1.2954805314759308,2.79138799083193
1.2959186572393788,2.7916132510913165
1.296285375311579,2.791783231018125
1.2966956287314833,2.7920329362464518
1.2972947307193583,2.7922190055713285
1.2977581833498397,2.7925020564278467
1.298115980520809,2.79278666197233
1.2984860040240718,2.7930827318222113
1.2989610987250972,2.7933413628750525
1.2993693865363922,2.7935154371957505
1.2996591657686116,2.793768291406938
1.2999204596266216,2.7941106824198054
1.3004013179088454,2.7943431441444617
1.3008061571219964,2.794499249006422
1.3012079397653593,2.7946990968409535
1.3017597527244344,2.794883287128966
1.3021008335289195,2.795104576539042
1.3023528010966254,2.795338144974729
1.3026876186768808,2.79559777726839
1.3029808080244534,2.795844512646179
1.3032913826430947,2.796140626925955
1.3037769414003284,2.7962023100874114
1.3042963164857029,2.796251589889983
1.3049258344269825,2.7961337953734664
1.3055013991250275,2.796136918169019
1.3060995911149313,2.7960742649853434
1.3066217239197127,2.7960115030745905
1.3072422079722443,2.79599784529424
1.3079855599847674,2.795957350632847
1.3085549691816567,2.7959892581612
1.309252859033965,2.795913639182957
1.3098999328417418,2.7958807798005907
1.3106095164758462,2.7958138408822695
1.3113306677455023,2.795664411765621
1.312048085273605,2.795459596960391
1.3126697498542916,2.7953107189530066
1.3134055992926865,2.7951273024925642
1.3141998509427228,2.7949265982311986
1.3150149199528256,2.794718744353702
1.315680028357169,2.794613210707043
1.3164213300992573,2.7943709902131255
1.3171404610146618,2.794173897764623
1.317837783945011,2.7939733672192277
1.3186858154611352,2.7937574248162638
1.3194573456610519,2.7935864774627768
1.3204024214916552,2.793366408724596
1.3211232207036956,2.793185756248897
1.3218293282332372,2.793221910688497
1.3226352813309386,2.7933116453924005
1.3233648399930118,2.7934509209254355
1.3241513438567685,2.7935269516675065
1.324741800523213,2.79363542501722
1.3255373129959809,2.7937517544427983
1.32628489566976,2.793836080588654
1.3270006712652056,2.793959867834006
1.3277382213503912,2.794115506203973
1.3284656098924041,2.7942912233497115
1.3291975378165812,2.7944521987315505
1.3299363491817768,2.794647605122228
1.3306986417170548,2.7948547345789487
1.3314559992995691,2.795068400146139
1.3322555911440697,2.7952038638870667
1.3330451434560786,2.795338197430357
1.3338287308473857,2.79547500535958
1.3346070797008842,2.7956534289169537
1.3354228970385618,2.7958298933199948
1.3362376758386199,2.7959796219982738
1.337030802704046,2.7961479165340637
1.3378376316969707,2.796281455717256
1.3386399280338273,2.7963991486571222
1.339439007202397,2.796563449390541
1.340229959039191,2.7966747610993674
1.341086486988886,2.7967214909627587
1.3417984152811113,2.796777597983252
1.3425175311342707,2.796808542361586
1.3432267879293303,2.796855189148126
1.3439511612511856,2.79687853569958
1.3447248135103045,2.79689007561803
1.3454600787650959,2.7969550528953437
1.3462096123326326,2.79696374643386
1.346942196675716,2.7969997341885375
1.3476571030351363,2.7970988900019944
1.348370652846628,2.7971584328408285
1.3491735659260553,2.797162526072953
1.3498814989496393,2.7972617217537508
1.3506032253228564,2.79732778763417
1.3513791186558661,2.797368459549309
1.3521154290415762,2.797466655479879
1.3528536382264589,2.7975564175026153
1.3535872636027366,2.7976011889333856
1.354290413794043,2.79771462039365
1.3550669828767432,2.797760382009784
1.3558305125324577,2.7978400818633213
1.3565905127057882,2.7979214439315325
1.357351462150245,2.7980192972400206
1.3581297303655346,2.798130639088122
1.358964211855421,2.798233361330144
1.359771010531168,2.7983704281454185
1.3606153153590859,2.798478261153218
1.3613459220955306,2.7986234882460335
1.3621029316883286,2.7987928363033596
1.36279731419267,2.7989979215340646
1.3634896013854862,2.7991906572595098
1.3641796945538605,2.799412985772199
1.3648724625136341,2.799626902232011
1.3655720810725627,2.799928352618196
1.3662832734155705,2.8001896273734195
1.3669855625692109,2.8004852832526854
1.3676933013484418,2.800765353714688
1.3683854850496013,2.801059804012644
1.3690722013836574,2.8013860822606107
1.369789757501759,2.8016930135402927
1.3705019396163882,2.8020306342426236
1.3711934476460141,2.8024005650019856
1.3718338798207896,2.8028209771327846
1.372539471648285,2.803164946462421
1.373188738185689,2.8035915332548744
1.373873131549473,2.8039735131533825
1.3745386359216334,2.804353658605677
1.375182361153174,2.804783217008185
1.3758403840223679,2.8051573236170126
1.3764743060600455,2.8055687355253984
1.377102220035885,2.8060269549645294
1.377736156344246,2.8064720024933933
1.3783461680032292,2.806913889965784
1.3790858371039867,2.80701843320142
1.379742095300704,2.8072201429155035
1.380477198174824,2.807414605725526
1.3811733131869763,2.8075687716401787
1.3818319903204297,2.8077228876434943
1.3824400597574389,2.807894772841066
1.3831977742800574,2.8080654631399393
1.3838336991121727,2.808290003605302
1.384467722359068,2.8084529329559693
1.385222720341272,2.8086083474175885
1.3859068013791318,2.8088653990143984
1.3867570547722754,2.8089810396308925
1.3874807380378382,2.809226637057408
1.3882861011882068,2.8094070153537594
1.3890404265754484,2.80959116262201
1.389762559434799,2.8097615840354218
1.3904901706779753,2.8099761935240215
1.3912661905397548,2.8101513219632817
1.3918718439476911,2.810373347841816
1.39257089821298,2.810643987847855
1.393270041785316,2.810875688886849
1.393975337222669,2.811105484747817
1.3947006873661492,2.811340138859643
1.395359171315996,2.811597971205384
1.3960929733432859,2.8118611713226773
1.3967775279578247,2.81209501670821
1.3973836011340812,2.812277667029151
1.3979222612288036,2.8124784494403463
1.398463192516914,2.8127085719507665
1.3991123607218297,2.812867014693909
1.399611374600613,2.8131115833115423
1.400257824493065,2.8132187835942624
1.4007246612220592,2.8133875086791944
1.4011820814890064,2.8135579585071553
1.4016710601384237,2.813765507591499
1.4022858145489994,2.8139474769982815
1.4027733915797311,2.81421750527894
1.4032867496672683,2.81440177962276
1.4037832705148905,2.8145858893740723
1.40421262297856,2.814763019986181
1.404715535166651,2.8149118822725256
1.4052334999229315,2.8150657436018003
1.405694111116176,2.8151982205555472
1.4060739335373966,2.815388468881153
1.4065739034572764,2.8155038421115433
1.40707205779775,2.815673707303621
1.4075933465325774,2.8158613193954336
1.4079259827840427,2.816131204638676
1.408410495246691,2.816310250834581
1.4088359858944264,2.816519690367005
1.4093712857551344,2.816759594467115
1.4098340097886966,2.8170403151521803
1.4105084317629388,2.8170784667626436
1.4111215385494154,2.817167072251789
1.4117915959603993,2.8171621556092523
1.4124539762813662,2.817137546907418
1.4131441560457434,2.8170943919694977
1.4137942692967653,2.8171231726617667
1.4144563537078418,2.817197751725556
1.4152376972120344,2.8171766967104914
1.4159456593528734,2.817230028180027
1.416609970638273,2.8172718409205646
1.4173594891420171,2.8172113424153395
1.4180797095585926,2.817212718242577
1.4187621891428566,2.8172194372566572
1.4194397772480394,2.817153058298537
1.4201691866266555,2.8170962975502865
1.4207370488443922,2.8170470840278528
1.421470809846325,2.8169995158958883
1.4220931158981358,2.816979856711014
1.4229777822669845,2.816961614256143
1.4238053514545819,2.8169040863663524
1.4245471176230144,2.8168019534957107
1.4253646785047245,2.8167346516720215
1.4263656230911836,2.8166618664210885
1.4271704421020246,2.816636933880608
1.4278700688535668,2.8166540252779417
1.4287413846151131,2.8166415274468286
1.4294639597350567,2.8170009562291174
1.4301227559874368,2.81736324728175
1.4306580475905162,2.817714954352741
1.4311950412776842,2.8179623470025637
1.4319283457713619,2.818245212193747
1.4325516517584311,2.818515435595707
1.4331139021279486,2.818813104652522
1.433992578580553,2.8189847552458684
1.4346235965189662,2.8193207114301675
1.4352399925469497,2.819572964818445
1.4359032493939081,2.8197376095628828
1.4364834095361265,2.820047616851899
1.4371997347484624,2.8203610978056752
1.437860084290798,2.82065346814972
1.438565606692415,2.8210031617871536
1.4391654305785497,2.821333993341812
1.4397294347470073,2.8216677956107494
1.4403308205974898,2.8220084892344
1.4409972174074663,2.822337945974705
1.4416607768080185,2.8227159937435093
1.442300564542776,2.823096324120081
1.4429553518915519,2.8233870039290987
1.443482575047432,2.823779372113287
1.4441651522633818,2.823961125849608
1.4447275967669164,2.8242629542256927
1.4452815972503934,2.824539887339533
1.4458758543299024,2.824563305348916
1.446342866693667,2.8246915754049837
1.4469381793511482,2.824744524368388
1.4474183698309653,2.8248791913390785
1.447910323963741,2.825019865210808
1.4484275293831848,2.8251139745306655
1.4490160038433773,2.8252062226600976
1.4495219723851003,2.82534276478018
1.4501914512427083,2.8253164481775603
1.4506419759006592,2.8253910532986364
1.4511263617866148,2.8254531670974696
1.4516308409771606,2.8255305533057635
1.4521082323682806,2.825614509910639
1.4527910822379329,2.8255743705993845
1.4532807032508765,2.8256340965834505
1.4538700194330045,2.8256255745180714
1.454450162409122,2.8257203797030237
1.4549986415280758,2.8258143112184997
1.4556245884624313,2.825890130200656
1.4561955810356058,2.825959585479923
1.4568113055897212,2.8260054818597693
1.457361252356799,2.8260478508398
1.4580361894549172,2.8260374914976194
1.4585655760709257,2.8261100703863606
1.4591755409470628,2.826124666772096
1.4597847468141272,2.8261450427754946
1.4604691898674707,2.826220547460908
1.4611775312127802,2.8263118833613823
1.4618275532990364,2.826435048303417
1.4624815370405546,2.8265274864827594
1.4631175304834325,2.826613592045777
1.463797701938972,2.826740127452632
1.4644530545392933,2.8268239909684887
1.4651106085455563,2.826880885743022
1.4658329525193945,2.8268994386981743
1.4665003366203733,2.826990601320133
1.467190004722171,2.8270406529790395
1.467895983142641,2.827065571946968
1.4685733114087842,2.8271426199190968
1.4692761722443284,2.827264917462855
1.4699792935484874,2.8273437542052355
1.4707246091554438,2.8274163353158452
1.4714285513455212,2.827482982439938
1.4721175749215425,2.8275670742938783
1.4727787528522753,2.8276082513721392
1.4734807587007406,2.8276525186003933
1.4741379793760179,2.827707156043503
1.474861725071006,2.8277757252338525
1.4755615594139941,2.8278002549716033
1.476248220537399,2.8279271974158995
1.4769138882246298,2.828020621794933
1.4775990345395416,2.8281061641587892
1.4784045137804434,2.828272022128121
1.4792747187718758,2.82840879835476
1.4800250162050856,2.8285866949296627
1.4808949189868825,2.828674388477793
1.4816731257374167,2.8288025337077385
1.4824798176820342,2.8289229931274935
1.483302519452372,2.829022707146759
1.4840855355336193,2.829217955024892
1.484953437581222,2.829333935706645
1.4857340136057617,2.8295042381412845
1.486534111273993,2.829673756937378
1.487353384132368,2.829837985704767
1.4881225055228016,2.8300536840763932
1.488998038895525,2.830199055465584
1.4898246614583655,2.830364662188145
1.4906579918171912,2.8305271587275302
1.4915382240588118,2.8306539668688613
1.4923425467112121,2.8308494181234107
1.4931803975629614,2.8310313827466835
1.4940403587610418,2.8312080587113
1.4949150299931935,2.8313568150398756
1.4957639033383527,2.8315247256108234
1.4966688251545848,2.8316768419580316
1.4975748917114102,2.8318236693490952
1.498424106226542,2.8320771704734637
1.4993222548466045,2.8322943259795252
1.5000497666363772,2.832453538157566
1.5008099485150628,2.8326084402543588
1.5016319070660786,2.8327354709734527
1.5024164788389565,2.8328959239850415
1.5032043143640446,2.833031479009301
1.5039822535109084,2.8331995811962765
1.5047365750180393,2.83332647908541
1.5054736090366263,2.8334297007370433
1.506160320876734,2.8335910129933226
1.5068841682263865,2.833686703282288
1.5076335613320504,2.8337997708256517
1.5083883225651056,2.833929944910563
1.509052044284524,2.8340795475809
1.5097711639312066,2.8341597285746585
1.5104660403374195,2.8342876934729255
1.511148775092937,2.834426929880355
1.5118132232225385,2.8345684474061703
1.5124820624060262,2.8347111392174935
1.5131397510344287,2.834858050124054
1.5137940755466979,2.83500814497371
1.5144233694639224,2.83512772295693
1.515058410209787,2.83527305875319
1.5156733913542406,2.8354089754073404
1.5162966642874014,2.8355078574926513
1.5169340053167746,2.835573040141308
1.5175287772060075,2.835733021489345
1.5180533114651196,2.835772173617408
1.5185638610606915,2.8358260576967083
1.5191434685419867,2.8358730237067005
1.5197599349420157,2.8357938497909925
1.5202441833965832,2.8357660318931597
1.5207262520629892,2.83577922459058
1.521217440122883,2.8358187364151175
1.5216917888992618,2.835810707900783
1.522180340334103,2.8357580587697804
1.522675206794611,2.835680503967722
1.5231734398146528,2.8356305721987
1.5237048088696619,2.8355237833475795
1.5241058035177555,2.835363365703564
1.5245085377974334,2.8353196167156964
1.524911061909585,2.8352459724505703
1.5253438873980512,2.8351512048068512
1.5257734808534071,2.835057654157862
1.5261742143591674,2.8349619746912436
1.526551636987969,2.8348910389660102
1.5269550940311094,2.8348256374171474
1.5272904338433744,2.834722313616871
1.5276283233406265,2.834595927625905
1.5279269535346585,2.8344687931068964
1.5282426198123193,2.8343228988149605
1.5285792443285695,2.834095448354784
1.5288462500990037,2.833980408342851
1.5292433544490225,2.834061323640067
1.5296191118426656,2.8341473027021076
1.529994595003594,2.8342373266769134
1.5303386099116296,2.8343410460730647
1.5306951549169567,2.834433403270459
1.5312259552561274,2.8345249427085935
1.5317065147637519,2.8346782971595936
1.5321361214175666,2.8348630674385316
1.532668987945177,2.834908506936934
1.5332611387414463,2.8349258578319985
1.533713452725659,2.8350328057393748
1.5340766004460948,2.835150539577163
1.5344649465537474,2.835301532480423
1.5349013391373016,2.8353228978238074
1.5353177701287557,2.835471664877062
1.535666634645806,2.8355950839119415
1.5360288724424025,2.8356721724970404
1.5363346083169445,2.8358116485281344
1.5367159124905008,2.8358397941713034
1.5370640843964565,2.8359443980981696
1.5373846079388622,2.836008021794816
1.537722751793297,2.836080911375256
1.5380190923103492,2.8361622285116033
1.5382960731218682,2.836222671333268
1.538640635038356,2.83614679564654
1.5389262158041264,2.8361826365408036
1.5393338325486132,2.8361488442368055
1.5397213042163682,2.8361226689490597
1.540060794556155,2.8360824959012927
1.540529842686283,2.8359004943773227
1.541006921780402,2.8358129049942145
1.5414469845990055,2.835743375650762
1.5418588003159273,2.835675046479353
1.5422393448636202,2.835618245207173
1.5425711972414025,2.8355287890338206
1.5429424553118847,2.8353613877638595
1.5432704830115047,2.8353198904835035
1.5436451011164687,2.8351481460484935
1.5440384158710772,2.8349978952966834
1.544431690164147,2.834842384254875
1.544819826875798,2.834693793297037
1.5452086175073159,2.834527515140752
1.545579801615583,2.834344596183382
1.5459900209188318,2.834138726973924
1.546387967211786,2.8340055491752185
1.5467788319351232,2.83383469940353
1.5471893328419428,2.833641648722825
1.5475881409181436,2.8334487050109143
1.5480075403108366,2.83327572065206
1.5484424064512952,2.8330964657091062
1.5488787234161927,2.8329122794828776
1.5493456557011678,2.832738734092293
1.5500792104255012,2.8327710261668386
1.5508000016431636,2.8327460719963087
1.5515001961842887,2.832765499186924
1.5522578950672696,2.832736282371811
1.5530149264700432,2.832714841401824
1.5537578606295919,2.8327143546877513
1.5545690728522423,2.8326868973918398
1.5553808469859889,2.8326965550338317
1.5561727280268687,2.8326930209071484
1.557036030058169,2.832671342370735
1.557896317075521,2.8326762591568904
1.558754097450365,2.832688249452663
1.559617396552193,2.8326978244847867
1.5604966288360886,2.832722632495927
1.5613853086535117,2.832737940693704
1.5623007680560315,2.832760503517087
1.5632325431014547,2.832775656968246
1.564191824243767,2.8328028284836577
1.5651470774350356,2.8328192953465776
1.5661085143326876,2.832836613663297
1.567065556616065,2.8328473154766916
1.5680313501332013,2.8328810576198826
1.5689950058023352,2.8329162160905885
1.5699611313922308,2.8329400383108556
1.5709318253335194,2.8329770855897456
1.571918874282295,2.8330114897123395
1.5726388897600116,2.832964124484058
1.5733623664710779,2.8329465017439164
1.5741047566695585,2.8328927159830424
1.5748522864678283,2.832829819427028
1.5756084163104696,2.8327901263434914
1.5763801924286922,2.83272393838682
1.5771560510388873,2.8326638502461625
1.5779485267344824,2.832609521567679
1.5787461207602207,2.8325659435394206
1.579546413351172,2.832510114232132
1.580364110153869,2.832444698919079
1.581179076032356,2.8323889164876466
1.5820251892877801,2.8323260756106095
1.582886698186693,2.832253816836628
1.5837557239955307,2.832178550319367
1.5846423743120757,2.832118792728389
1.585523558905967,2.8320754326949906
1.5864337094000012,2.8320393772368004
1.5873654226329865,2.831986657090238
1.588305008515606,2.8319701162539896
1.5892559702472864,2.8319325800293913
1.5902233372401153,2.8318971568554674
1.591192483067386,2.8318661460843404
1.59216325435651,2.831841528111889
1.593140683081751,2.83181377391255
1.5941419072358038,2.8317782754326988
1.5948793022712293,2.831815846691892
1.595638902707243,2.831870528946262
1.5963813496480939,2.8319345955736392
1.5971236928908916,2.8320013994417703
1.597888579604358,2.8320708179625127
1.5986566127299167,2.832150405235794
1.599415104123113,2.8322164488507338
1.6001879734352167,2.832275672095056
1.6009509240335205,2.832341668799888
1.6017117015384734,2.8324054773946177
1.6024996218662864,2.8324735579735814
1.6032926389846804,2.8325297478466913
1.6041054524215088,2.8325840044812005
1.6049326999270745,2.832650633299565
1.6057670022256434,2.832730052608839
1.6065907886892572,2.832843425082116
1.6074559533319153,2.8329554485592987
1.6083261954750647,2.8330655544472476
1.6091854098608214,2.833177822185217
1.6100512630188115,2.833298631258101
1.6109286614173726,2.833414565075735
1.6118078831715588,2.8335895260463193
1.6127118187833744,2.8337493776082487
1.6136384753737798,2.833910451841253
1.6145719336290076,2.8340784635552154
1.6155312031947917,2.8342513131882736
1.6162368805484388,2.8342685415525097
1.6169244516534933,2.8342916732194494
1.6176402314396914,2.834314013271563
1.6183324436838207,2.834329181020985
1.6190269780948454,2.834310336431677
1.6197314822595037,2.83430792002862
1.6204321654367537,2.834326063593072
1.621129852176928,2.8343437687556015
1.621818997479438,2.8343630322362454
1.6224941481027255,2.834393964116134
1.6231761772902114,2.8344396273051045
1.6238817324613788,2.834491426505382
1.6245857955577083,2.834537702918815
1.6253014467747255,2.8345943074798496
1.6260345195909398,2.834617459412311
1.6267559550112043,2.834694174581776
1.62748878792228,2.8347606119001476
1.6282378944561398,2.834857048683318
1.6289938695284931,2.834911028263297
1.6297730571984623,2.8349400903145296
1.6305346754039847,2.8350082463364967
1.6312958664849346,2.835087880067026
1.6320608218106556,2.8351708567580802
1.6328428305713003,2.8352567592034488
1.6336620686627439,2.8353449388133427
1.634470601086215,2.8354244685933176
1.6353591132431684,2.835419487267586
1.636265834927367,2.8354211919120527
1.637150227652043,2.8354030173371076
1.63804093507905,2.835362400168954
1.638937813440285,2.83532114175635
1.639869672993582,2.8352661157005428
1.6408081238785581,2.835204818600748
1.6417628090863117,2.835121054940266
1.6427569981314445,2.835047353985985
1.643768994534545,2.8350026183164823
1.6447717448285273,2.834960417236974
1.6457991254258895,2.834904849499794
1.646838210086693,2.8348609379274077
1.6479030247772908,2.834819502929469
1.64895943942402,2.834763151853718
1.650036794124632,2.8347384714597785
1.6511172069446847,2.8346977961752353
1.6522574411847222,2.834688655428241
1.6534612902908918,2.8346916701138936
1.654700216607163,2.8346949665029553
1.6559856121724692,2.83470452573297
1.6572689492451305,2.8347225398071063
1.6585747951519125,2.8347215204513256
1.6598850813147277,2.834723002614778
1.6611654749000846,2.8347132480029997
1.6625055597709162,2.8346806842684202
1.6636187568772722,2.8347446989939207
1.6647555199721142,2.8348502679192364
1.6659997743582597,2.83496452019633
1.6672767643864717,2.835084388393397
1.6685946265585274,2.8351867087823712
1.669918451214251,2.835293214281877
1.6712566104333668,2.835414223387135
1.6726040183534558,2.8355398219009222
1.6739958870112215,2.8356832608730365
1.675381225634973,2.83581366262552
1.6767933871537004,2.8359864045642973
1.678228903186573,2.836136127979961
1.6797551916539801,2.836291313536427
1.6813566855796305,2.836451616289327
1.6830822342611205,2.8366058101042126
1.6848314847255215,2.8367395663276906
1.6865870398267926,2.8368675085883117
1.688382510046318,2.837073541993949
1.6902210963145927,2.8372232071373675
1.6920847203979985,2.8373574425832415
1.6939668512137183,2.8375505354043593
1.6959003309506242,2.83771467728849
1.6979128813918156,2.8378850910543854
1.7000197881356054,2.8380501311983424
1.7021948082629916,2.8382142719516015
1.7044411948917828,2.838409648281189
1.7069949612508681,2.8385144075586775
1.7096582219985412,2.8386272277999502
1.7123834218685237,2.8387507455986105
1.715197543509494,2.838871942723018
1.7180854290182923,2.8390023206493527
1.7210595621454767,2.839115043064497
1.7241053804730275,2.8392259885685966
1.7272333102203687,2.839358463722197
1.7304488248382386,2.8394683283088233
1.7337313663397749,2.839591223380427
1.7370827263755733,2.8396940473875607
1.740510725854236,2.839817964182047
1.7440076015613424,2.8399521751099988
1.7475611781689144,2.8400816815406453
1.7511553468070926,2.840186660139039
1.7548126983748285,2.840305986246857
1.7585158038591517,2.8403951366282785
1.7622489378865203,2.8404853973494277
1.7660307347090327,2.840563409685069
1.769807721058298,2.840647527216065
1.7735970161438865,2.840709701502367
1.7773954478860166,2.840767804618978
1.7811726877659921,2.8408172992078877
1.7849118144436922,2.8408699987037007
1.7886051078218537,2.8409019721324604
1.7922180198494422,2.8409134162768934
1.7979025221273837,2.840927159924036
1.8038308486647276,2.840957678166712
1.809686825474946,2.8409711977524412
1.8154296197350748,2.841000264201012
1.8211287544202193,2.840954627461979
1.826769221690698,2.840983359461423
1.8323708535916565,2.8409899542714334
1.837924803347914,2.840944881444018
1.8433722623917885,2.840978828775639
1.8487545769336577,2.8409671190632317
1.8541068150923103,2.840950767989901
1.859323718823793,2.8409367239261076
1.8644976641643438,2.8409205306936087
1.8696086273072745,2.8409120646109085
1.8746375162351572,2.840823682901123
1.8795869042569082,2.8408074265904903
1.8844651460403985,2.840785872218346
1.8892912759636293,2.8407277749811684
1.8940750492242775,2.8406401068852776
1.8988113013923957,2.840533051575979
1.9034834958519817,2.840407301083948
1.908109627598599,2.840279035908091
1.9126649612532638,2.8401476335232814
1.9171494310584154,2.83998352023995
1.9215726405462314,2.839796564901886
1.9259188307220994,2.8396229669951025
1.930043929776627,2.8397036733600016
1.9340762329972556,2.839839863835303
1.9380140408353628,2.8400380762672315
1.94184461194587,2.8402772941750265
1.9456708437389298,2.840490624962158
1.949417409169062,2.840616035737071
1.9530375567251752,2.840381744536004
1.9566171777762473,2.840110784415818
1.960005938948827,2.8398283842356937
1.9632726153539979,2.8395195080049445
1.9664383234562728,2.8391998976787614
1.969483000791328,2.8388484891187646
1.97239305520105,2.8384622244526674
1.975147658502268,2.838147555812668
1.977740458645238,2.837760194127763
1.980218150714431,2.8373724529831823
1.9825708358373164,2.8369623021560026
1.9847341276935142,2.836564828706373
1.9867060080373593,2.8361533651688853
1.9885373638841468,2.8357162734787322
1.9902385516800538,2.8352348383857144
1.9917993915954175,2.834740057892534
1.9932211997165397,2.83422506265564
1.9945239804495074,2.8336939490262094
1.9957332671149675,2.8331889611128895
1.9968818422630243,2.832632494276684
1.9985407012454137,2.8323353210570863
2.000106094054096,2.832074362510274
2.00161253699902,2.831806121668624
2.0030652941580587,2.8315159647989305
2.004444693473648,2.8312160729526887
2.0057499996495314,2.830911290607193
2.006953183097753,2.830653338454039
2.0080656285789966,2.830567623098033
2.013507962396952,2.829934171648889
2.018241868995042,2.829328369672395
2.0230513901865255,2.8289211115678614
2.027666702222909,2.828794884893521
2.0323399787472347,2.8286054718874216
2.0371060339184544,2.8283585140560725
2.0417779267293414,2.8280517635314197
2.0464287611659566,2.827767523221481
2.051064542820603,2.827423194698861
2.0556579083452178,2.8270828459974284
2.060154210604102,2.826724401293097
2.0645633661962592,2.8263569042394683
2.0688943566879696,2.825925160632481
2.0731978329544685,2.8255601576274385
2.077494904246396,2.8251162050460947
2.081781021182915,2.8247190460879703
2.0860073998897004,2.824244699156954
2.0902374553390164,2.8237756857177394
2.0949630110885322,2.82355151144437
2.099787050914193,2.823253931527753
2.1045410029832103,2.823077077956606
2.109206715189491,2.82280774560017
2.1138035340651067,2.82263736055764
2.1183370094266682,2.8224436005020332
2.1227880863437365,2.8222732992275175
2.1273173637410734,2.822123264748717
2.1317957423595573,2.82199039694975
2.1362971280013974,2.8218346967383123
2.1408176457458135,2.821721362464985
2.145400159272306,2.8216390889645777
2.149975489781702,2.8215919383313475
2.1546342427160443,2.8215741365187403
2.159391324676548,2.8215731855012702
2.164251735771721,2.8215901196939805
2.1690931534157336,2.821680936485891
2.1741094286825513,2.821710848974565
2.179155287497718,2.821790434850892
2.1842074663702444,2.82188185450676
2.189468410561161,2.8219931325480307
2.1947488227183864,2.8221233094361495
2.199981026172627,2.82229930585182
2.205121245636727,2.8224965615875353
2.2102111387960113,2.822656077181506
2.2152972109374343,2.8228411313836235
2.22040787015809,2.823049616431697
2.2255688174141,2.823338061716802
2.230765517511297,2.823638653529429
2.2359744911492303,2.8239598315469516
2.2411110779328633,2.8242764483070943
2.246240830716303,2.824641623357006
2.25131183086307,2.82500454312136
2.2562931359369585,2.8254181543543253
2.2611953089197785,2.825820564947203
2.2660477327507005,2.8261551367882025
2.2707236196226854,2.8265730780889817
2.275371450803605,2.8269158191789017
2.2800015679132666,2.8273534281135877
2.2848021422214355,2.827717364913612
2.289475694704935,2.8281686211192336
2.2940804423429926,2.8286084628353603
2.2989464452619877,2.8290618403575736
2.303871380035905,2.8294950320437504
2.308912170021154,2.82997858646378
2.314020606278196,2.830460156514723
2.319096122356258,2.8309696600739986
2.324203563682204,2.831478904485656
2.329419854034043,2.8319801935390694
2.3346752796245562,2.8325051105778374
2.3401526871684917,2.832954475714327
2.345603985388317,2.8334627069399776
2.350618965358077,2.832854673051184
2.3555637410280594,2.832205299382227
2.360271936650931,2.8315645707343493
2.3649099972223926,2.8309303183062284
2.3694673263998234,2.8302400661439977
2.3742744008296133,2.829528427196613
2.3791204026481934,2.8287697891524544
2.3838564123871713,2.8280687154670026
2.3883867264837724,2.8272764689232477
2.3930761171663293,2.8265360546015392
2.397673542970069,2.825753928789247
2.4023296264187533,2.8249531432698225
2.4070451505853114,2.824117665958712
2.4118360649044552,2.823274717971126
2.416656925875708,2.822408936120296
2.4215343207184183,2.8215176025791178
2.4264369188769157,2.82057603503855
2.4313703433035285,2.819610953668101
2.4363013244845995,2.818611139033793
2.4412073082963985,2.8176072734346396
2.446026822656572,2.8165705783530224
2.4508192030120926,2.8155468017322383
2.4555550456346014,2.8145172853278155
2.4602657898002227,2.813489412797703
2.464954747336642,2.812452859919394
2.4696360092668717,2.8114185442134376
2.474316065241492,2.810486489469095
2.479011431043359,2.8095516280958384
2.483701634047182,2.8086167236206294
2.488372246495275,2.807643567305736
2.492926103779469,2.80670221616367
2.4974524344839173,2.8057882603159605
2.5019570465431604,2.8048793096286633
2.5063789221740613,2.803981226681683
2.5107506307150214,2.8030672008758537
2.515139206411327,2.8021413766856558
2.5195256704434645,2.8011701108805513
2.524062347218745,2.8002484002284382
2.5285748095089353,2.7993079208208407
2.5331420971812983,2.7983608232046806
2.537742394775131,2.7974026475898297
2.542392511203445,2.796346098448762
2.54717202119495,2.795372617053298
2.5519817811771524,2.7943592754071522
2.556917889568451,2.7933393763476126
2.561948786404861,2.7922802345116984
2.5669561237320764,2.791194771561516
2.571993840658413,2.790073350922229
2.5770781185842884,2.788963268100856
2.582305162484391,2.7878093494633966
2.5874675088454397,2.7866331429482964
2.592543166158288,2.785457783468301
2.5977882744673573,2.784351209391362
2.6028549841630135,2.7833614700741864
2.6079465372511192,2.782312540359474
2.61308902367106,2.7812565837477528
2.618286647276683,2.780212161426875
2.6234789752922603,2.779099977926283
2.6286575675438244,2.7780507129987426
2.633788649680115,2.7769554419779716
2.638888764168345,2.7759090930188512
2.6438737039689357,2.7748907293292984
2.6490450821693834,2.7738278446662807
2.6542526251846805,2.772738395798588
2.6593549339350067,2.771667807136779
2.664489906910407,2.770616506543935
2.6700685369658768,2.7693820910878255
2.675813738089406,2.7681342124111605
2.681501218682985,2.7668502143719116
2.6870690638467476,2.76561427707197
2.692441373642081,2.7644183749289533
2.6978453926524684,2.763263686425917
2.70312893833541,2.7621131399737298
2.708379147862133,2.760984625876588
2.7134813308512946,2.759839766051974
2.718422304817434,2.758733981589227
2.723344632477642,2.7576596843550574
2.728359506932473,2.7565524200026217
2.7331457555530476,2.7549342718504937
2.7382202842652585,2.7532404521614815
2.7432258107659147,2.751563657659653
2.748285524576101,2.7498510970331362
2.7528707733285014,2.7477902174382813
2.757973824230561,2.7458551579996207
2.7632107301487068,2.7438258422325705
2.768461386033611,2.7417226524405143
2.7737499096066736,2.7395777364019342
2.7790773331633885,2.7373526793531595
2.784419399684392,2.735077956374634
2.7897508245392766,2.732740541826014
2.7950197650844397,2.7303357891413715
2.800254801739226,2.72791871829064
2.805455073352363,2.725412099036906
2.810643455350688,2.7229060864882793
2.8158236988506546,2.720303408961002
2.8210597908623933,2.7176556187887484
2.826503974684118,2.7149449784320407
2.831787235340406,2.7122175466315883
2.836888112956667,2.7095073255226634
2.8418274048035084,2.706830808358072
2.8469558135578077,2.704157724655955
2.8522066636280954,2.701498583690333
2.85735951992859,2.6987216684180364
2.8627423483986663,2.6958655459467313
2.867819823032292,2.69277963290484
2.873073821311301,2.689623704102131
2.8784309884483563,2.686395434103075
2.8838042628520952,2.6832166171868406
2.889029832004727,2.6799994648664995
2.894431430298455,2.676707624438666
2.8996808365405817,2.6734332492908788
2.904734286741782,2.6701035726319233
2.9098022456949444,2.666863485469646
2.914815710397286,2.663624568221046
2.9198552869777012,2.660338004670843
2.9248565950006467,2.6574010675098183
2.9296782173635934,2.654918722831426
2.934376397787388,2.6526031101986853
2.938886031657098,2.6505202628504194
2.9434082472295025,2.648402143727839
2.9476721759989593,2.646338156782543
2.9518708887703684,2.6443761351527395
2.9560211612528096,2.642566407979008
2.960703325773644,2.6404855510151495
2.965431739266386,2.638114323873457
2.9703135893756207,2.635776345441895
2.975253247911481,2.6333794602868927
2.980143399063126,2.630846484095516
2.9849452470712228,2.628238452884602
2.9900228189272573,2.6256576846938016
2.9950408377635656,2.6235243362336784
2.9997625614828607,2.6213426556193227
3.00467114567388,2.619409914976902
3.009222531918563,2.6177197463445014
3.0139436680580456,2.616052268373619
3.018704043354384,2.614156450309221
3.0234563221025947,2.6122082821553834
3.0281991476317285,2.610214955850931
3.0327384593031876,2.60856590509915
3.0372266973457296,2.606715945871442
3.0420787777335865,2.604784649726098
3.046831913664856,2.6028317746693626
3.051611433224977,2.6008248554568376
3.056325706906301,2.5989317759220856
3.0610337192899273,2.597203750539857
3.0657593272067425,2.5952520453141226
3.0705815542482844,2.593272004960824
3.075453066671621,2.5911822969354645
3.0803309239886367,2.5890916952611214
3.0850878969973476,2.587006901050297
3.089636451805378,2.5850976209289223
3.0942999776555893,2.5833223387426894
3.098924595935627,2.5813796632310066
3.103526750273743,2.579452427560214
3.1079596299235113,2.5778417491431895
3.1124237615870323,2.5761357002865775
3.117473027051176,2.573521299545833
3.1222927731005927,2.570824549106787
3.1271655666026383,2.5685343791890802
3.132275850820407,2.565967497179897
3.13731014413465,2.5633637767513964
3.1423566387811377,2.5607225905664723
3.147395680052985,2.5580548821236135
3.152619524570393,2.5552764650124167
3.1576251409448575,2.5527093817846174
3.1626534546118377,2.5500610361558893
3.16765252375299,2.547414746990236
3.1727403977273925,2.5447443741979376
3.1774952726877723,2.5423263159274274
3.1824406534700764,2.539816405128994
3.1873929873880593,2.537271982259891
3.1924070458519873,2.5346598632067288
3.19751087403284,2.5319905063082366
3.202626940020063,2.529308130298577
3.207716696554943,2.526716684565491
3.2128971062563108,2.524238276766571
3.217835947493152,2.521717450006804
3.223218038089191,2.5192905659023386
3.2285434364520693,2.5168004245971223
3.2339140332786043,2.5141850519404274
3.239285547264933,2.5115224203291673
3.2446202321218496,2.5088424272788563
3.2495165708703717,2.5056568727116546
3.2545586113285143,2.5024303339385554
3.259460285913834,2.4994882626469668
3.263995425100331,2.4968004406135886
3.2687047298865135,2.493919315276705
3.2734395994051857,2.4909941950418997
3.278176732064086,2.488013407885688
3.282910611721881,2.485010389448978
3.287637264697057,2.4820089655754747
3.292413478144377,2.478989220984129
3.297072794085729,2.4760993739460018
3.3013160542243276,2.473271718767489
3.3058125151585815,2.4705997945384985
3.310251138487703,2.467858658789788
3.314687356095744,2.465089679271979
3.3191416549740858,2.4623197306337015
3.3237023303284343,2.4594742341992686
3.3281757834441854,2.456700279592263
3.3326836633264856,2.45386055648784
3.3367910728193624,2.4510295535197377
3.3411823896036257,2.448410316843558
3.3456490707031863,2.4456596558388983
3.350124817827437,2.442862313724809
3.354597700437015,2.4400114156459627
3.359098688968982,2.4371381380737893
3.3636132914288552,2.434231453071222
3.368270777868597,2.430764010903595
3.3729523344556935,2.4273013510038157
3.3774975359504276,2.423926937891455
3.3820123424563486,2.4205733838367727
3.385983105966714,2.417347683915583
3.3901081609193526,2.4142668056476766
3.39443216218679,2.4111399586873463
3.3987656356258564,2.407881471117323
3.4031056388189436,2.404606593544949
3.4074368466624056,2.401274404130468
3.411752009015011,2.397923310049402
3.416080572497775,2.394511485937534
3.4205384268833945,2.3910030288861823
3.4249994746745607,2.387491278096296
3.429388949602369,2.3839962222328657
3.433433499390591,2.3805665008456263
3.4375077532178,2.3771926360830546
3.441814194938866,2.3737818613170867
3.4461839260049105,2.3702757871114324
3.4505604582583467,2.3667453454841656
3.454915237629795,2.363169977986268
3.459249060075465,2.359548945854532
3.4635594158252783,2.355883743227711
3.4679576852567044,2.3521797646377247
3.4722326650573923,2.348498622842427
3.476487311754169,2.344779614763911
3.480592921406505,2.3405810689457
3.484868230269554,2.336255460846513
3.4890706244399583,2.33209054061557
3.492889592775388,2.3280685936339034
3.49668028890044,2.3240769607479783
3.5006797474112537,2.320111448290525
3.504656982077899,2.3160578545024655
3.5086306030381262,2.311984444819677
3.512579412999848,2.307859578958686
3.5165208308480165,2.3037149278046556
3.5204618647078245,2.2995233784219113
3.5243623683865573,2.2953272962066658
3.5282525752184846,2.291117229971702
3.5321115599824355,2.2868805205260325
3.536157514371852,2.2825728841016306
3.5401570133511258,2.2783064185056396
3.5437887481158796,2.2741692167367726
3.547619981411779,2.270033037480862
3.5516814228535565,2.2657124858720294
3.5557752866185433,2.2613205991528877
3.5599183194183843,2.256861547611473
3.5640583828151584,2.2523288935876375
3.5681939227495625,2.247754999638536
3.572316268309098,2.243163110137927
3.5764390913116353,2.238523717066043
3.5805706647195734,2.2338539264632744
3.5846103961970988,2.229353703929021
3.588504185415773,2.225004463785757
3.592665355514529,2.220276284328343
3.596275366594009,2.2160741808943594
3.6000688437207744,2.21188602749252
3.603981195497385,2.2075739967746273
3.6078657484317795,2.2031585195791954
3.611725297933503,2.1987041961972023
3.6156021646954075,2.1942387039353783
3.619434498345636,2.189741125324336
3.62328552124094,2.185237361676227
3.627071904414244,2.1807796098963257
3.6308779775703397,2.1762998755782825
3.634668888967222,2.1718556674970055
3.6384153426434933,2.167432287513158
3.6421264325916747,2.163044473779345
3.6458353574849607,2.158671984180415
3.649429054589373,2.1543164259613157
3.653027828016011,2.15006965304912
3.65667561339739,2.145833483754422
3.660378162343945,2.141496366315626
3.6640984830200782,2.137083017458033
3.6678562810154247,2.1326308632332016
3.6716270315205923,2.1280859699166936
3.675390097377176,2.1234909151745787
3.6791580230406398,2.1188473633609193
3.68283602542239,2.114143746635773
3.686589515918109,2.1093530747485967
3.6904285954786338,2.1041312664203042
3.6945146069897112,2.0988782824397267
3.698691624409797,2.0934665322808277
3.702742446976871,2.0884608685807393
3.7066711208008885,2.0835518076094988
3.7105735151246857,2.07857080920699
3.7144165528249955,2.0735845735949705
3.7182521707663874,2.0685804767984455
3.7221096222586394,2.063522859558824
3.725952688189728,2.0584583353644774
3.7297718816680616,2.053439840904657
3.7335790051779667,2.048349434771855
3.7374408680664875,2.04318587158463
3.7413823509066275,2.0379355762636573
3.7453589377367007,2.0325964821512517
3.749383940825628,2.027189228198007
3.7534575504034198,2.021687675399934
3.7575324406964494,2.0161258399763047
3.7616605183116096,2.0106616591858164
3.7658459196230556,2.005168982756509
3.7700034179067186,1.9995850955768497
3.774099171184747,1.9940134564497454
3.7780894260030657,1.9885146569008443
3.782012367464191,1.9831267244473458
3.7860711577013655,1.97786604759711
3.790103557078113,1.9727093387973071
3.794067396249533,1.9676298950680557
3.7980486342488415,1.9625019585064436
3.802026823546126,1.9574337709856744
3.8059514490925745,1.9523195054792968
3.8099156087690886,1.9473154284473728
3.813892366336034,1.9423477030064848
3.8179088763185565,1.9372194326644696
3.821853338021259,1.9320012079134128
3.825542324149401,1.9272617618298655
3.8292683729591315,1.9223562434378634
3.8330056063266977,1.9175398074169747
3.8367783336956065,1.912679672361887
3.840507578873386,1.9078892653404405
3.844222668670629,1.9030650159788338
3.847937006169029,1.8982583941492872
3.851670655621527,1.893477656699281
3.855456699206675,1.8886141541506292
3.859291699027878,1.883604819503518
3.863205367305312,1.8785470562457827
3.8672504745828378,1.8731666565140008
3.871288101069125,1.8679685634114855
3.8752804474716562,1.8626335894991546
3.8793345082849457,1.8572939132571862
3.883387650787063,1.8519585096866495
3.887011500889578,1.846171369098028
3.8906110506428195,1.8403749829971812
3.894162646399906,1.8346583061845243
3.8976197746594594,1.829004075241243
3.901015202394657,1.823453592258016
3.9043497488343135,1.8179731066371607
3.907654647292907,1.8125105018472925
3.9109445650138803,1.8070606051907734
3.9142700436783957,1.8013914474297503
3.9175200904258167,1.795971102741382
3.9207320221760456,1.790412103436388
3.9239725263494485,1.7848586330409844
3.927231532014981,1.7792369319927035
3.9305364485146113,1.773488483839273
3.9339246614070995,1.7676544443215207
3.9372996175048094,1.7617788691364946
3.940726027361418,1.755780703654901
3.944220863882129,1.7496359599818507
3.9476835074273318,1.7435208912364926
3.951132384472301,1.7374249486634552
3.9547353675759016,1.731001777556221
3.9582179921177545,1.7248853487852307
3.961654449513448,1.7187295930018462
3.965001938995435,1.712670057404475
3.968441917704894,1.706379650850479
3.971693260838438,1.7004563193105875
3.975130709071054,1.695108970212439
3.978168075082521,1.68878718427021
3.981411908205165,1.682719524376241
3.984684186245783,1.6767279196756948
3.9879272136122093,1.670743580781481
3.9911256141815086,1.6648313729431972
3.994241959749045,1.658982166973262
3.9973269223915535,1.6532020781264023
4.00038624158795,1.647443634590354
4.003380171603088,1.6417350471863903
4.006443546691877,1.6360363486276117
4.009361827093026,1.6303447551412096
4.012377231262504,1.6243528852932898
4.015409329172839,1.6183630429853588
4.018496676958761,1.612439958205443
4.021640689328666,1.6066035996297976
4.024810941971758,1.6005559411176302
4.028002603959724,1.5944782081514137
4.031132033573143,1.5884249523063025
4.03426623245392,1.5822568521830067
4.037397703656226,1.5760495985775562
4.040618949707922,1.5695690443105061
4.043834023141349,1.563137724963196
4.046977090423826,1.5566966582097166
4.050120132613989,1.5501950906512234
4.053287782765115,1.543670135169297
4.0565052185670165,1.5377711238180307
4.05966241756283,1.5319915643444446
4.062789465110644,1.5261923970063043
4.065862324215446,1.5204708403373188
4.068921092413995,1.5147887170552863
4.072032654343952,1.5089086743262081
4.075107223584928,1.50319032474307
4.07808103576147,1.4974406419035657
4.081027475212278,1.491797225356427
4.084092901130859,1.486020176505538
4.087107171655322,1.4802438320852127
4.090272908783614,1.4741621840037533
4.093479232281983,1.4681380820082197
4.0966056170957295,1.4619987206550773
4.099784923578053,1.4557709353972539
4.102900270132826,1.4496517501194457
4.106066130173373,1.4432346931418456
4.109267628522626,1.4368843062371077
4.11244980012213,1.43056575718012
4.1156170390772155,1.4241661872119864
4.118858693155559,1.4177338832893602
4.122094488612553,1.4112955534254754
4.125303473486997,1.4047529955435072
4.128520433460689,1.3982255103805301
4.131737428052622,1.391703537237357
4.1349623534892075,1.3851800411432622
4.138106038563087,1.3789467953676406
4.1412404449760425,1.3726479550538027
4.144388566201991,1.3663364049095201
4.147492477987219,1.3599702413252726
4.15052476667339,1.3538432211657851
4.153506473225206,1.3478192651327747
4.156399814631901,1.3418787315207021
4.15923406262163,1.335977454464242
4.1619924535303285,1.3301097929275847
4.164799121748257,1.3242854735608427
4.167570775643718,1.318372201202988
4.170380068351781,1.3123310962386068
4.1731693815952875,1.3063575518297061
4.175972256317859,1.3003637456220993
4.1788239297953815,1.294141951927195
4.181649487334935,1.2879662533745957
4.184467572516029,1.2818174990863467
4.187338276683502,1.2755179875787883
4.1902226886253295,1.2691268099268687
4.192965291813351,1.2629746363513874
4.195871967743254,1.256380018216415
4.198693977751592,1.249945734210223
4.201523761522836,1.2435118022973253
4.204307036613921,1.2371479851252032
4.207045043029033,1.2308469581615584
4.209699413506212,1.2245834390515808
4.212295241783872,1.218299601942357
4.215104769011567,1.211901595724357
4.217855333050373,1.2054190642285207
4.220532015475829,1.1993010558584902
4.22314648333058,1.193177823952702
4.225748986405429,1.1871266035906471
4.228333452750286,1.1809271043493814
4.230887651332433,1.1748715133503767
4.233414155858426,1.1688071618765226
4.235980433214591,1.162599666209005
4.2383962860145115,1.156653347215728
4.240755814098845,1.1508163997808016
4.2430892355878225,1.1450434914093752
4.2454602604471425,1.1391050585128062
4.247710366817428,1.133406197875675
4.2498960770987395,1.1278452345437688
4.252129515087618,1.1220720022209947
4.254344596679658,1.116365649110517
4.256500798468718,1.110709494211331
4.258612663384964,1.105156543600559
4.260687809662622,1.0997053684405353
4.262683994131993,1.094135776461525
4.264630801671466,1.088760293285103
4.266573651937169,1.0832915584637075
4.268477260978543,1.0780152137739922
4.270311089437938,1.0726908777677218
4.272216236201833,1.0670384249289349
4.27411094323573,1.0613742012377991
4.275989102277204,1.055711002907138
4.277798807212508,1.0501803339561906
4.279593008198688,1.0447711373087543
4.281353498588677,1.0393823568781566
4.283142547760435,1.0339970835062364
4.284839238580554,1.0285078661378304
4.286531066668954,1.0230675584610467
4.2881909827374365,1.0175657785871557
4.289873756713635,1.012081160058827
4.291541853391125,1.0066182308449887
4.293083085954505,1.0011519886953484
4.294608955675775,0.99576358550568
4.296136861822248,0.990337527080744
4.297607893960213,0.9850633227935959
4.299060217026778,0.9798347242816574
4.300526525771479,0.974645483145382
4.302014567311186,0.9694406494453989
4.303490807069384,0.9642056617127425
4.304970018430184,0.9589548978891644
4.3064469705166015,0.9537169564614698
4.30799537024829,0.9485325940868639
4.309459146873132,0.9433408117403169
4.310798726427845,0.9380824020929024
4.3120976330128125,0.9329457664283332
4.313599887824041,0.9288244901143594
4.315036245409644,0.9245723131866211
4.316498005826379,0.9204157643049684
4.317931478495075,0.9162062962121155
4.319478747749379,0.9121095993142353
4.320979382571471,0.908026294767876
4.322343199804006,0.9036982763346713
4.323647738343895,0.8996458550723155
4.324846207745078,0.895663486514614
4.326046158380292,0.8917708692821884
4.327188093103223,0.8879783820269691
4.32839495977791,0.8842698167118781
4.329509663133385,0.8804886710307097
4.330590426488112,0.8768484147599191
4.331717404695459,0.8730006485900421
4.332783006938774,0.8692497357014075
4.333886417357089,0.8655756005515387
4.3349059750207966,0.8618483465499086
4.335955710448156,0.858299531462974
4.336953246450392,0.8547117847626415
4.337971596226033,0.8511498148739036
4.338953223965765,0.8477770878921904
4.339913078777193,0.8441542183173925
4.340832971001621,0.8406534183146241
4.341826333236743,0.8370256825668445
4.342820808649994,0.8335848039986975
4.344115402099555,0.8300733861320632
4.345413564793956,0.8265473847779428
4.34673157110705,0.8231066786822712
4.347957348568876,0.8197402673844973
4.3492577263250505,0.8162907674785409
4.350514634425565,0.8128721906723557
4.351759254947847,0.8095164316389012
4.352959551088595,0.806214731415644
4.354179673413138,0.8028624992102206
4.355384130860799,0.7994440590949639
4.356658946797936,0.7962443785075877
4.357789237488206,0.7930586881402895
4.358968435148826,0.7900313585328458
4.3600785286017185,0.7868815570716035
4.361156414365597,0.7837385251718629
4.362192152369822,0.7806193570965898
4.363281795342847,0.7775539042581088
4.3643461247461195,0.7744877460011533
4.36546906687692,0.7714156501722323
4.366596479929484,0.7683352854397637
4.367639185650865,0.7652971931685095
4.368662492030391,0.7623755321424854
4.3696733403737475,0.7594938504148943
4.370713558678792,0.7566277302135032
4.371762836706712,0.7535753917468356
4.372828318175254,0.7505803584146354
4.373683344654169,0.7476646308485957
4.3744348475627515,0.7448221751367727
4.375170200691498,0.7419540073898344
4.375978244224755,0.7392501603812616
4.376683808249835,0.7365402668423173
4.3774055338801645,0.7339428929401095
4.37808502466236,0.7313540180626341
4.37880866903993,0.7288608673487746
4.379532103907723,0.7260957230210043
4.380211742262483,0.7234460643826838
4.380935202374609,0.720752303026476
4.381661683730881,0.7181619349518837
4.382305939371903,0.7155558627532571
4.38290397819559,0.7128729149911404
4.383569781489423,0.7103962395126691
4.384159977480626,0.7079210513013676
4.3846854951252086,0.7054897104629572
4.385175120712414,0.7030036506207724
4.385652548852656,0.7005860376479126
4.386085142698272,0.6980637239545133
4.386584794148735,0.6955700921107182
4.38707749820787,0.6930523595706009
4.387566507732525,0.6904932327248675
4.388081316288291,0.6880628856026232
4.388527905009827,0.6854323968338596
4.38894591916031,0.6830862989722433
4.389369649880132,0.6807461113094186
4.390179144704262,0.6783085270526918
4.390975275300896,0.6759295699020154
4.3917858732841655,0.673379213394675
4.39257912065847,0.6708860684379413
4.393431160727846,0.6685067103312643
4.394259499807566,0.6659616638124335
4.395128629263627,0.6634430891588015
4.395997505526999,0.6609825598954389
4.396862362131234,0.6586941525480297
4.397654684834846,0.6563136125494334
4.398472102232373,0.6540649057104287
4.399342167631335,0.651727219912668
4.400225506461027,0.6493836974993135
4.401190270010416,0.647096719439185
4.402119536527116,0.6447426629006232
4.403029453334752,0.6424851938472408
4.403903558558595,0.6403008367900118
4.404728645530757,0.6382261806482521
4.405535668305103,0.6362248697740968
4.406306236347694,0.634252132692471
4.407050621595415,0.6325123837044366
4.407753522771696,0.6307305485255116
4.408458528092408,0.629070224009679
4.409135739135852,0.6275299568357869
4.40978063175573,0.6261173171986141
4.410046808311397,0.6251971258177579
4.410318899248933,0.6242781639713039
4.41055387025767,0.6233921751520426
4.4107758916265976,0.6226187225916231
4.410944800838135,0.6219658493035933
4.41111361101672,0.6214036153901388
4.411281519822721,0.6209592283707164
4.411405739982564,0.6206419904060699
4.41150257495668,0.62042789367105
4.411552828443068,0.6202785894613565
4.411572165624985,0.6202269077400241
4.411568740675498,0.6202623092711125
4.411534456255446,0.6203632241406276
4.411479713846317,0.620475036115711
4.411459277369149,0.6206025019255705


==> figures/paths/sim_ramp_virtual/actual_path_7.csv <==
x,y
-0.3520233979003614,5.3209149782559536e-05
-0.3520825673292991,7.769351941041896e-05
-0.3521207011819304,0.00012841622804805688
-0.3521819973860744,0.00016917116745998105
-0.3522373874593312,0.0002400009982109408
-0.3522953405072198,0.00031920745673006876
-0.35234100033352944,0.0003695778093178483
-0.35236857205577865,0.0003925876470330536
-0.3523842091363861,0.0004340708687506046
-0.35242518443474585,0.0004982917130956414
-0.3524165196719142,0.0005166110565875445
-0.3524123790944339,0.0005606950245938474
-0.35242532655482367,0.0006017187132661548
-0.3524061696233894,0.0006484938496816505
-0.35238037355797613,0.0007115344016697338
-0.3523650134198026,0.0007532742052475853
-0.3523545837708106,0.0007831717956070437
-0.35235772308284685,0.0008179183500782561
-0.35236255854888093,0.0008416107250404112
-0.35237608768193684,0.0008480842201245825
-0.3523611731035312,0.0008845964372760001
-0.352369398612764,0.0009014641929075743
-0.3523679168253576,0.0009012160159374385
-0.35238280350414486,0.0009186098161929181
-0.35237357820057796,0.0009305197848927548
-0.3523649258914064,0.0009282878581694114
-0.35234453010071026,0.0009364940413737733
-0.35232150660664446,0.0009270595800227738
-0.35229385141962105,0.0009066344408267816
-0.3522509830198189,0.0008656740928367889
-0.3522264607933438,0.0008426174721994355
-0.35219391299198516,0.0008207784415832683
-0.3521246961144046,0.0008115575286867813
-0.3520598995138006,0.0007714203235891675
-0.3519691239823056,0.0007483547764250591
-0.3519008374428156,0.0007164523377106383
-0.351920369956654,0.0007342024154362876
-0.3519319340712529,0.0007475940336572226
-0.351934861086781,0.0007508296727659225
-0.3519277007558861,0.0007375917358047482
-0.35191038630081795,0.0007206638873329548
-0.3519054172486996,0.0007196773263949879
-0.35184002537844133,0.0006960461127180034
-0.3517736559622426,0.0006706357864751461
-0.35168585518881457,0.0006623688238999111
-0.3516175161354342,0.0006583721840512479
-0.3515330737084974,0.0006434777655167367
-0.35146555040410943,0.000623495953531613
-0.35135769659498955,0.0006296473281267093
-0.35124590056888116,0.0006109398286898966
-0.3511261187562763,0.0006027099722163919
-0.35097297186457976,0.0005915752298789323
-0.3508313424119491,0.0005469117007341139
-0.35070399078841047,0.0004837181217395932
-0.3505407025927615,0.00040858342013478803
-0.3503839559372329,0.0003000051733263356
-0.3502065257137252,0.00019280321176097593
-0.35000841239181213,8.715683299914937e-05
-0.3498215976811153,-5.6126109558160664e-05
-0.34962546539354,-0.00021873936166738096
-0.349418546928073,-0.0003674346314902374
-0.3492090452887815,-0.0005139460674436081
-0.34916784300886367,-0.0006016776161004692
-0.3491357574516151,-0.0006908387951911694
-0.34909265733714745,-0.0007882312927772549
-0.34908231374278625,-0.0009010583563248564
-0.3490934805906195,-0.0010225990958932696
-0.3490926536183404,-0.0011443072751065038
-0.3491075488800336,-0.001282478326081769
-0.34909570080892866,-0.0014251921880871292
-0.349109566663113,-0.0015619580759946238
-0.3491416633446683,-0.0017252570295466043
-0.3491912205033685,-0.0018765896236635903
-0.349256842354395,-0.002037732800700675
-0.3493155656165558,-0.002178052959165923
-0.3493895247657612,-0.0023390815889702712
-0.34946292657652944,-0.002467621553044841
-0.3495645290385674,-0.0026241935392378336
-0.3496907541978979,-0.002788669882973994
-0.3498097061225982,-0.002960959778357658
-0.3499486283666832,-0.0031377902863044815
-0.35012779881271916,-0.003306021684206695
-0.35032399187230123,-0.0034966606721178856
-0.3505161831561648,-0.003710272505948777
-0.35072526084529027,-0.0039006382871483686
-0.3509887677418211,-0.004090910963275914
-0.35125813458006355,-0.004301188121024614
-0.35154061066118897,-0.00451673840704238
-0.3515897396495626,-0.0045496052651723354
-0.3516598189112926,-0.004590486509226426
-0.3517470631995289,-0.0046235455295458245
-0.35185176981893995,-0.004618737156880702
-0.35193046404303785,-0.004620510771406506
-0.35202138158600793,-0.0046114726728125385
-0.3521265916132585,-0.004576788315756507
-0.3522381886879012,-0.004533623226670374
-0.3523132067359317,-0.004476015320174204
-0.35241454736781275,-0.004420350954129648
-0.352508026058628,-0.004353613939863219
-0.35260831875617665,-0.004289845188620744
-0.35268815567476086,-0.004226907517249521
-0.3527606891445302,-0.004145133316698641
-0.3528476281343389,-0.004059760606776944
-0.3529300547082641,-0.003955545002177061
-0.35301189388223664,-0.0038087906471852228
-0.35310606436901915,-0.0036663994379434457
-0.3532080640809053,-0.0035152190706066173
-0.35329544317531814,-0.0033317596053279407
-0.3533626749714394,-0.0031626650665339123
-0.3534599937664638,-0.0029690232663489545
-0.35353816552124184,-0.00274141839657291
-0.35362709700635186,-0.002511619168162154
-0.3537276482422856,-0.002300918857049353
-0.3538426640183966,-0.002029917190842734
-0.35384692824099756,-0.002037528829800677
-0.3538269814895702,-0.002025948437333009
-0.3538104181843701,-0.0020092071012205535
-0.3537874011397023,-0.0019830835581855295
-0.35376176253243985,-0.001946331694170626
-0.3537349597412554,-0.0019086222933466037
-0.353714702356853,-0.0018514161170146075
-0.3536855275637246,-0.0017727005451172511
-0.3536447929662117,-0.0017194248503142064
-0.3536035239827019,-0.0016125300119784287
-0.35353452165733307,-0.0015097671954099091
-0.35348057035179126,-0.0013921048607959258
-0.3534231707952364,-0.0012756052506180042
-0.35335049077833763,-0.0011331790890219068
-0.3532810369347117,-0.0009580456337052585
-0.3531934441067659,-0.0007865517640976218
-0.3531136219102357,-0.0005777223525618561
-0.35301809629847053,-0.0003680254390452944
-0.35293033417119024,-0.0001365945704775648
-0.352855836411789,9.26189823207273e-05
-0.35277550054500306,0.000317135099683533
-0.35269508209967765,0.0005349714483470203
-0.35260925819264827,0.0007825138568178129
-0.35251822622080015,0.0010125978270265567
-0.35243475408306635,0.0012634219090773124
-0.35235588751710173,0.0015280227539148324
-0.35236567520933293,0.001581214582473439
-0.35241084673978534,0.0016305682435583165
-0.3524458110895334,0.001669942737555895
-0.3524706347182599,0.0017109200688723936
-0.35250264054592584,0.0017216354059625355
-0.35251968003066425,0.0017160889101749447
-0.3525364184346124,0.0016994823004131128
-0.3525574143385422,0.0017061092949422051
-0.35257591727529536,0.001687744374199209
-0.3525806815600995,0.0016488606466023234
-0.3525880794006135,0.0016007681805593431
-0.3526111962304411,0.0015197339888077116
-0.3526336253473131,0.0014494856758010882
-0.35269256876299987,0.0013917468993337062
-0.3527298590542425,0.0012536101167082688
-0.3527629121972669,0.0010740483306618037
-0.35280083276983104,0.0009128546656964477
-0.35282726722331414,0.0007010216459218599
-0.35285641721901806,0.0004952846998356747
-0.3528950335037815,0.00028397137602733427
-0.35293644101309746,7.360127313728128e-05
-0.3529894713262898,-0.0001838425287815496
-0.35304121728872956,-0.0004452301717333668
-0.35308678597865234,-0.0007462649829641634
-0.35314752211024225,-0.0010431828267373408
-0.3532142782973294,-0.0013665466388865575
-0.35326311483059514,-0.001403449962971392
-0.3533094778381331,-0.0014334164956332184
-0.35335382001812704,-0.00149718348019394
-0.3534048019895216,-0.001552586700698785
-0.3534390965501865,-0.0016076741082344562
-0.35346930317593095,-0.0016781557197459633
-0.3534906651488724,-0.0017304034463293254
-0.3534952735297197,-0.0017887424338745533
-0.35348920370959447,-0.0018830905641230439
-0.35348137241016264,-0.001945934405603769
-0.3534550514757042,-0.002020415090096021
-0.35343742987132953,-0.0020866575630721623
-0.3534283055434361,-0.0021635932111023987
-0.353393430142255,-0.0022436048275012977
-0.3533484419568377,-0.0023070395115611956
-0.35331179416821235,-0.002374192593457176
-0.35326208755599775,-0.0024343000857409616
-0.35320139386224314,-0.002512038710024718
-0.3531542693947617,-0.002573426413000361
-0.3531118073031798,-0.002632834696354275
-0.3530565631905779,-0.0026984472450410375
-0.3529819864913193,-0.0027743453106357325
-0.3528977628391326,-0.0028381930216468737
-0.35280472389875056,-0.0028717922275711904
-0.35273155857433686,-0.002922714318019519
-0.3526389041560001,-0.002944383801591386
-0.35262139888828414,-0.002972744465164717
-0.3526117213991147,-0.003007076363559272
-0.35262477188591923,-0.0030222159412835463
-0.35263045773798957,-0.002996406567159865
-0.35265612713441835,-0.0029442490813504805
-0.3526785114489049,-0.0029060767282813697
-0.3527342280642547,-0.0028747497080170784
-0.3527933566241534,-0.002806925596339834
-0.3528611562714423,-0.002737727838400976
-0.3529075359159434,-0.0026510963997663055
-0.35295095200727794,-0.002568252064270391
-0.35299839980487424,-0.002460316007539388
-0.35307285668074195,-0.002361577309680683
-0.35312673367909103,-0.002237268349093512
-0.3531865823184682,-0.0021178212925828423
-0.3532280344000065,-0.00198104195070684
-0.3533052350732434,-0.0018327341052471633
-0.3533694349245618,-0.0016917818559813948
-0.353424691343903,-0.0015213235509676196
-0.35351563190896557,-0.001347829513857751
-0.3535963186750802,-0.00117014010550294
-0.35366396342950107,-0.0009580809960095665
-0.3537390293038414,-0.0007346559517659041
-0.3538217442900213,-0.0004900078416576191
-0.35392184747060573,-0.00023600926240484712
-0.3540307981698218,1.9248475674350416e-05
-0.35370348624326037,0.0005363814636498784
-0.3533698334221605,0.0010727752884032988
-0.3530315521680453,0.0016013087328702598
-0.3526750827523219,0.002129033864734233
-0.35230471499286453,0.002658239502695184
-0.35194865142802473,0.0031803603293031825
-0.3515594313818122,0.003707964795906955
-0.35117047709113414,0.004232820429446381
-0.3507558551575546,0.0047651356642162334
-0.3503167925482796,0.005280517505595781
-0.34985839097037913,0.0057647684841234175
-0.34939350536296376,0.0062766033840222935
-0.3489086408043173,0.006795796832030659
-0.3484166175326788,0.007329330074693708
-0.34790686243165847,0.007886842772283485
-0.34738089631288344,0.008445844406317815
-0.34686544493408245,0.008988135913938612
-0.346329551888695,0.009517905930731473
-0.3457828239457851,0.01008046857521563
-0.34522348119641005,0.01065950274753538
-0.3446543980262265,0.011246904101492433
-0.34403951219760376,0.011825450063264615
-0.3434262142733246,0.012407908936449085
-0.34281961271277345,0.012991466551562685
-0.342204861653039,0.013567842129179084
-0.3415721899226531,0.014120494337654282
-0.3417445224197805,0.015413045846762789
-0.3419181372588152,0.01675220293410039
-0.3421036303315076,0.018092417983827026
-0.3423239842651526,0.019452161061212683
-0.34254350482769985,0.020839618592582473
-0.3427778535930786,0.022226236513488908
-0.3430114016507063,0.023670909191753065
-0.3432452063144119,0.025120907589491027
-0.3434932396252561,0.02657909285922472
-0.34377572652151667,0.028050693716823907
-0.34404105490805553,0.029539301225483837
-0.3443018811015656,0.03106448143746128
-0.34454580821614617,0.03260742567281244
-0.34480166272853746,0.03416380505023174
-0.3450721388112127,0.0357455048932169
-0.34533713216281126,0.037327565592420835
-0.34560365402056364,0.03892995507866565
-0.34587520332004607,0.040497863599536825
-0.34615726966895755,0.0421396619114826
-0.3464315508648806,0.04380674492514828
-0.346711002602603,0.04549298044828447
-0.34699411780648515,0.04719131530926881
-0.3472666305297542,0.048913665937871824
-0.3475675487271674,0.05067573723696893
-0.3478884512778228,0.0524518415238815
-0.34822727019035415,0.05427360506704947
-0.3481717841208844,0.05266593335896205
-0.3481204632959834,0.05106202717425344
-0.3480463596587093,0.04943152194490592
-0.3479564984838132,0.047786334381436014
-0.34786007782356115,0.046115158105330685
-0.34776447267759586,0.04443131611470088
-0.34766561986481753,0.042733743775076626
-0.3475661733449651,0.040999267805097966
-0.3474706979058138,0.03924858654779594
-0.3473717655560847,0.037483807037659765
-0.3472581282838089,0.03569478772684608
-0.3471538211236215,0.03387958169299921
-0.3470502814073298,0.032049559943167966
-0.3469669545319341,0.030228407794028685
-0.34685270408474045,0.028373237662224177
-0.3467455796356741,0.026496017271160962
-0.3466460235545256,0.02459082628946963
-0.34650245799606094,0.022691717141997976
-0.34639318161462435,0.020746730796868073
-0.3462668453494227,0.01879344490888936
-0.3461467548622813,0.016800966424640563
-0.34600767645943836,0.014775798433915998
-0.34587559105317156,0.01270704647217993
-0.3457484139368608,0.010639543914590184
-0.34560411423753823,0.008555807014405777
-0.34546451578313625,0.006425337508165745
-0.34551921626511434,0.006342939269663004
-0.34556880755817304,0.006263078060404175
-0.3456359258433952,0.0061996861766580634
-0.3457190293329066,0.006123273030012393
-0.3457872091444233,0.006045708494193774
-0.34588672038745866,0.0059793941144448215
-0.34595505131731513,0.005904193503835007
-0.34602951063025306,0.0058524450583038725
-0.34611171147515224,0.005817243895347523
-0.34617977407062717,0.005764129540285483
-0.346268959008096,0.005739069627480438
-0.3463763114628011,0.005740975382690352
-0.34646883693601416,0.0057180716402531456
-0.34656059618075546,0.0056885745456207604
-0.34664563934436476,0.005668967188846448
-0.34676584219396117,0.005644520370333833
-0.3468797777487604,0.005616284731632908
-0.34697344703429017,0.005620105582209069
-0.3470782032907384,0.005615634423072842
-0.34720639149496346,0.005673566756970108
-0.34733661011803535,0.005673910074365855
-0.3474608797631785,0.005678761115874748
-0.3476298729020889,0.005686083514205212
-0.3477766565694396,0.00569521141468182
-0.34792684142794994,0.005704299623640268
-0.348081811901259,0.005710747412448649
-0.348202200165782,0.005804741137191464
-0.3483333586832977,0.005871265152669799
-0.3484723026272048,0.005929385658818195
-0.34862360191765607,0.0059646610636085486
-0.34878781889363974,0.006015992734878012
-0.3489225070458152,0.006055935311292778
-0.3490489491508082,0.0060734122745130185
-0.349201412307317,0.006095776977815994
-0.34937672695650096,0.006082652980379459
-0.3495744519538437,0.006072987887210049
-0.34977981394573615,0.0060548511396618975
-0.34996472714115706,0.0060264829504584685
-0.3501773154718501,0.005982759664392892
-0.35038923518469733,0.005943942560005742
-0.35059056924955506,0.0058921563281252
-0.3507946946990962,0.005843197937845312
-0.3510044223085282,0.005768778213103877
-0.351198367423478,0.0057038705127468725
-0.351397439563657,0.005639676825532913
-0.35157124865210687,0.005571522463540779
-0.3517367713119231,0.005483457926530058
-0.3519227438563275,0.005397333971141255
-0.3521039336353178,0.00531060438010425
-0.3522917341556949,0.005206792845921633
-0.3524715071618639,0.005090761867311092
-0.35266941353265563,0.004967706066171615
-0.35250055590356694,0.004990156392953348
-0.35233216194970285,0.005011374071952359
-0.3521670399067764,0.0050466421798899385
-0.35198745513758467,0.005074503875939414
-0.3517962822921609,0.005118913614033672
-0.3515988109630771,0.005168413734126433
-0.35138754447122644,0.005215450298280547
-0.35115751368461845,0.005261982649730126
-0.3509013727450031,0.005316801881627878
-0.3506364822427848,0.0053660214514990486
-0.35036884623631614,0.005407446903142843
-0.3500869915629174,0.0054408873583505915
-0.34979144697597125,0.005477384704445208
-0.3495103593143387,0.005503957689866398
-0.34920559327302775,0.0055017156091417465
-0.3488787914878373,0.005524459279964835
-0.3485390797099631,0.005553221257051673
-0.348180253637815,0.005554135210343433
-0.34781581808017753,0.005558282241017216
-0.34742261381984973,0.005548255748441037
-0.34702151556841193,0.005554484184709307
-0.34661201538399644,0.005556971871752707
-0.34617276887905046,0.005573232828824425
-0.34574193671840214,0.005563263677297205
-0.3452636520119028,0.005548759282370495
-0.34479085505798446,0.005544155071887578
-0.3449059133855014,0.005495804798711675
-0.34502811295390623,0.0054539310980506505
-0.3451412742091986,0.005425956510846608
-0.34526120244503467,0.00535032684354696
-0.3453929593613771,0.005263758797277398
-0.3455201906922946,0.005161350996216395
-0.34564121709656837,0.005055649001299517
-0.34576857891255763,0.004962505294792918
-0.3459174920508751,0.004865641146249435
-0.34606487000348185,0.004762099443356196
-0.3462249038878337,0.004662755863565793
-0.3463893776906361,0.004569956155125626
-0.346531221204723,0.004458587127515212
-0.34666639543969013,0.0043709741804739905
-0.34681965765838096,0.004297690482288105
-0.3469730902990873,0.004185695160666582
-0.3471305359546507,0.004080418854834967
-0.34728014371143046,0.003978934333542699
-0.34742801389000977,0.003889631025104103
-0.3475583912030656,0.003808740969890286
-0.34769002616881783,0.0037143390084719264
-0.3478527803197065,0.003597476534148627
-0.3479915982310916,0.003484230238889963
-0.3481367913302106,0.0033752915340394627
-0.34825326307829085,0.0032617810807520397
-0.34837900855595283,0.003160558726677162
-0.34808637839972895,0.0032522666682390615
-0.3477764909996549,0.003343558558627642
-0.3474781047334079,0.003456575749150117
-0.34716165436957563,0.003545480279721119
-0.3468275460020009,0.0036338203254580193
-0.34648331760268647,0.0037342490238637233
-0.3461529090163701,0.0038373653741790234
-0.3458022498229967,0.003936188851159914
-0.3454464079009512,0.004003975747721902
-0.34506988334571287,0.004067383015591019
-0.34469720766863626,0.004097302394585567
-0.3443116802288819,0.004119103039295957
-0.3439140811248274,0.0041730516946246006
-0.34350450738181965,0.004203412532971794
-0.3430827196141698,0.004242718026747976
-0.3426712478477434,0.004275256556142916
-0.34226889797195814,0.004309009213052903
-0.34186694963415715,0.004336905998807563
-0.34145731237445826,0.00436506270928961
-0.34106411766982503,0.004411102312172441
-0.34066791689480286,0.004468781974757722
-0.340256601910833,0.004511594237594714
-0.3398470929519899,0.004558420897011197
-0.3394456101015427,0.004606031294607727
-0.33900847434390213,0.004653812055578732
-0.3385521886277162,0.0046968569789538625
-0.33864650700860877,0.0046782076506996185
-0.33876645215424134,0.004638105999299378
-0.33891713958456576,0.004565325721860591
-0.33908009848203224,0.004486538172682299
-0.3392232989719868,0.0044491413222595005
-0.33934814246951406,0.0043955804959946426
-0.33948504074042873,0.004348143867872778
-0.3396334988998721,0.004277605833341781
-0.3398078842004861,0.004205273065666202
-0.33998357947450314,0.004137527758201342
-0.3401554043651559,0.0040559485137627825
-0.34032267872830974,0.003963412918563113
-0.34051280378965915,0.003898512926723578
-0.34069229432348946,0.0038182078401749926
-0.34088626800170996,0.0037349084741395895
-0.3410768616281005,0.0036603285974708025
-0.3412568462003503,0.00356746963373384
-0.34143459471981324,0.003461919038153002
-0.34161240672140314,0.0033877644244687736
-0.34179882558459834,0.0032776740648423185
-0.3419653275718304,0.003183762958997156
-0.3421314151592089,0.003095578914784361
-0.3423124467602697,0.0029787691864152253
-0.3425265553239416,0.002869822317462724
-0.34274357634272934,0.0027607788466094832
-0.3429647121071808,0.002651411097975562
-0.342999603947263,0.002739731608116221
-0.3430260088583569,0.0028339218296318594
-0.34303830242573413,0.0029243917032369237
-0.34305348683524456,0.0030122565006317163
-0.3430896745510874,0.0031119561549124517
-0.3431208594149894,0.003243426459893184
-0.343163460314563,0.003388172347697684
-0.34321548036325095,0.003547457834849375
-0.34329522529734996,0.0036736496622522285
-0.34335874942204553,0.003780889013336014
-0.34341491936279095,0.003895816933609124
-0.34347919532555615,0.004039364133604567
-0.34355091576848024,0.004186410552954862
-0.3436488291370984,0.004322944031609319
-0.3437648971330391,0.004470786964096349
-0.34389140233850735,0.004590406207786356
-0.3440107249217312,0.004725439891580982
-0.3441401803495829,0.004871770296815124
-0.34427501452094683,0.005035229557982367
-0.3444085463246535,0.005176869925125972
-0.3445247017535889,0.0053402853629845055
-0.34464765877708764,0.00551011054751121
-0.3447710045072016,0.005659613328454731
-0.344921628272912,0.005859559182747326
-0.3450832206814068,0.006059472284335587
-0.3452330949876762,0.006256937547237856
-0.3450629175608251,0.00626465932950629
-0.34488776903769286,0.006250761458723069
-0.3446945046413183,0.006232065398571012
-0.34451024065894326,0.006219688932155651
-0.344347846333488,0.006223979481412588
-0.3441553991343535,0.006228625622032482
-0.34396127204001203,0.006200430182196029
-0.3437580828622794,0.006152291957687405
-0.3435743209581894,0.00610536836208574
-0.3433679340845876,0.006081165187476855
-0.34315538991651995,0.006047503106623258
-0.34293835594771577,0.006021500803759719
-0.34272440543761185,0.0059955328944456985
-0.34250233580996614,0.005975229713634042
-0.34226830974360156,0.005967538997653731
-0.3420378990731564,0.005943288807964461
-0.3417934433190508,0.00593571479048749
-0.3415231291472936,0.005912033438451868
-0.3412545530765529,0.005904378082412896
-0.3410124394740627,0.0058734286885144755
-0.3407748285777896,0.005826237711419116
-0.34052314981764875,0.0057936479460556555
-0.34028394668456585,0.005751048514466103
-0.340054339733416,0.005680854505139376
-0.3398137444200806,0.005589971197030439
-0.3395829104642019,0.005500041182932628
-0.3395202670212346,0.005667424127966473
-0.3394661021831349,0.005823296207864316
-0.3394238874128776,0.005991204842949948
-0.3393907984114047,0.006128193771467498
-0.3393613325545087,0.0062625664391442355
-0.33932684275718045,0.006401872289574527
-0.33929758556574097,0.006541117592432216
-0.33927027784663677,0.006675909687032824
-0.33925164760850146,0.0067903832497344255
-0.33925394292979083,0.006914577446403936
-0.33924940291750505,0.007031467400785567
-0.339264098459745,0.007158609833570318
-0.3393052101056995,0.007256661797296432
-0.33937554065079384,0.007369726118440216
-0.3394609409737504,0.0074984032032991595
-0.33955929258181533,0.007596296788204108
-0.33964177891467295,0.007686640599732925
-0.33974684176362746,0.007757930656983631
-0.3398832051596327,0.0078290384596016
-0.3400358585332307,0.007909378036355028
-0.3402011329044937,0.007939618436302124
-0.3403808430444192,0.007960937290388423
-0.34055597569662077,0.007996022416733977
-0.3407697432285953,0.008036882892614748
-0.3409623013474825,0.008077262851179408
-0.34116401591209006,0.008086344588961895
-0.3413775350586625,0.008074421044625147
-0.34159731186023845,0.00806355536162275
-0.34183339284831116,0.00806337439672826
-0.3420814772853524,0.00805331136572858
-0.34234716087715567,0.008046314709457532
-0.3426267124838546,0.00804177664494438
-0.3428964365136265,0.007998782798100592
-0.3431628834697091,0.007965222346616514
-0.3434448311722235,0.007915936247328304
-0.3437624480655618,0.007862629462093422
-0.3440691120316173,0.00781989313453493
-0.344392861809769,0.007751527363888535
-0.34471962133287,0.007655845261515139
-0.3450586584887756,0.007575296697584385
-0.3453890187667122,0.007490004052272076
-0.34572223157335624,0.007408781598582357
-0.346043850235925,0.007325445342337964
-0.3463716514366925,0.00723862930403382
-0.346710708146724,0.007143790198777623
-0.34704901871226795,0.007042928672869972
-0.34738823759883974,0.006930518012607424
-0.3477143339184056,0.006823609269461595
-0.34805840366803115,0.006717652715731822
-0.3483959217720283,0.006581426574294014
-0.34874815200648474,0.006399455205046584
-0.3490850640291125,0.006220285672813923
-0.34918403318580565,0.00614573166701869
-0.3492477138855627,0.006070947140176154
-0.3493269992274704,0.0059947829952909345
-0.34941151286773037,0.005927842590671948
-0.34952076830205414,0.005842057402835613
-0.34960572640627346,0.005769208052615521
-0.34969952908142593,0.005677054371711822
-0.3497908278830598,0.0055809762662062555
-0.34988523623236717,0.005486879219675072
-0.3499801990553742,0.005370581018370726
-0.35006961394059055,0.005271528319442772
-0.35013813135005023,0.005174506454105535
-0.35020320771819224,0.005064774472853108
-0.35025300509408586,0.00495937469179837
-0.35032417524088183,0.004826279710095454
-0.3503598115617451,0.004703819542422024
-0.3503964590534314,0.004599226177012941
-0.3504600352887906,0.004472795891520516
-0.35052828172042716,0.004357575747607762
-0.3505835110096989,0.004210283079011224
-0.35062695131757426,0.004025895432384816
-0.35066170579929024,0.0038579632916823756
-0.350708396691103,0.00370032427140048
-0.3507204504572332,0.003527008910900218
-0.35071574512673787,0.0033429893628590434
-0.3507299064503405,0.003112003334907267
-0.35059928986945477,0.0029329051708428195
-0.35046703951762687,0.0027383182212869644
-0.3503289462041727,0.0025298278173641778
-0.35018870644128586,0.0023141633441836965
-0.35005971899853977,0.0021123589724677504
-0.34989523146335816,0.001896526805715504
-0.34975710708890667,0.0017032713956034774
-0.34959437730400356,0.0015049547584305794
-0.3494175221106188,0.0013069243116886112
-0.34923256119408497,0.001082744929540305
-0.349050202648083,0.0008659099751571516
-0.348842637224413,0.0006456561169560794
-0.3486135454932048,0.0004168383508207003
-0.3483928274793608,0.00016724702034594686
-0.348155077152639,-7.128679547128178e-05
-0.34792493623962234,-0.0003045192382581057
-0.34766024970638104,-0.0005490727003149918
-0.34739815497035126,-0.0007977593137034241
-0.34712903070329443,-0.0010260380696812778
-0.34684996805397694,-0.0012500927192537175
-0.3465848252608024,-0.001473734001449686
-0.3463217536928508,-0.0017030854301056568
-0.34605798326666903,-0.0019507188065137524
-0.345779865150886,-0.002206217367720451
-0.3455061348368831,-0.0024522435404188076
-0.34520832794187234,-0.0027124495936394965
-0.34519306790211113,-0.0026965365379300393
-0.3451830446179618,-0.0026763979283419936
-0.3451615491987618,-0.0026287678289930528
-0.3451421114559362,-0.002580240335637217
-0.34513390421267304,-0.0025375222799395797
-0.3451193464421462,-0.0024688073683652428
-0.3451142368498042,-0.002397392233189932
-0.3451209000516659,-0.0023613347151039766
-0.3451039390190196,-0.002300079585135479
-0.3450960027535546,-0.0022442404878012753
-0.3451075339053128,-0.002164399074177225
-0.34511906684714766,-0.0020958582898916206
-0.34511473164184614,-0.002028909356736148
-0.3451426189899425,-0.0019728456861038473
-0.3451680781062729,-0.0019267719343774472
-0.3451893452595073,-0.0018735636432922955
-0.34522919569676425,-0.0018322685917123707
-0.3452762999257645,-0.0017931681776138736
-0.3453231507942545,-0.001762327557873119
-0.3453768080387928,-0.0017114336481643814
-0.34543971249239097,-0.0016874448053895933
-0.34549518823782366,-0.001675724546927368
-0.3455456470157399,-0.001668452050203011
-0.3456003381571729,-0.0016380633379360118
-0.34565882266649545,-0.001615062338660529
-0.34570596433101436,-0.0015787473044380938
-0.34567078949255026,-0.0017670628275797229
-0.3456175518037247,-0.0019749295059609253
-0.34558102711452027,-0.002202447464135685
-0.34554372617916584,-0.0023971708521962547
-0.34550894100136165,-0.0026008518578620847
-0.3454911487523598,-0.002826331185802096
-0.3454877374498355,-0.003050191914641849
-0.3454716557412638,-0.0032673323869981735
-0.3454411418216292,-0.003499593716725774
-0.34541740421040507,-0.003735304326174293
-0.3453944732179602,-0.003965375714621936
-0.34536837720319563,-0.004206079618029446
-0.34534874163383983,-0.004450550744420072
-0.34532697889807107,-0.00468253113216662
-0.3453058478497642,-0.00493840327922374
-0.3452860986000479,-0.005194441186858662
-0.34527212795254136,-0.005434054461065889
-0.345264052831689,-0.005683958576844532
-0.345257315330951,-0.0059230166044111545
-0.34524344669872653,-0.006158143317918906
-0.34522661720813774,-0.0063966345281239395
-0.3451920965497642,-0.006597622515905359
-0.34518835064179815,-0.006801089841204311
-0.34515780376103233,-0.007018343428974571
-0.3451517351493935,-0.007249265163861389
-0.34513593387510216,-0.007494713856573186
-0.3450775463899259,-0.007287305331234154
-0.34502264192908194,-0.007054842799530891
-0.3449749563902527,-0.006794871742749482
-0.34493591890840114,-0.006514490613808517
-0.3449169363847026,-0.006227592669786419
-0.34488892208311756,-0.0059259869900285395
-0.34484076300563693,-0.005623598344253934
-0.3448104659223157,-0.005295399815381793
-0.3447926869501876,-0.004948931377179904
-0.3447930907106699,-0.004569874000379197
-0.34479788805586375,-0.004182926517256424
-0.3448061740297131,-0.003766545840902356
-0.3448127962187253,-0.003318612242402312
-0.34483632346651244,-0.002854302808282934
-0.34488838471514777,-0.002389579134872576
-0.34495585626953945,-0.0018865344371410317
-0.3450099329692069,-0.0013862064735602779
-0.3450803311337335,-0.0008565037039065942
-0.34515563565157875,-0.0002970163141353143
-0.3452199531187813,0.000285478195245926
-0.34529387835067005,0.0008715106789699439
-0.34536676783199965,0.0014620540760990196
-0.3454477013440444,0.0020966142873862616
-0.34553384749044447,0.0027508540225119637
-0.34564906255309996,0.0034092086590449067
-0.3457743502581492,0.0040607613037622154
-0.34599509245257737,0.00408045328498719
-0.34621049517743957,0.004086294244660767
-0.3464247306691054,0.004105755036949122
-0.3466498702911635,0.004104689118906157
-0.34688436832662783,0.004108519231603668
-0.34714274369827963,0.004112954547279093
-0.34740099120730566,0.004116367633048335
-0.3476697809425239,0.004142446093800562
-0.3479252837947383,0.0041746326250455485
-0.3482124458584562,0.004188891328386074
-0.3484893400062087,0.00418713025346973
-0.34874935370207993,0.0042074621943806595
-0.34903326294772313,0.004222301502295864
-0.3493026622304139,0.004227102092814214
-0.34958429969119864,0.004253188078759144
-0.3498937753561628,0.004257826849660567
-0.3501899526384918,0.004216361765683172
-0.35048329669465944,0.004184570084827
-0.35079278751714665,0.004163104863898232
-0.35113129750891636,0.0041351722575270426
-0.35145446289656024,0.004087927395602868
-0.3517472488012025,0.0040155466370856195
-0.3520095040613486,0.003958544469211815
-0.3522741654786223,0.0038576115580249886
-0.3525655802928741,0.003763845450896969
-0.35286078849777264,0.003678670348137128
-0.3528536218289474,0.0035737750975596643
-0.3528536811429193,0.003468799067672391
-0.3528336629290117,0.0033846626707527013
-0.3527800439734908,0.0032750170555096185
-0.3527269846853278,0.003173579745361284
-0.3526947627567113,0.0030506084913046647
-0.3526662039270671,0.002937417402991591
-0.3526002943401555,0.002792502908293003
-0.3525444703049487,0.0026543300455935154
-0.35247430416968356,0.0025010195532625787
-0.3523835012822659,0.002339138948392103
-0.35229547761680796,0.0021382169838866497
-0.3521969980028077,0.0019561422871819784
-0.3521192417968369,0.0017554773088843995
-0.3520210089580924,0.0015474165490840163
-0.351946468568941,0.0013393534596449208
-0.35186434624389346,0.0011393657472873761
-0.35178011687004923,0.0009180267343553098
-0.35169665357709684,0.0006781360018414235
-0.35161708870114977,0.000447888079183528
-0.3515226887975575,0.00021810659729554357
-0.3514290259095842,-2.8912611470020637e-05
-0.35130593877684774,-0.000281369485823925
-0.35116833829360833,-0.0005555681169479476
-0.35103896283813474,-0.0008104589134710179
-0.35090095568155943,-0.001093959763398518
-0.3508534936600428,-0.001121154559766071
-0.35080479803657805,-0.0011597976113523556
-0.3507546718964498,-0.0012068500319699382
-0.3507088198953525,-0.0012548579136426262
-0.35063380812708855,-0.001302069824481175
-0.3505797437377689,-0.0013482756403923966
-0.35050389635001244,-0.001358549430148686
-0.35041687932573473,-0.001400487889794872
-0.3503486549585847,-0.0014204810779123358
-0.35025657861672194,-0.001443016788643853
-0.3501365729903992,-0.0014670439220780948
-0.3500202540486089,-0.0014975696050504536
-0.3498791270309896,-0.001510125539379317
-0.3497357986359983,-0.0015322376729104401
-0.3495674673043401,-0.0015754071964437012
-0.3493909418634985,-0.001626638534518031
-0.349221636002185,-0.001667261391714522
-0.3490198604429168,-0.0017137442272546965
-0.34882617191512366,-0.001773195654143427
-0.3486016992958093,-0.001823391557445487
-0.3483721842337882,-0.0018681739084552961
-0.34813879124622354,-0.0019258818518619845
-0.3478775384558624,-0.0019702068127758956
-0.3476024593230188,-0.001987008265440394
-0.34728689780121746,-0.0020167156558482755
-0.34693686621002445,-0.002037391991573565
-0.3469769283538977,-0.0020532594091970174
-0.34701135104626446,-0.0020642759126261365
-0.3470480654842951,-0.0020777914069128912
-0.3470865593513278,-0.0020693361858543386
-0.34714597595438484,-0.002083694918550399
-0.3472040597468897,-0.002081128972677265
-0.3472737646383695,-0.002095754428901371
-0.3473693126541377,-0.002114312738141468
-0.34744876369605765,-0.0021291065543890143
-0.34754012215586144,-0.0021193388003579935
-0.34762073417906114,-0.002133846767265289
-0.3477128713113461,-0.002121459443922329
-0.3478206258177819,-0.00210556288544563
-0.3479153321354969,-0.0020857396909134537
-0.34800932708668547,-0.0020332055758746923
-0.34812143734393486,-0.0020179025377457375
-0.3482336394599611,-0.001994459643486321
-0.3483395654014463,-0.001956900666025654
-0.34845026339232144,-0.0019320835045416934
-0.34855255604373137,-0.0019173226951062626
-0.3486646719454847,-0.0018924449843980905
-0.3487949885795176,-0.0018796985764735616
-0.34892225450951914,-0.0018866956953431746
-0.34906927996399956,-0.001919152506868554
-0.3492346343517894,-0.0019231898622139995
-0.34939455861087737,-0.0019112542911831332
-0.34938997154077617,-0.00180005287554265
-0.3493701207756701,-0.0017060657954265672
-0.3493651840736327,-0.0016141591653501472
-0.3493468058752698,-0.001537167561895419
-0.3493394568979691,-0.0014326379025547734
-0.34930661616644315,-0.001345071874905544
-0.34927837373440346,-0.0012637305285192687
-0.34925178358411996,-0.0011740320171538812
-0.34918454357991285,-0.0010774360833916024
-0.34913768404196815,-0.0010037728775478436
-0.3490642173164431,-0.0009377862208704527
-0.34897883462416,-0.0008691070560083074
-0.3488897961888816,-0.0007869467070260366
-0.34881351310733744,-0.0006924069449908735
-0.3487152080912097,-0.0005952392498104766
-0.3486355999180819,-0.0004927127741349319
-0.34854873626875105,-0.00037075475577693176
-0.34844486948800174,-0.0002635505004048599
-0.3483295496705762,-0.00017020604593900976
-0.34819591068608163,-2.962252171614748e-05
-0.34806202000750514,0.00011528791724842971
-0.3479279040804953,0.00025213163658793
-0.34781076606713746,0.0003722253562967687
-0.34768345819718177,0.00047753939058432933
-0.3475366431400931,0.0005996614450571639
-0.34737362075067507,0.0007212667457402728
-0.3472407316564744,0.0006288445943840595
-0.3471095961671148,0.0005298315424041473
-0.34695735809027833,0.0004465503404768416
-0.34679997780720623,0.0003659298229063122
-0.34662195018359,0.0002702895729481305
-0.34645356069587113,0.00016925564556916637
-0.3462778162263107,5.309111763730952e-05
-0.34611268785299365,-3.93163176088656e-05
-0.34593760700765497,-0.0001229993442877959
-0.34575110543083254,-0.00021030709830862065
-0.34559945009197507,-0.00030335040891421756
-0.3454387328064345,-0.00035612712169256523
-0.3452575045463865,-0.00040955401334989206
-0.3451070317448021,-0.0005008746201402059
-0.34493863277343045,-0.0005411168802095579
-0.3447525614407797,-0.0006211430046365069
-0.34456198697705986,-0.0006847317845181735
-0.3443629696431604,-0.0007263453582772058
-0.34416184136327843,-0.000772442425817851
-0.3439454629302854,-0.0008200879962061245
-0.3437402997445136,-0.0008467023496436506
-0.3435165164746827,-0.0008495409249340024
-0.34330648612109654,-0.0008407378544073316
-0.34307889159280125,-0.0008282997506057128
-0.34285768527236504,-0.0008294189699810222
-0.34261708000471996,-0.0008126602097484605
-0.3425451792887998,-0.0008237622679057429
-0.34247033885609046,-0.00082047799314072
-0.34239497821766385,-0.0008404300360887048
-0.3423253998304553,-0.0008383741756763487
-0.3422746686143684,-0.0008346575781016587
-0.3422375893827627,-0.0008434236756094598
-0.34219095003495736,-0.0008673647335869553
-0.34214906130613315,-0.0008763684468304293
-0.3420971401170742,-0.0008696352997415263
-0.34205101432207835,-0.0008487023159638922
-0.3420064502334288,-0.0008226128063875775
-0.3419798265221477,-0.0008073347037063172
-0.34194019923081254,-0.0007830184687418684
-0.3419185236553442,-0.0007800326179796716
-0.3419103960330572,-0.0007593806770623925
-0.3418876471467091,-0.0007402019152946354
-0.34188382995155064,-0.0007083814651444853
-0.3419013768335239,-0.0006937546243868674
-0.3419047324364082,-0.0006819713001827059
-0.34192780350627416,-0.0006795472899051703
-0.34193094846109817,-0.000675499687616505
-0.34194556985667773,-0.0006700750133465279
-0.3419753369617079,-0.0006770857059712043
-0.3420135230201475,-0.0006496239466546262
-0.3420512845478987,-0.0006191511770031232
-0.3420920867109625,-0.0006473865738108233
-0.3421621861759562,-0.0006974651028599083
-0.3422409332176772,-0.000759110920789877
-0.34233145816365385,-0.0008421390793704941
-0.3424454706012138,-0.0009261024450926498
-0.3425689529666818,-0.0009863270854283917
-0.3427226239218438,-0.0010574995077187363
-0.3428870097349265,-0.0011085277180890825
-0.3430524831304655,-0.0011581861033926034
-0.3432219439837053,-0.0012138841339249412
-0.3434021348256492,-0.0012968662174028271
-0.3435879663820668,-0.0013717185686808605
-0.3437789052560318,-0.0014210118414115288
-0.34397612393187976,-0.0014581592285033936
-0.34417009722813907,-0.0015010246193660327
-0.3443607759180107,-0.0015241751496866186
-0.34457692392962264,-0.001523146472205368
-0.34479000589239417,-0.0015525932349196104
-0.34502960247506714,-0.0015762809659053882
-0.34527148374483746,-0.0015959624863372825
-0.34550206283491686,-0.0016168398065151488
-0.3457378646208739,-0.0016575606517801997
-0.34597227681497966,-0.0016721428431540554
-0.3462272559965658,-0.0017008542276028174
-0.3464734694207822,-0.0017423452913842095
-0.3467412570493306,-0.0017896056534996501
-0.3470042940595875,-0.0018459459894566476
-0.34695347511569286,-0.0018126004316853933
-0.3469096505791419,-0.0017727570030556955
-0.3468640203886878,-0.001745275827422823
-0.34685011460822646,-0.0017156572066905343
-0.3468285345165583,-0.0016765926917163693
-0.34681950577016185,-0.0016513111697167215
-0.3467994771220901,-0.0016070027986601872
-0.34677358091768323,-0.0015792307979995185
-0.3467225304514581,-0.001532800124354514
-0.34667175929399535,-0.0014824747715648239
-0.34659137162901493,-0.0014083310185159126
-0.34650051946559096,-0.0013215563397075566
-0.3464142076357387,-0.0012400950361772976
-0.34634032157796074,-0.001137100774201139
-0.3462650480227928,-0.0010857213250934318
-0.3461996503837236,-0.0010295693253733068
-0.3461300985431159,-0.0009860596276578437
-0.34604328567377124,-0.0009381467691423444
-0.3459740801934029,-0.0008713605070780765
-0.3459020214961372,-0.0008162272763130372
-0.3458271507207924,-0.0007376734896379384
-0.34575751431384943,-0.0006397144255187292
-0.3456977971984306,-0.0005375305832196395
-0.3456554657887231,-0.00040598245690017377
-0.3456225256525994,-0.0002883162435195711
-0.34558746272497304,-0.00016012015353366812
-0.34558371436190344,6.14803404212895e-05
-0.3455904773779229,0.0002927581130676275
-0.345596194015634,0.00054333951043727
-0.3456057989099988,0.0007755184673719942
-0.3456148057509505,0.001020765135808661
-0.3456052658685581,0.0012809275105732135
-0.34560355981853763,0.0015509962645641568
-0.34560238014601474,0.0018237782406306687
-0.34558417945510367,0.002104636854018252
-0.34556260199080213,0.0023626653625754297
-0.34555123633198903,0.0026195830965582505
-0.34551696421104,0.0028817759486285694
-0.3454891816240945,0.0031677970622846973
-0.3454486560118863,0.0034307734862158617
-0.34542913019146626,0.003700653162505262
-0.3453978351565045,0.003965846036966318
-0.34535749098662,0.004263679001303446
-0.3453259879240598,0.00455615293219359
-0.3452749968245672,0.004838436038462131
-0.3452106970223652,0.005135781436566827
-0.3451521031448321,0.005437747261263094
-0.34507461113760024,0.005737923571588003
-0.34498089202380317,0.006015133836999052
-0.34488550590595196,0.006282658210225427
-0.34477563377759946,0.0065346839138914915
-0.34465368367826976,0.0067872289964249835
-0.3445377158319537,0.006916751956444336
-0.34440444241610646,0.007033830227480052
-0.34429161721661966,0.0071294716381029525
-0.3441530623791446,0.007211416413777524
-0.3440276067767406,0.007275266180086901
-0.3439083788622891,0.007306453148722742
-0.34378363097850867,0.007330240876536602
-0.34366706963491955,0.007340017946058611
-0.34353478616533545,0.0073537287757295755
-0.3433865293399922,0.007359114189837811
-0.3432752170598854,0.007367560002639198
-0.34315716459236517,0.007359272077573845
-0.343049232576432,0.0073515766256267755
-0.3429408428529545,0.007326280492765958
-0.34282535340844356,0.007342166876902352
-0.3427378803922554,0.007341405895600153
-0.3426554606489201,0.0073288423395248435
-0.34257963365990757,0.007326303364178275
-0.3424818379404178,0.007282895885002451
-0.3424016325770996,0.0072673929487496545
-0.34231040087771714,0.007212177764765156
-0.34221839367051493,0.0071804837878020646
-0.3421184565719249,0.0071127456628328495
-0.342010739854923,0.00707022958726925
-0.341919909040365,0.007022731801496141
-0.34182228502035905,0.006953488545221326
-0.34200035067087575,0.006582448795371502
-0.34217042595541547,0.006196205193822254
-0.3423754017127701,0.0058097399900389115
-0.3425888343074492,0.005424261588467816
-0.34281438411917897,0.005039212833644168
-0.34302848097977323,0.004642774653609785
-0.3432451176802812,0.004261151851953558
-0.34348220558500764,0.0038534621557860605
-0.34372443306218403,0.0034341802510186557
-0.3439807288185363,0.0030097870909975006
-0.3442285331916495,0.0025826652549144707
-0.3444783930313551,0.0021644309232128657
-0.344719274582316,0.0017026384019183786
-0.34494477416526564,0.0012180605339898185
-0.34517945049342075,0.0007672428337350237
-0.34542305705187654,0.00027737848869379734
-0.34567276111433115,-0.00018614234405768483
-0.3459309680600016,-0.0006787585324410288
-0.3461704450223559,-0.0011761634939676411
-0.3464086636364537,-0.0017096286030968278
-0.3466390222606919,-0.0022500179886310555
-0.34687478966808255,-0.002800977872432236
-0.3471335110679093,-0.003334625733180807
-0.3473841485216575,-0.003874768630809981
-0.3476338914776487,-0.004410825626234991
-0.34789408300413605,-0.004951684967350432
-0.34785230764639274,-0.004997366336829825
-0.34777355430792634,-0.0050450205155429225
-0.34769129205064775,-0.005047840976975687
-0.34760626793498406,-0.005067018937446653
-0.34750676537729225,-0.00508258816156785
-0.347417494322787,-0.005113275683295645
-0.3473217642372204,-0.005108408292496956
-0.3472053403661506,-0.005104964366931325
-0.3471152186009664,-0.005094322625000619
-0.3469751708287873,-0.005073555916896814
-0.34688939526478174,-0.005151299886222162
-0.34681468471951643,-0.005145762362375621
-0.346712271147216,-0.005192356534727175
-0.34663151979712686,-0.005143672483123502
-0.3465833953570641,-0.005092278063278848
-0.34645176430897273,-0.005000156058221326
-0.346238504598311,-0.004959057737600931
-0.3460837384462841,-0.004841721837522425
-0.3458415084887635,-0.004734934777900393
-0.3457211243439936,-0.0045431067289926335
-0.3455190547758844,-0.004414770053341495
-0.3454155952275685,-0.004248919066324603
-0.34480196084102127,-0.004156277134511501
-0.34441691620740233,-0.004031739637149477
-0.34419686211253736,-0.0038700349580390904
-0.34397977992146533,-0.0036962246363561766
-0.3438690128757596,-0.0034298802255230887
-0.34377801684394904,-0.003147277630585094
-0.3435870941535968,-0.002764138666732417
-0.34352034361368006,-0.0023849709815509015
-0.34332938140338276,-0.002040706699082325
-0.34311034715908983,-0.0017109418827574285
-0.34288192486458663,-0.0014784192814207946
-0.34264970231433917,-0.0012119287091553414
-0.34242247432218015,-0.0009166139376569626
-0.3421675875649877,-0.0005827088479726499
-0.34193388472390734,-0.00023421802975146996
-0.3416377626265347,0.0002424920016216789
-0.34143812678640295,0.0006941119512400215
-0.341195993069683,0.0011197295426906666
-0.341231285678329,0.001655113377544374
-0.3411679859324049,0.0022972484788110654
-0.3411113040437319,0.002926900358640072
-0.34125290475452447,0.0034386295259585496
-0.34101462682113126,0.0038190910486380417
-0.3409310569975149,0.004230887856993933
-0.3408909624818938,0.004685294648574992
-0.3408079060460919,0.005141857090357898
-0.3407928428517373,0.005582447613228854
-0.34065760679821455,0.005982748015930267
-0.34047031456045185,0.0063641682461143614
-0.3401925684832977,0.00676056996851853
-0.3400105381340203,0.006892182349998322
-0.34000581757289455,0.007116362923629604
-0.33994289129269306,0.007303230191554183
-0.3399023926154533,0.007537321753173662
-0.3400948709540369,0.007853187796020417
-0.3401095361799744,0.008171413135061013
-0.3402024168243756,0.008540676194098498
-0.34027133907224855,0.008922379188438793
-0.34038507859934064,0.009354641282145179
-0.3405040420350583,0.009740874003353425
-0.34068381520983354,0.010115053633621772
-0.34094743413656503,0.0104132571701046
-0.3410872108165812,0.01057060219070486
-0.341185181822498,0.010844208246244554
-0.3411792151866161,0.011076462740412595
-0.3413482032389662,0.011260681524555498
-0.34148915360693877,0.011572727608403985
-0.3418326430822282,0.012008899273571794
-0.3420933277946915,0.012381947742474156
-0.3422801900897775,0.012698852207687947
-0.34259043824829527,0.013045946836418826
-0.34280308753536815,0.013375347925779157
-0.34323120888468156,0.013784678429345228
-0.34364326049402344,0.014228868586671821
-0.3440065684609212,0.014736197895253093
-0.3442169743410496,0.015024564180243893
-0.3442759421024994,0.01543441526232564
-0.3443660653881394,0.015572267873124657
-0.3444319346204715,0.01568249854946671
-0.34447863326826145,0.015866943820010644
-0.34456791480019944,0.01612180006250427
-0.3447023349499625,0.016336022022707203
-0.34482515528048036,0.01639948618185695
-0.3449719484092475,0.016486318485904768
-0.3450962078413299,0.01653214803190437
-0.3451829944582029,0.016620246410374954
-0.3451247285158829,0.01669920853879788
-0.34528373927498607,0.01681856597985297
-0.34542109765991896,0.016881348084927354
-0.3455640969220345,0.017070015533003496
-0.34559287873623995,0.01719775763931948
-0.34538063941933306,0.017695854985350173
-0.3451865999967365,0.017990103269802035
-0.3449390862939524,0.0186065478038297
-0.34488890465869526,0.019291199839214068
-0.3450515322571714,0.019677265423430707
-0.3452206471953807,0.02000216360557977
-0.34520825200185656,0.02055581389870166
-0.3451453502101952,0.02106426035409098
-0.3455181725356297,0.02143100061478566
-0.3458089451242479,0.02168923881643714
-0.34604493185868096,0.0220933704388606
-0.3463238572862203,0.022336533325584704
-0.34649901014307155,0.022451796582006023
-0.34674955117532597,0.022563511905905317
-0.34686457993121766,0.022657329429788556
-0.3470803539005422,0.022766601437989614
-0.3474659998436136,0.022788707972378933
-0.34768412780209357,0.022625940767681943
-0.3479039652292509,0.022676718135661147
-0.3483813411918153,0.0225660334573827
-0.34872927742226106,0.022638238605530797
-0.3490610316992221,0.022726419576226106
-0.34947259474027664,0.02285527596061579
-0.34987019781378664,0.022941005289757788
-0.3500373965508514,0.02328335548581338
-0.350362246152823,0.02326463181339465
-0.3504710372226753,0.023172284186508352
-0.3502206429631625,0.023360906693311326
-0.3497084006577065,0.02350199201417548
-0.34943405138496186,0.023612143200316404
-0.34883432779034323,0.023686148367359383
-0.3482295967131368,0.02400491426685225
-0.34751951990814367,0.024131358170732545
-0.34667105021347117,0.024130162805992852
-0.34593644808942414,0.023948189676790868
-0.34524552871563646,0.02334458714232182
-0.34415132423353406,0.022794933942820644
-0.3427093615773493,0.023174952301125096
-0.341177468598174,0.023478414460923858
-0.3394701248196718,0.024512428445979006
-0.3380209021333771,0.02545045365671797
-0.3366126767757811,0.025972495285329883
-0.33508410189935695,0.026387588713125937
-0.33380387257870053,0.02705171555876329
-0.33259214923370806,0.02777581001716778
-0.3312802590142495,0.02821692756060762
-0.329699131335494,0.028765775906472918
-0.3281919745162895,0.029578963093216087
-0.32667743745425176,0.03034945238824041
-0.3251066572198888,0.031171019258292437
-0.3233928726216003,0.03162637254805312
-0.3216568569138197,0.032125448693671066
-0.31998694469852884,0.032940795468197004
-0.31812883461607,0.033792046473327675
-0.3160269568518401,0.034651339277912724
-0.3138110278075845,0.03555457992692937
-0.3117883934834147,0.03642076442583164
-0.3097707430421583,0.03719414244699934
-0.30768152404201465,0.03785968469132492
-0.30542326124522695,0.03849206387270224
-0.30315701432806136,0.039130653420202305
-0.3009960367347233,0.04000942788539866
-0.29886595346450406,0.04079827441549358
-0.2972105075105931,0.0416179990500857
-0.29575674541304003,0.04209198983988097
-0.294417723001023,0.041932770684125875
-0.29289413021518396,0.042267340872260833
-0.29094935749510525,0.04261163070515919
-0.28911964538604834,0.04316153981146831
-0.2874516206836196,0.04381912881448696
-0.28579077625603283,0.04449683052786374
-0.28416059996390874,0.044975645630037
-0.28259194297538426,0.0458067621619179
-0.28114020940935847,0.04641960966298461
-0.279546823451928,0.047608634028354385
-0.2780434896061063,0.04866999180190815
-0.2763455781939893,0.05018963570397425
-0.27468816181732375,0.051639461763010264
-0.27302551208555303,0.05278797831971077
-0.2713026163151707,0.054217730702603384
-0.2693916734183482,0.05565437214274466
-0.26759875561180607,0.057080921650906974
-0.26581396532991197,0.05858883854557401
-0.26390917656626406,0.060208580384329496
-0.26189265182321364,0.06186510743758006
-0.2600564120777106,0.06333348031811989
-0.25823493990918023,0.0648159491135489
-0.2563766426357361,0.06632089820194859
-0.2546923765117201,0.0677064091053361
-0.25306457957645384,0.06912967061870928
-0.2515592541022896,0.07038321090383717
-0.2502139457610142,0.07129476111190247
-0.24887397221454124,0.07244324075829847
-0.24757781513349622,0.07351924116868408
-0.24608335688581595,0.0748736137538647
-0.24461184906515615,0.07633549226470682
-0.24320776685645015,0.07780802616630153
-0.24174200781692892,0.07948131218068066
-0.2403049762479787,0.08107497594024682
-0.2388224509517797,0.08253533238096986
-0.23723353828436705,0.08412299319994695
-0.2356336254185621,0.08603691863541924
-0.23400165584060367,0.08760777251907376
-0.23250775141516755,0.08922219219650757
-0.23099184807816606,0.09080299333550418
-0.2293975383822166,0.09250078821064192
-0.22775795941000193,0.09452979363730449
-0.22609100472088872,0.09656184692348585
-0.22437690579533143,0.09867842938624072
-0.2226965327831885,0.10083145247685321
-0.2209867175941199,0.10275145653161583
-0.21946266361310876,0.10457765519211429
-0.2174152561250547,0.10610944150297488
-0.2154298769930912,0.10858172989872139
-0.21343447780564373,0.11083337521224071
-0.21146094911163957,0.11245122470031071
-0.2096724438350422,0.11382182838879557
-0.20774688212410725,0.11562686548127099
-0.2059035663912888,0.11787387229138452
-0.20407168486297136,0.11983038370481569
-0.2023274525173056,0.12190582715986528
-0.20064587462730465,0.12424433537586416
-0.1988884859667777,0.1266278079245366
-0.19709019268121267,0.1290162836894036
-0.1954259369766485,0.13109593013172544
-0.19363510122690628,0.13343183101170542
-0.19169288407597349,0.13637260306634053
-0.18982564401245003,0.1389496956404564
-0.18790457686226283,0.1418279665005151
-0.18618653872714858,0.14375767816006202
-0.18453535016281314,0.14524508285048376
-0.182807742737009,0.1473359148771573
-0.1807847820628896,0.1497908041029004
-0.17885969804074825,0.15202892025290982
-0.17686029420519872,0.15475837124699254
-0.17482805820669287,0.1582050380059709
-0.172798034599047,0.16182067532486444
-0.17079531304053114,0.16500233126963737
-0.16891624403276895,0.16827216773090264
-0.16718474868438504,0.17134414449968471
-0.16534552533668595,0.1748851602497899
-0.16348320103107583,0.17837733469727446
-0.16160794894719444,0.1816693336782375
-0.1597782829803698,0.18528593372004648
-0.15785730445977114,0.1887260533254293
-0.15609007981522194,0.19234320849059788
-0.15436967408077398,0.19592353112788985
-0.15266997390148637,0.19954735191577072
-0.15078989389776765,0.20345238726186943
-0.1488872178011148,0.20715510224461003
-0.14692591634769284,0.21114767104278737
-0.14498533311260087,0.21521302444099483
-0.14313342177802307,0.21876162078681632
-0.1411305442811943,0.2229803238528003
-0.13914489104055072,0.22753160145886708
-0.1372236355680231,0.23192872650013485
-0.13532894680294996,0.23646307804321298
-0.1334602449312061,0.24115346463498694
-0.13160882314258582,0.2456219326498374
-0.12970056596253177,0.250254008949189
-0.12767141096501455,0.255316468443612
-0.12577744169464977,0.26013317468539754
-0.12367530486391635,0.26489620492431265
-0.12174207736435305,0.2700874040040224
-0.11980353469333628,0.2753407071642554
-0.11779433186147793,0.2808199825984401
-0.11579293701739271,0.2862773175240831
-0.11363666671199532,0.29140863159145625
-0.11147248290659048,0.2963861261972601
-0.10935951809767461,0.3014794644407233
-0.10720102758284406,0.30679631339660995
-0.10497137695419359,0.3122939968455845
-0.10268283974511491,0.31791869254709637
-0.10058638741217993,0.3229930142263179
-0.09857529424196976,0.3279204544215026
-0.09662540680364874,0.3325383216612371
-0.09458599153995365,0.33690889517759065
-0.09265928361503095,0.34153940789517473
-0.0906514786551669,0.34651779839458496
-0.08867718036676633,0.35159372894993796
-0.08673079959133487,0.35671372423755265
-0.08479480298691418,0.3618557312131384
-0.08288947108446616,0.36694362968504257
-0.08088882832072816,0.37235637631103613
-0.07896218516449721,0.3777741696984602
-0.07706837725065338,0.3831724023066281
-0.07515523015108769,0.3886058322387914
-0.07332105787428547,0.3937067091024477
-0.07146439080883285,0.39911201143110814
-0.06970408600450403,0.40412559510785745
-0.06789247378170529,0.4093311430303663
-0.06606832359562137,0.41477179757127197
-0.0642884639608506,0.4199869134904461
-0.062365749513699054,0.4255250619922162
-0.060538572863383,0.4308198015290658
-0.058773810040708356,0.43620608920251414
-0.05702555618527725,0.44161307314528675
-0.05529236766835595,0.4471140744282249
-0.05359114711474595,0.4525479426076664
-0.05181830384587385,0.4582628431485227
-0.050105978287900296,0.4640895743113492
-0.048384099044453406,0.46985676903479195
-0.046623664857984214,0.4756938523253497
-0.04488298427638922,0.4815209257220502
-0.04316835765621349,0.4873460455441733
-0.04138859399565627,0.4933760824391374
-0.039559678602270984,0.49978865643463943
-0.03774340029184313,0.5058446052263103
-0.0359436148972547,0.511922893258709
-0.03420018183888868,0.5176516282700334
-0.03250781203184057,0.5234840192741529
-0.030829744159813224,0.529023410538871
-0.029183356343433484,0.5346931783410956
-0.02762607244743477,0.5401455940577543
-0.026026980194401153,0.5455991987367739
-0.024399098689886642,0.5513638176309892
-0.02277323675162103,0.5572058602737748
-0.021151989052909714,0.5632756001886912
-0.019521146133053502,0.5692858940808544
-0.01799521152313524,0.5752087452131691
-0.016438465162643315,0.5813202306347118
-0.014872120523053395,0.5875905368494705
-0.01338875436472882,0.5940373331316697
-0.011725716855620252,0.6005610118691871
-0.010136155621231463,0.6070393789292876
-0.008567011888393553,0.6132270313197841
-0.007029179240655645,0.6195506900572711
-0.005441653638875915,0.6256831218312815
-0.003942705104686389,0.6318549790417727
-0.002445669069508105,0.6375082431049028
-0.0010368413809798277,0.6433798104454048
0.0003648453321709183,0.6492351924701703
0.0018775692736342359,0.6552890498162753
0.0033290872834152163,0.66124126734672
0.00477790417526941,0.6673656131519646
0.006144910377779131,0.673464340643013
0.0074562764097225315,0.6791833061583331
0.00876134851374187,0.6846690687095007
0.010064399624942044,0.6902590474512419
0.011300431634678948,0.6960025124092323
0.012619169655194912,0.7019496954117881
0.013928730017089164,0.7077605787716761
0.015205012484514176,0.7135142562676355
0.016448470304715877,0.7192165023851338
0.017645251297348424,0.7249484873692462
0.018633240748626552,0.7309753894053621
0.01961652752733832,0.7367601359760256
0.020578429793982028,0.7429664291633129
0.021566009850135258,0.7492390262758788
0.022586344114096296,0.75551777162327
0.023552129694789016,0.76174490321263
0.024541753066117493,0.7680180775177976
0.025543616017877198,0.7744828809356215
0.026531431193882446,0.7810372120233049
0.02743642236171219,0.7876202305403921
0.028356744690509063,0.7941465845117717
0.029330825798620515,0.800787992668242
0.030283984975304212,0.8073229928868189
0.031178069781826412,0.813835228839545
0.03209475467387802,0.820208805862902
0.03297213134260773,0.8265261338811831
0.03385402201336422,0.8327783389084242
0.03475740287063629,0.8389596537954935
0.03566001958484847,0.8452791405583966
0.036525589080177515,0.8515669590272955
0.03741580000059629,0.857842769916004
0.038277912245312476,0.864141223732514
0.039109485821389435,0.8705831561615749
0.0400025174879903,0.8771337425628243
0.040825826000494586,0.8838035609211831
0.041678782088875765,0.8905045289639744
0.04243957318646679,0.8973848477906399
0.04313059780760805,0.9044810999290106
0.043880494175769114,0.9114280655503658
0.04458246065234071,0.9184364937681865
0.04528197832144154,0.9255318933665706
0.04593514340454503,0.9327546604542901
0.04658793868353279,0.939664892603423
0.04720599717594466,0.9465224481263498
0.047847799905695335,0.9532956542450778
0.048479349316389614,0.9600680908865344
0.04911767950069598,0.9668005450551561
0.04974167685523184,0.973422805927891
0.05044944710171774,0.9800972837238783
0.0510243936388875,0.9866072638528038
0.05159799115738116,0.9933646604760268
0.0521353996601953,1.0002024930406979
0.052678335456203554,1.0069572334044845
0.05327250775563694,1.0140884070681488
0.05383868192580733,1.0211577787565416
0.05437256343296573,1.0281121615013475
0.05493752033134358,1.0354695880713152
0.055450708566058354,1.0428433918138516
0.05597414614360499,1.0498429617953806
0.05646914562890302,1.0571156411468454
0.05700800241790378,1.0642341501810801
0.05748106743515576,1.0712658445838925
0.05781520654385164,1.0783788342557226
0.05813810128088995,1.0853536479651391
0.058481858105292855,1.0923014510041227
0.058878961196059475,1.0991405353926558
0.05924814951375833,1.1059820640390063
0.059545441484839236,1.1129717817210727
0.05985098437262751,1.1197328105772244
0.06017146089542093,1.1264531776376923
0.060412700557019826,1.1333473417870232
0.06060762689336809,1.140264690474413
0.06091170389865182,1.1471777182047505
0.061091453242479506,1.1542707637826721
0.06124651898451073,1.1614651257619322
0.06143571310183561,1.1687008698469814
0.061708454279100565,1.1756792326924488
0.061951051834449024,1.1828202128525376
0.06220392523827881,1.1901030785019517
0.0624706620778223,1.1973531865493006
0.06271020907280421,1.2047350057588386
0.06294254409113215,1.2122042450673023
0.06311118423763783,1.21959629236179
0.06324597177602505,1.2269636072538495
0.06337891913605467,1.2342295821866558
0.06348320822560087,1.2414846484910491
0.06362596230493688,1.2486429910055445
0.06374477882764902,1.255727396212635
0.06415280090928943,1.2628198267577282
0.06454274423703123,1.2696900812918372
0.06495712370012452,1.2764856993237106
0.06535838707407737,1.2833175890990143
0.06579081828500015,1.2902643348498324
0.06637597229106702,1.2976637857796842
0.0668136801970858,1.3048494460251918
0.06721053421029372,1.312192173439505
0.06769723310978945,1.3196982758997855
0.06815481219443209,1.3271938888178032
0.06861591921330046,1.3346795125442432
0.0690515923826424,1.342182892838522
0.06954995229915227,1.349766659456296
0.07003950081968194,1.3572345776645207
0.07049282223721928,1.3647660364142218
0.07086362209819926,1.372131063577263
0.07129825827160075,1.3793029802761838
0.071724469317683,1.3864557507059572
0.07206478877020119,1.3934479424157034
0.07255083228105146,1.4007191222936655
0.07301954755645805,1.407719731325097
0.07358524332058301,1.4148013056976043
0.07408989632850889,1.421830228647719
0.07468854905103867,1.4289024826420715
0.07522696867228995,1.4359334478265406
0.07581718593227232,1.4429185393735828
0.07628657982018078,1.4499061580101946
0.07681017725987892,1.4571249887466333
0.0773294443147342,1.4641985787707954
0.07786942106983176,1.4713949313852988
0.0783943413480333,1.478420217893316
0.07895454895397894,1.4853903413650253
0.07955316895719695,1.492729716076429
0.08008397607675473,1.4999457011925177
0.08069365423636773,1.5071036869464909
0.08129940626348395,1.513801316389447
0.08185259408785518,1.5205222537731746
0.08260786842589588,1.5272709007378313
0.08326274393826887,1.5340661227867958
0.08396652655643155,1.5409205023847867
0.08472898789761141,1.547789041765629
0.08537047444889645,1.5542194237527847
0.08606628235639979,1.5606027920297139
0.08674494016656102,1.566944988121708
0.08745738710771725,1.573339512135803
0.08824647181145633,1.579884654556387
0.08906407196038124,1.5866017780779735
0.0898948574690404,1.5933285710315146
0.09075184716448684,1.6000427316405599
0.09165026305172755,1.606742575141936
0.0925814323381957,1.613386635097425
0.09352346576669371,1.619969916621411
0.09482769302230963,1.6267284142377634
0.09616662378257751,1.6334381433742977
0.09754043553004359,1.640019883270823
0.09893855219426245,1.646514771758325
0.10034514748722734,1.6528923957020427
0.10175545813115644,1.659159779959797
0.10320373327322731,1.665327018878711
0.10468791908390532,1.6715023857712705
0.1062089524215084,1.6776728991928682
0.10775144684850982,1.683827910612076
0.1093551266221155,1.6899719549944465
0.11098779966304259,1.6960864493058652
0.11263586521436947,1.7022051976408112
0.11435377119998139,1.7083789653534964
0.11608219518465009,1.714395920591996
0.1178581106959041,1.72048027873049
0.11948832362239782,1.726050466472498
0.12123150291841668,1.7320888541082966
0.12295016145441837,1.7378407266438538
0.12479273091443713,1.74377646829605
0.12667497766726082,1.749741940887243
0.12866182168590734,1.7559918431039439
0.13050092885821696,1.7620624318993514
0.13209429028646846,1.7677158380687996
0.1336630563682374,1.7730698162206724
0.13567151200501917,1.7788395035312135
0.1375636356257703,1.7845182162715363
0.13966924618921334,1.7904190687215253
0.14163078511141902,1.7960147904328205
0.14371725927552553,1.8015468440550182
0.14590760913856055,1.8073199029895788
0.14804328947534812,1.8131563462177478
0.1501105405572828,1.8188607912910217
0.15232792032598533,1.8245855714160029
0.15452451762697836,1.830228856750516
0.15682751291015606,1.8359614451082233
0.1594240996612447,1.8421669496740347
0.16204454691640877,1.8483367825472847
0.16461357373828178,1.8543782376284754
0.1668969072408769,1.8598978578950311
0.1693576618660566,1.865633618788391
0.1719960926603794,1.8713567294251576
0.1745875540431949,1.877161627746945
0.1771860779353452,1.8828866469661576
0.17987983951627662,1.8887314343514925
0.18242875443689524,1.894232095501123
0.1849297857753779,1.8995393842519737
0.18748002042108544,1.9048645644406914
0.19019461777437358,1.9104983850180124
0.19295123392907568,1.9160826612279485
0.19569006228904404,1.9214958316985438
0.19846855224302506,1.9270066134324955
0.20104885245163925,1.9321714978472166
0.20345133986316696,1.9370039784173292
0.20594676344638432,1.9419113389030265
0.20851076165351173,1.9468051846314602
0.211109352498097,1.9516216189635396
0.2138070761248483,1.9566032329666376
0.21656058253303204,1.9616511186877632
0.21923058955651115,1.9663846506800935
0.22174408354930478,1.971150370947044
0.22423244808021817,1.975733704765963
0.2269461059310568,1.9804463306880038
0.22970624165287512,1.985056651693925
0.23254276528134474,1.9896966635596223
0.235484295140978,1.9944339100533126
0.23851414667322626,1.9992605818838327
0.241643926698877,2.0041794954179624
0.24482584010881553,2.009088448803042
0.24807844274942137,2.0140594120988746
0.2513970130413803,2.0190288880949963
0.2547632959613567,2.024028518334914
0.25812258222741713,2.0289742766160055
0.261344090692303,2.03379364168713
0.26478866074756713,2.038808212952914
0.2682195188724925,2.0437507050362704
0.27169979006651723,2.048687647386415
0.275240670743764,2.0536921510682564
0.2784786429730528,2.059093780049599
0.2816312160093295,2.064248352108324
0.2848698414192822,2.0694788519877765
0.2880150913461049,2.0746198015815063
0.2912435977911881,2.0797973332008715
0.2943459457358849,2.0848628326086294
0.29754422741189496,2.0899683761846872
0.3006315890395703,2.0949419497956088
0.3038068994577135,2.099900221711499
0.30694238070079516,2.1048199078694734
0.3101116154281027,2.109705115748246
0.3132266689360761,2.1145828004108833
0.31647541081111813,2.119680344640997
0.31988022268939686,2.1250076519157797
0.3234073109991845,2.130484761769439
0.3269476680318234,2.1359664790627853
0.33058426466274904,2.1414677803716953
0.33402713851067645,2.146737321622841
0.3375478526457448,2.1520912156142984
0.34114073072619355,2.157577694590942
0.3448810473941395,2.1632684911866678
0.34866583706296794,2.169030629621859
0.35246973114251307,2.1748044966486617
0.3563013594126043,2.1805857997660105
0.3601257719447584,2.1862982820674683
0.36399282767491176,2.1920645754073336
0.36762416441725876,2.1976007434817353
0.3712604895765782,2.2031315399659355
0.37496621793782603,2.2086808675551906
0.37865620180125237,2.21421597007224
0.38231504117477716,2.2196965507293505
0.3859476020368552,2.225110531933069
0.38957341933368694,2.230499602295059
0.3932052930997347,2.235834593099311
0.3968482305013553,2.2411835008344654
0.4005327584703356,2.2466048828997423
0.40443793993668875,2.252279622438196
0.40828611334898335,2.257911084909907
0.41225316062437856,2.2636096147157985
0.4161406406984278,2.269276456675496
0.4200751305287006,2.274983040585065
0.42402647452215025,2.280658998664439
0.42805092277143597,2.2863884660831575
0.43210607235447773,2.2921337571301352
0.4361016219074523,2.2978042866934167
0.43998851815873774,2.303360540919177
0.4438678224812127,2.3088901796249033
0.44774819591756243,2.3143581548368246
0.45164094567228946,2.319777214836141
0.45549972309583336,2.3251171922632548
0.4591253331149823,2.33024611345993
0.46300277105369386,2.3355004955289242
0.46719531513310153,2.3406094508624418
0.47114150173050007,2.3455742744730483
0.47513394223449534,2.3505738100377918
0.47906973403076153,2.3556228181223853
0.4831144174422042,2.3605765781509835
0.4875182208395272,2.365783447661255
0.49181425105987353,2.3709081015034816
0.49631903184607423,2.376234220760026
0.5007771089636427,2.381450725134664
0.5051092389353149,2.3864740900517223
0.5095961085653474,2.391659646124492
0.5140498306399403,2.3967805880775264
0.5185959833191758,2.401859073918772
0.5232185197756044,2.406981114373747
0.5275705395382371,2.411961490354847
0.5320136952409764,2.4168834253330456
0.5363407660251536,2.421691871647244
0.5404906646773318,2.4262236293553654
0.5446017239744775,2.430721471708113
0.5487017932657564,2.4352357380954883
0.5528575590329402,2.4396959505710525
0.5569917118305546,2.4439884236193894
0.5613084020141242,2.4483641001235648
0.5654739336865678,2.452620322561251
0.5698936851970042,2.4569998619715707
0.5744721247174192,2.4614983542136093
0.5790575245060792,2.4659548219821215
0.5836435959098066,2.4703317672638136
0.5882110501239454,2.4746024084297797
0.592822220121972,2.478839382071168
0.5974008060554136,2.4830084963304935
0.6020921304745374,2.4872262032545693
0.6070047938950398,2.4915888440597977
0.6115493471641326,2.495563260548264
0.6159708211886674,2.499390705664128
0.6200149469735409,2.503008446568646
0.6239227349910497,2.506512233555749
0.6279263352552141,2.5098564278085633
0.6315332225704702,2.5131194578793146
0.6357173209304232,2.5163813498642185
0.6398571938730007,2.519686818139223
0.6441213261237407,2.523054527862501
0.6485087905528903,2.526490183452204
0.6530842278419384,2.529977191828565
0.6576348232597313,2.5333957935786326
0.6621770540401672,2.536739009073668
0.6668737210802347,2.540156113416953
0.6715082092402818,2.5434620582062544
0.6762091797873491,2.5467666216648843
0.6809630156868902,2.5500938874053407
0.6856193648711144,2.5532804195684946
0.6903306288560904,2.5564604614864703
0.6951388438429184,2.559679329279188
0.6999717227982472,2.562689617997158
0.7049464063743739,2.5657651345715613
0.7098475468321359,2.5687699292267063
0.7147907946711739,2.571720153760841
0.7197262398240855,2.5746578373713955
0.7246888192458298,2.5775679007146053
0.7296746846276435,2.5804272390691976
0.7346313642777,2.5832321156000253
0.7396814482742375,2.586046424917238
0.7447430450757314,2.58882616837112
0.74975931394271,2.5915397225020658
0.7548461418953759,2.5942335432479062
0.7599665806131424,2.596866424201803
0.765187340870122,2.5995102585669025
0.7700058052914404,2.601975897231912
0.7749699107260344,2.604426922359592
0.7799930977226537,2.6068811335354725
0.7850874845320052,2.6093320884999716
0.7901778473157657,2.6117047483729645
0.79521772690916,2.61401844084156
0.8001831103368644,2.6162061281282947
0.8050896859671965,2.61830470618648
0.8099009368479049,2.6202905622462414
0.8145262177781012,2.6221795182377874
0.819171241291941,2.623998314677512
0.8233914637412458,2.6259110035426887
0.8274464658800833,2.6277013418538555
0.8313970936929076,2.6294419099083113
0.8354840910933969,2.6311364968068536
0.8394150395987594,2.6327253315570798
0.8431432385683855,2.6341447969313405
0.8463884600529156,2.6353560871807025
0.8495368773307865,2.6364616454283913
0.8527577920607307,2.6374541958363533
0.8559098978474404,2.6384808249016327
0.8590801575287418,2.6394345942063326
0.8618460845619328,2.6402630486007337
0.8646396204021408,2.641069918854946
0.8674008269230962,2.6417999072531284
0.8702216521303069,2.6425723349803585
0.8732327549516041,2.643457025667324
0.8762882780794554,2.6443901312737856
0.8789662850231578,2.645215435104314
0.8816731181475032,2.6459707487845887
0.8844093477725052,2.64668478229266
0.8867819396446515,2.64748310286017
0.8890127127538989,2.6480491189987236
0.8914778961090057,2.6487117709721626
0.8938704888754807,2.649273695549785
0.8966012352299659,2.649947743977615
0.8989645071508086,2.6505433246763483
0.9016801192085733,2.6512766666011456
0.9045631001763398,2.652112290173409
0.9073670751174394,2.652884195938511
0.9100181262956665,2.653614194555821
0.9126100990000328,2.6543288475892157
0.9151056189475157,2.65506353188479
0.917809096437147,2.655789766764141
0.9205087206834535,2.656477701415674
0.9230236899437309,2.6572239418546455
0.9258570244806141,2.657929947389525
0.9287013399464006,2.6586678023556507
0.93127206644249,2.659532909268819
0.9340169030042802,2.6603514669432284
0.936759535214029,2.6611799173261095
0.9394795987528812,2.661988912666753
0.9422370348313407,2.6627408003124895
0.9449197057768165,2.66342115185396
0.9474991685900955,2.6641398881610012
0.9500850097711685,2.664837492795865
0.9526665144545932,2.6655806083211497
0.955180055050943,2.6662802740719416
0.9576611713047554,2.666909756176153
0.9599536222328862,2.6675126748039024
0.9622557734910177,2.668204040784022
0.9643266452258559,2.668641558032575
0.9663562219943945,2.6692122672468623
0.968467692166306,2.6702771507473497
0.9704919918947528,2.6711979304617284
0.9727109175724019,2.6722816214735405
0.9746830974906745,2.6733248673937338
0.976557048270654,2.6742324190277666
0.9785661130866707,2.675297208646116
0.9804754419961462,2.676263111368673
0.9821107364000716,2.6770972589236006
0.9837824437599034,2.6780217990672472
0.9852973100797676,2.6788347295902
0.9866072741581242,2.679443104412685
0.9878923123729706,2.679996533171764
0.9892286600334195,2.680646002829259
0.990499568710571,2.681305383216152
0.9919056195739491,2.6822617727876414
0.9932515558443086,2.683062054431079
0.9946849185960156,2.6837852946741796
0.9960575005537211,2.684443184153656
0.9973475908097922,2.685086179142452
0.9985862823925484,2.685710591333668
0.9997314889164612,2.68632571570063
1.0008276868743713,2.68694821748808
1.0018707983611663,2.687599512716191
1.0029346561462862,2.6882245447227056
1.0039534327671746,2.6888906375056014
1.0050775756132415,2.689578929261471
1.0063697618853387,2.690288184066748
1.0074318163631344,2.6909048417982033
1.0084476457524958,2.6914531968726845
1.0094619543644296,2.692050367128802
1.010402910474664,2.692626777128979
1.0112219577141581,2.693001786115002
1.0118176911585937,2.6934292261592345
1.0121272026481463,2.6940042985336428
1.0124412210968137,2.6941615052994607
1.0127831731065204,2.6941969919995525
1.0132856904247125,2.6941633398216696
1.0136021451051724,2.694321322955098
1.0139068581246804,2.6944124834605874
1.0143399329618241,2.694372702970301
1.0147803412732306,2.6945953583695834
1.0151215573297057,2.6947044932813253
1.0155216121872186,2.694834131792936
1.0159259802032647,2.695306926069274
1.0165277147194622,2.6956553379661665
1.0167951806037485,2.6956813494503065
1.0169987470365314,2.695697521378632
1.017480493818996,2.695706259293421
1.0179885232723418,2.6957230007134076
1.0185350197180416,2.6956511508738066
1.0191063937435652,2.695575947103576
1.0196737832038811,2.695496495301816
1.0202058404423033,2.69512895737266
1.0207472324507012,2.6947686717662287
1.0213266321650314,2.6943959036936116
1.0220769295919268,2.6940964140934494
1.0223654487430034,2.6938607720315875
1.022968320890823,2.693618977528648
1.0235256129547567,2.693217689860605
1.0241514151656743,2.693143893237032
1.0247696661010854,2.6933224454679077
1.025482456416178,2.6936648915756067
1.0263602561566239,2.6939056309204927
1.027212019728241,2.6941445801362423
1.0280824816394951,2.694396805217739
1.0289050571213962,2.6946310707042183
1.0297371568547775,2.69488822884656
1.0306266234795176,2.6951574338904365
1.0315272252689964,2.6954243292103346
1.032205852783385,2.695661508444516
1.0328160936362227,2.695831851700029
1.033666877757693,2.696124898324978
1.0345908525830159,2.6964057185964765
1.0353417142239254,2.6966162626668266
1.0360715356741381,2.696854604244996
1.0368675222196937,2.697116036695979
1.0376473728203368,2.6973991910598425
1.0386024156427278,2.697708869695378
1.0394738367640137,2.6980209924801293
1.04031737899436,2.6982791125686187
1.0411828006162689,2.6985606418755848
1.0420142108144912,2.6988140820896875
1.0428754943997478,2.699101177508146
1.0436489301726426,2.699307147621313
1.0444582668102556,2.6995102516024274
1.045267215830893,2.699816781649153
1.046111229898572,2.7001231800892134
1.046960873733076,2.700426979309911
1.047805806581716,2.7007221605986103
1.0486715643010114,2.7010304179524995
1.0496386991348674,2.701418057991105
1.0506041888779538,2.701784469560366
1.051484467230616,2.702120688121281
1.0522861504719867,2.7023636230385986
1.0531480073469703,2.7025647525445784
1.0539974110365284,2.702844884270691
1.0550921281841887,2.7030386508850306
1.0559795898401785,2.7033465062854747
1.0569846090241208,2.7036831910375847
1.0578391447577593,2.703867513045185
1.0587130945827716,2.7040283710838926
1.0595354415579692,2.7041607230114293
1.0603653166994857,2.7043052607217026
1.061162345170596,2.7044446927603984
1.0620451148026915,2.704700681562421
1.0629145309156378,2.7048980791143724
1.063749607580715,2.7051884339374777
1.0645486394560235,2.705491062142586
1.0653904975777448,2.705830755633382
1.0662398785692695,2.7061719049385187
1.0671533341104018,2.706508648629226
1.0680056442000987,2.706811149606399
1.0689148007535714,2.707124032182664
1.0698804052454645,2.707456544103641
1.0706847456083972,2.707745681350577
1.0715746129669435,2.707998917812456
1.07224648002622,2.7082927412189344
1.0733048880651126,2.708630477600958
1.0742080292219112,2.7089436050317968
1.0750724096954902,2.709304902541981
1.0759422217975445,2.7096485795592993
1.0767770128675058,2.710017545038427
1.0775312930496783,2.7103996043870424
1.0783620860933438,2.710738081475118
1.0792170596566124,2.7111105379650957
1.0800903544668463,2.711547534765425
1.0808441740074264,2.7119754410291885
1.081858623885641,2.7122770316494984
1.0828051508835346,2.7126562237667575
1.0836853745134805,2.7129545095951038
1.0843376141428678,2.713211236382943
1.0853914319845324,2.7135124710664673
1.0861840922863286,2.71381831753997
1.08699404596467,2.714085947999626
1.0877761200990204,2.714391316458267
1.0886188252892595,2.714731590010349
1.0895168024752102,2.7150482513635943
1.0905284831763613,2.715409747454903
1.0913415871195973,2.7157257048929937
1.0922977955625799,2.7160448144196367
1.0930982540174987,2.716297910939635
1.0939276164448026,2.7164916714139205
1.0946758057107457,2.716771544922298
1.095409732543046,2.716994646150551
1.0961586085144654,2.717288303154505
1.0968628549033337,2.717511829141779
1.0976069870923395,2.717774673919327
1.0983041300406486,2.7179963472932975
1.099037058647537,2.7182821793172147
1.0997829602289273,2.7184941218883063
1.1005523739399807,2.7187775290347
1.1013087074964147,2.7190202188366532
1.1021006234267037,2.7193162185417417
1.1028517345199658,2.7195428246430864
1.103630802871494,2.7198076983849675
1.1044029287755384,2.720028660099218
1.1050701867190735,2.7203338145350817
1.105704333456701,2.720553609649047
1.106332095305842,2.7208330276077364
1.1069487044337436,2.721054761034061
1.107591809267571,2.721348787405792
1.108184344969854,2.721551198660789
1.1087490118450358,2.721781843572079
1.1092499730383112,2.7220008657112515
1.1094110508509358,2.722162023782236
1.1094904452138405,2.7223060189204893
1.1095238440956339,2.722480667276617
1.1097290137262015,2.7227584827329205
1.1101187151354084,2.7227650432463797
1.1106800222013087,2.7226514392098977
1.1109551740027084,2.7226228630875577
1.1111216288275259,2.7227636950893235
1.111117296879165,2.723115336094026
1.1112148511912905,2.72305536481687
1.1111984997903406,2.722982537779261
1.11135967029397,2.722931198077567
1.111291048784832,2.7230194859634786
1.1113399943664446,2.7229899857525197
1.1117191268933815,2.722892346610044
1.1116243967899797,2.7229057643551444
1.1116915504754274,2.7228279128309243
1.1116582947149931,2.7228680194423647
1.1126651458476122,2.7231105086676908
1.11319339994985,2.7232614033075926
1.1141361277144863,2.7235031041114115
1.1146370717592697,2.7236621148875035
1.1156256282173431,2.7239048359111027
1.1161373708669373,2.7240715437684457
1.1169858068681042,2.724279106012735
1.1176753663279446,2.724429697314789
1.1185054133294565,2.724612707426795
1.119272733086465,2.7248108366410637
1.120259770961384,2.725096946766292
1.1214508649148,2.7254903647983637
1.1223605782204449,2.725768942814412
1.1231566478838104,2.7260688647737856
1.1240680992098304,2.7263173225666044
1.125043955482887,2.7266183564745754
1.1260419898010983,2.726909053858872
1.1270037516053286,2.727204866898968
1.127827548232986,2.727413065901109
1.1286441647023848,2.727680293618889
1.1296229771640256,2.7279604890933786
1.1304988225407318,2.728181852384187
1.1313481297297157,2.728429304416615
1.1321937820337995,2.728622168153299
1.1330680690382766,2.728870834070508
1.134234963557935,2.72915340461151
1.1349487366080597,2.7295653612124258
1.1357863565552913,2.730001054407727
1.1366977225167403,2.730389849028171
1.1374580718411527,2.7308135146226573
1.138047112247158,2.731157160607178
1.1386301456345858,2.7314379302689313
1.139384780140774,2.7317923634068366
1.14045943400806,2.732179211030394
1.1412098921351488,2.7326222058600442
1.142108948057464,2.7330006809515592
1.1429003541677465,2.7334741590849183
1.1438575136701608,2.7338690899298683
1.1447904332728434,2.7343453117086134
1.1455251656722263,2.7347331613576675
1.1462343128763373,2.7351533568807644
1.1470546473458632,2.7355233625802793
1.147918542003183,2.7360413340723997
1.148595312557049,2.7365106399138757
1.1492930078683814,2.7369915742530218
1.150121238296454,2.737444483115821
1.1508673063599293,2.7378599228710634
1.1517260509485423,2.7383366468476265
1.15249244523321,2.738808394898786
1.1533405219770043,2.7392709457553086
1.154150085902856,2.7397065653058332
1.155022650229667,2.7401495529313586
1.1556228019367822,2.7405463292904884
1.1563163940770127,2.7409604085859445
1.156892690677035,2.7413676501519735
1.1576217177686856,2.741665003470652
1.1579172849319175,2.74198853479723
1.1586489931488686,2.7424327790244654
1.1591376989502034,2.7428614638667517
1.159783916528931,2.7432840623723855
1.160097331008856,2.743681315789294
1.160721922888271,2.744073046741162
1.1612045216637752,2.74454926050646
1.1616597585963404,2.7450433868363118
1.162358927129841,2.7455480621137984
1.1630517557195785,2.74597286005261
1.1634798808433966,2.7464020156303994
1.1639923128297103,2.746917088315096
1.1644771006902062,2.747441407569163
1.165253255206286,2.7479632618441228
1.1658775547484135,2.748428479956098
1.1664271427163124,2.7488861283875003
1.1670762543829776,2.749338498373212
1.1677143075637688,2.7497360833872895
1.1684224995857766,2.7502058499402753
1.169142814192142,2.750663761796082
1.169628299211674,2.7510471435240658
1.1702210593851765,2.751381148707481
1.1708530840985523,2.751533274505543
1.171509903468849,2.7516638758576315
1.1722818633014813,2.751843749263926
1.173082412576083,2.752048634836864
1.1738413108841734,2.752243751386058
1.1745190317696317,2.7525049239453425
1.175218662395388,2.752799791742196
1.175672608917994,2.7531048925319834
1.1763413193446643,2.753241228778373
1.1770365118061537,2.7534261190776737
1.1778120467618745,2.753641787273817
1.1787128615078246,2.7538380730511536
1.1794003311492942,2.7539677075815803
1.1800702461850796,2.7540971865618253
1.180651971281087,2.754220868134514
1.1813815666514378,2.754365644859907
1.1820679344925682,2.754532409647924
1.182564247023817,2.7546645645280448
1.1831616594117005,2.754770065634599
1.1839617061864942,2.754905454428015
1.1848219649554976,2.7550402439669286
1.1857197155148846,2.7552055126285233
1.1865272627547505,2.755373526519964
1.1872835220290467,2.755526018087656
1.1880002079165912,2.7556824115530647
1.1888107622593025,2.7558686064542686
1.1893252594331518,2.756026161485076
1.189823324622845,2.7561912820012435
1.1905428015839672,2.756427089317297
1.1909919083183438,2.756625831092358
1.191615666666811,2.7568176753706757
1.1924686308867198,2.7570578612661847
1.1931601364926205,2.7572720103558783
1.1938104912935092,2.7573848044326565
1.1944519393472532,2.757515572775081
1.195086803447279,2.7577553353013813
1.1956858177620788,2.7580291473360234
1.196295459072916,2.7582784331680807
1.1968939503325131,2.7585249873520605
1.1974964819057503,2.758734396944657
1.1980602564478082,2.7589747110701928
1.1986203135744165,2.759194649496448
1.1991926957364707,2.759402615552532
1.1996912476202641,2.759574720662777
1.2001557246301693,2.7597855045930024
1.2008274207499507,2.7599634409910676
1.2013807745512333,2.760063637941753
1.2018052702077964,2.760133855919139
1.2022649199034487,2.7602883051237836
1.2027814441444882,2.7604140719274244
1.2034193586333821,2.760568321418284
1.2038424297000732,2.760691396305063
1.2048106935764549,2.7608857071227
1.205767110363972,2.7610664546457597
1.2067566027199914,2.761277091259064
1.2077617952374817,2.7614657740708384
1.2086064601476414,2.7616133227665314
1.2093187696113343,2.7617320419009275
1.2102414238986263,2.7618784239042067
1.2111080033633546,2.7619854404534805
1.2119430086728804,2.7621424368681162
1.212821169927372,2.762216882381486
1.2137237429891077,2.762248047021893
1.2145028464460448,2.762404354371865
1.2154235748512345,2.7626148417001155
1.2163780793857817,2.7628160305744807
1.217352884124146,2.76303767299335
1.218213083565172,2.7632297698236257
1.219119761299757,2.763412060880679
1.2201039904949396,2.7635675623184595
1.221071916876644,2.7637670507275534
1.2219500372216991,2.7639599754156734
1.2228267884867177,2.764118301580912
1.2236549728626551,2.76432309866893
1.224558891725655,2.764529682564077
1.2255887735644144,2.764762350515032
1.226427693057844,2.765000954602601
1.2273796797042882,2.765273117612614
1.2280894527203827,2.765619131226905
1.2287540645649797,2.7659924268628764
1.2294147082104114,2.766331509394983
1.2300366976443762,2.7667201678059725
1.2308017902442154,2.767121390294141
1.2315098950486394,2.767505435002331
1.2321801629875178,2.767893955381034
1.2328933831702815,2.7682699558094686
1.2336247682543604,2.7686456318547217
1.2342222421533473,2.7690571646096975
1.2349698488638534,2.7694429136244594
1.2357599930653578,2.7698972980414105
1.2364805207449518,2.770287602878908
1.2371897001423793,2.770672408199706
1.237834341722565,2.771097431278246
1.2385682968332512,2.771479086532683
1.2392904650941599,2.771956113492009
1.2399135353743749,2.7724374923797064
1.2406309538785179,2.7727676032692874
1.2413358594251294,2.7731862223025185
1.2419474962312098,2.7736239967031873
1.2426624813569516,2.7740297061991765
1.2433246579538397,2.774438271159983
1.2440469276524442,2.77485380198198
1.244857566985306,2.7753216386917146
1.2455008688238278,2.775804335933093
1.2461982928486763,2.776014783457839
1.2469249051710796,2.7762438822674573
1.2475788546949225,2.776429011258916
1.24814591245174,2.776586327679431
1.2489118021619432,2.77677654976207
1.249491596092029,2.776900266979718
1.2500449091401111,2.7770560488497673
1.250694477262667,2.777149526817111
1.25131188055269,2.777250644103278
1.251896841356991,2.777398054805879
1.252598880888255,2.7774990024341943
1.2531775683251676,2.7776026629517996
1.2536040914864617,2.777641066340427
1.2541989407298435,2.7777143539136104
1.2546558796941407,2.777727938391788
1.2552415170213442,2.7777653521306327
1.2558090796354222,2.77779493077062
1.2564267152386215,2.7778349925193737
1.2569083347490377,2.7779238657017715
1.2575774807666038,2.7779529274127044
1.2582363561024081,2.7780049641990305
1.2589471904450922,2.7780728227810365
1.259699506518659,2.7781273725509132
1.260458210372419,2.778188370428433
1.261211418439409,2.7782448804153512
1.2618666572902026,2.7782780987933284
1.2625548434665885,2.7784970170626577
1.2631001633946053,2.778696929944995
1.2638407822621842,2.778873975176123
1.2645323937797777,2.77903747084913
1.2651997613486228,2.779208746717235
1.2658504325269637,2.7793463550848103
1.2665414973306688,2.7795313259522385
1.2672555136015413,2.779680522154846
1.2679774422728949,2.7798623837702086
1.268606601674219,2.779988895103782
1.26934690767567,2.780159739440666
1.2700582977152122,2.7803219365604903
1.2706260450062374,2.7805206937216433
1.2715871586195562,2.780682490360536
1.2724899937184695,2.7808503201750465
1.273317688890317,2.7810427071726194
1.2740371397976773,2.7812737613376317
1.2748607416267985,2.7815103419964737
1.2755014746421791,2.7817708375610524
1.276638376617325,2.7820179359048636
1.2773826242753328,2.7823349317912247
1.2784817734342409,2.7825285742236305
1.279184433023453,2.7828975556081432
1.2802438192239842,2.783066332958742
1.2810134432015654,2.783306128235094
1.2820286136021337,2.7834865915380083
1.2827426797677524,2.78371262267614
1.2836076782081127,2.783881938770909
1.2843883030299486,2.784101175683603
1.2852741364409614,2.784338009717636
1.2859438292332381,2.784494789155565
1.2868303569404658,2.7846947786818665
1.2876692743073601,2.7849078415880957
1.2885803281049228,2.7851140395204492
1.2893594534875605,2.7853438354728084
1.2902420115364954,2.7855802867885804
1.2912112670522016,2.7857650394924587
1.2920754699338246,2.7858804603600746
1.2929593874780547,2.7860333643745023
1.293882559486888,2.7861250643137825
1.294670914827718,2.786293807234723
1.29559581239579,2.786444905463844
1.2963519765440046,2.7866312955797614
1.2972685919696738,2.786745492045473
1.2982198325117102,2.7868828978055884
1.2990479835270525,2.786962949304318
1.299926676316548,2.7870932076432724
1.3008637352634578,2.7872583453086017
1.3018828028588432,2.7873472300795723
1.302654737457575,2.787560116714629
1.303524318921154,2.787647747975648
1.3044285859116656,2.787767842232405
1.305117059789462,2.7880580918300892
1.3057283596069813,2.7883331901518633
1.306334868137469,2.78866493591108
1.3070250618065309,2.788984845050684
1.3078392902312583,2.7892235920292268
1.3085641649955964,2.789453485148481
1.3092983741562887,2.789691680253633
1.309892434331767,2.789970963733201
1.3106520655459601,2.7901924598498544
1.311261802468819,2.790480841575575
1.312163071533943,2.7907178370126586
1.3127492856875078,2.791058763678469
1.3136868700182596,2.7913393445989554
1.314305576030019,2.791600005526763
1.3150344954889313,2.7918207425716863
1.3157418994455239,2.7920799961465184
1.316564480642679,2.792329677267279
1.3172965234918257,2.79263887032245
1.3179955017273686,2.7929991876965725
1.3187349277870384,2.793372896588741
1.3195795349516661,2.793704973572805
1.3203651776369585,2.794069433155552
1.3212287980188993,2.794419044893742
1.3220354007605986,2.7946897446109356
1.32277859757425,2.7949721228762057
1.3235751724269817,2.7953500006095466
1.3244241880039094,2.7956295729988074
1.3251307079744064,2.7958906113178568
1.3258797595260217,2.7961485071424073
1.3266446385211275,2.7963931944913347
1.3272118802045672,2.796745343702937
1.3279179864943345,2.797034161633066
1.328730014189981,2.797348351130982
1.3293348016700293,2.7978303410808834
1.3300656990767665,2.798236204516876
1.3307684237383197,2.798599395024874
1.3315368042918665,2.799062113018672
1.3322770402049464,2.7995442543024773
1.3328561838502977,2.800043457545854
1.3336723024788875,2.8005495510533875
1.3343343736839581,2.801121060054804
1.335035274787363,2.801625119496703
1.3357666325533695,2.802112850925729
1.336486753815939,2.8026345571203004
1.3372476111807985,2.8031643966268276
1.3380718938170282,2.803682362641583
1.3389123447499658,2.8042106293445483
1.3397914772683823,2.8047541165949053
1.3406744967835897,2.8052956718158537
1.3415970092845435,2.805837993427186
1.3425754500548432,2.8063984552067693
1.343579321800859,2.8069795649518317
1.344867391499815,2.8071824954887794
1.3461535288778543,2.807388209841173
1.3474590711617984,2.807602879505107
1.3487746624821655,2.8077929990834964
1.3501111076110317,2.807995108674277
1.3514657595184831,2.8082071801988095
1.3528167844032049,2.8084146059584802
1.3541848626934407,2.808609557727476
1.3555738822695118,2.8088301359620256
1.3569781777112917,2.809028573812213
1.358396805191355,2.809254337176889
1.3598360005163213,2.8094451105134017
1.3612926767066333,2.8096446873258882
1.3627574703124792,2.8098278099182936
1.3642340297860716,2.8100249386611167
1.365709835323071,2.8102637670566515
1.3671952185839213,2.810498470837951
1.368705548610456,2.8107266489274068
1.3702302308285355,2.8109846566432424
1.371782339192084,2.811244424549203
1.3732649964892951,2.8115178182158296
1.374768754343272,2.8117888798266457
1.3761836391907416,2.812041490864094
1.377348800320366,2.81227979467074
1.3785093791816903,2.8126100314090774
1.380050010249056,2.812624561698044
1.3807915056582427,2.8131275433099714
1.3814614599195385,2.8136406982986486
1.382312049668518,2.8141378841964566
1.382941279947453,2.8144521223783086
1.3835363453198353,2.8149015997845477
1.384257895212727,2.8153421316788347
1.385106368098675,2.815809698905232
1.3860019494572522,2.8162606102005383
1.3867472931736742,2.8167659554327424
1.3874837848696875,2.817278556925727
1.388157744270857,2.817791348878263
1.388819315419163,2.8183173305458453
1.3895329558801919,2.8187069135264404
1.3903277955411695,2.819076165256512
1.3909105099285046,2.8196341706752426
1.3917920072890215,2.8200744838430074
1.3925562240343687,2.8203761174395927
1.3932436242905937,2.820720142869585
1.3939615167006005,2.8211854626003525
1.3947882884130438,2.8216649782436596
1.3953061403419151,2.8222371311070793
1.3959683627130126,2.8227828414251737
1.396771707500938,2.8233448734447575
1.3974854910636827,2.823913618919586
1.3982615119238586,2.8244612892875836
1.3990894356878454,2.824958679774162
1.3998876483975977,2.825138200245998
1.4005796263885641,2.8254035932191
1.401215622677419,2.8256965094445623
1.4021094083582621,2.825965416215134
1.4028452985922784,2.8262618253592797
1.4036539478036434,2.826514879768001
1.4045190828395933,2.8266335473011863
1.4051427983177396,2.8268792912285066
1.4057722240335602,2.82707845425493
1.4063939550778857,2.8272835483052505
1.4070787649433267,2.8275574044016074
1.4078230695425944,2.82763462358894
1.408655154673137,2.8276943779284336
1.4092842001412333,2.827825590861735
1.409859572093244,2.827921609293596
1.4103623187380028,2.8279313373410147
1.4107755029439488,2.8277865513420224
1.4110722100062763,2.827740127505407
1.411573131457761,2.827543702923847
1.4122276911551386,2.8274376871043003
1.4127488444740368,2.8273894403324458
1.4133177849071934,2.8271925135975495
1.4139343940548093,2.826972660254724
1.4144371592290201,2.8266943550162367
1.414874938324032,2.826539547203173
1.4152026595892668,2.826240464688449
1.4157348383703223,2.826329968986915
1.4163264825107673,2.8265367926722074
1.4165792461111846,2.8266788450038547
1.4169870352924345,2.826709693434828
1.4174402410113152,2.82660698848326
1.4178416533258196,2.8265035661209508
1.4181381926498493,2.8264341567046634
1.418223764065319,2.8266014822881687
1.4185091629679658,2.826655692606453
1.4189597049176932,2.8266046985304634
1.419564426485429,2.826595387452531
1.4201008162711797,2.826648254264105
1.420481291927492,2.826790020899745
1.4207568975038707,2.826611623312784
1.4211866850823198,2.8264231791494185
1.4214237884305914,2.826532694771713
1.4217255768705601,2.8264394652008584
1.4220255192665745,2.826274889847715
1.4225400085347677,2.826023892539869
1.4228898097568352,2.825995012678349
1.423710065304454,2.825933208343988
1.4244020697658,2.825863017622067
1.425235245168399,2.825742846133983
1.4259074448951519,2.8256935000834718
1.4264767643764027,2.825679835727795
1.427021202325076,2.8256654219951978
1.4278537338864719,2.8257958247859216
1.4287930182513002,2.8259931636738638
1.4297324305166847,2.8260342354103214
1.4305897489150778,2.8261824871510273
1.431491899207922,2.8262435082141257
1.4324190596175779,2.826285592977166
1.4333544342224913,2.8262847814037815
1.434158418499055,2.826283437696338
1.4349945028715967,2.826191883466196
1.435830729706,2.82613602350326
1.4366651311240015,2.8260951038226336
1.4374968657345315,2.8260683289396873
1.4383361403105073,2.826013648740145
1.4391748928566883,2.8259079271399057
1.4400230458474048,2.825811082905606
1.440884654266224,2.8257214148230476
1.4417566072206527,2.825657943527045
1.4426182620018957,2.8255684222302393
1.4435138380453298,2.8254603927855446
1.4444059154392477,2.8253705137533416
1.445295945262316,2.82527097872418
1.4461911108413266,2.825202213561144
1.4470979622975972,2.825102803856208
1.4479819536032053,2.824992326022959
1.448869038167706,2.824875891363694
1.4497440526654295,2.8247356340240013
1.4503599850172315,2.8248976805171457
1.4509875824490819,2.8250679797307687
1.4516007655476864,2.8252515594185
1.4522240373869262,2.8254302561836218
1.4527982585050778,2.8256033724599763
1.4533881114084717,2.825846182170594
1.4539817911871475,2.8260789672033217
1.454561862797234,2.8262888913762656
1.4551543347966116,2.8265049621898077
1.4556972664908725,2.8267724675107733
1.4562682698331744,2.826981133776684
1.4568229258960428,2.827197857576036
1.4573573361558991,2.827447521995743
1.4579343057722394,2.827655049454734
1.4585197781627386,2.827870822596008
1.4590967591466462,2.828103891056018
1.4596627291744042,2.8283415424056435
1.460242409965328,2.8285910557801954
1.460803985058129,2.828861891091215
1.4613487615069256,2.829164475846613
1.4620219136930583,2.8294149975635707
1.4625939765520226,2.829808484517277
1.4632478141713734,2.830193692412261
1.4638712924866844,2.8305526878325917
1.4645013020921303,2.8308964393299307
1.465156714917644,2.831384116232112
1.4659235203134726,2.8316495506980637
1.4667051669500202,2.831908851324771
1.4674819139381405,2.832154779501086
1.468396641033527,2.8323592878450596
1.4693408326211643,2.832565480351041
1.4701745527803503,2.832770696924859
1.4710991547918935,2.8328703269194557
1.4718340267937826,2.833097353894067
1.4726774878733284,2.833316647129364
1.473464124345101,2.8335384325897217
1.4742120733705104,2.8338427395764816
1.4750149765927036,2.8341121579734994
1.4758576114097497,2.8343995181547794
1.4766785815892476,2.8346725801576924
1.4776305578196016,2.8349201109154785
1.4784343052328244,2.835221214537512
1.4794706704034515,2.8354121300649404
1.4802485029358015,2.8356681386069025
1.48100921464792,2.835915134695386
1.4817334748358137,2.836190767646406
1.4825536086554942,2.8364549337063005
1.483383811447168,2.8367380783516922
1.484094944359084,2.837028267132199
1.4851079308256474,2.8371962484820683
1.4859579845520972,2.837517113956597
1.4867435051709408,2.8378213057350465
1.487559071431691,2.8380939572062487
1.4883034349535675,2.838445506346489
1.4890440482634129,2.8387852753487826
1.489783437244515,2.839149393616538
1.4905799141336762,2.8395125667878713
1.4913682313001235,2.8397000056082202
1.4922176947815493,2.8399295568392127
1.4929615083092953,2.8402708658446265
1.493654862781675,2.8405892586962684
1.4945200070999571,2.840928668000135
1.4952605006932307,2.8412296627183955
1.496039636239222,2.841565642811469
1.496772071347122,2.8418226001715428
1.4975000285697668,2.8421164714752787
1.4983279452816793,2.84238914639851
1.4990441837599626,2.8427304369530377
1.4997986361889695,2.8430671900823956
1.5005556360511823,2.843396634021934
1.5013885256751656,2.8437848961083776
1.5021755095047342,2.844183350760465
1.502958922952032,2.8445565825916286
1.5036856300143546,2.8449697261951306
1.504510424112465,2.8452908412956
1.5052446712977012,2.8456590657651444
1.5059298703984383,2.8460611349154297
1.5066692034345208,2.8462174016599553
1.5074701072092926,2.846344525150892
1.508229850630598,2.846512440856525
1.5089649579246185,2.8466813525411747
1.5098111072729865,2.8468409423903553
1.5106020370880402,2.8470160392628214
1.5114259691862062,2.847198921844601
1.512202985512776,2.8473593161342454
1.5129653326002452,2.847570121751499
1.5137260286787118,2.8477606033107485
1.5145681307872494,2.8479466771662194
1.5153467864832946,2.848123752626011
1.5161580124502791,2.8483293083936982
1.516874589037414,2.848522736770541
1.5176325912620405,2.8487111221626735
1.5184738024437139,2.8489041764637033
1.5192179999500848,2.849138186432254
1.5199274228187025,2.8494015994687976
1.5206442344780626,2.849590016914913
1.521360939528152,2.8497926556538307
1.5221237959056688,2.8500249120479277
1.5228698323763195,2.8502154252133147
1.523628098620508,2.850410200086523
1.5243565736044196,2.8506212438095964
1.5250886731911253,2.850833619192607
1.5259384553343038,2.8508914133934735
1.5268204619943935,2.850982116719722
1.5276083595041132,2.851105313211256
1.5283795196204768,2.8512381979579984
1.5292003428328682,2.851261250023162
1.5299580876618841,2.851357352773371
1.5307347891857703,2.8513961334919053
1.5314934517252277,2.8514223601872737
1.5322349464297766,2.851423073665028
1.5330330945459676,2.851414759921352
1.5337748787251388,2.851416810298841
1.5345759092514801,2.851325643414263
1.5353041769489169,2.851370745546765
1.5359371632529952,2.8513440250399023
1.5367425731374917,2.8512839449581544
1.5374457517397642,2.8512811980795942
1.5381094340578003,2.851280571064442
1.5387712372141786,2.8512581049161145
1.539529149717806,2.85117397175551
1.540195069697037,2.851184192836513
1.5407994795089446,2.8511783774361197
1.5415449979709397,2.851073063014373
1.5421913925547306,2.85104622964681
1.5429151443168814,2.8510243704723766
1.5436156777221453,2.850991887457116
1.5442673648174476,2.850959083475515
1.54499407832731,2.8511310057753176
1.5456956366711494,2.8512857934813804
1.546419951755971,2.8514196369082057
1.547131881998531,2.8515580164951
1.5478424533120592,2.851683117164262
1.548513632963323,2.8518307383603014
1.5492562779399282,2.851880655663853
1.549935234039252,2.85200451643403
1.5506053963160027,2.8520950530961064
1.5512454161504916,2.8522251994133563
1.5518732541698954,2.852366026193987
1.5524779969311775,2.852497459370213
1.5532362847088024,2.8526244454814482
1.5538590470762643,2.8527018448071697
1.55440808602999,2.852845164182652
1.5550151568771786,2.85298774916983
1.5556557421213335,2.853122646375838
1.5562837359702502,2.8532596828283823
1.5569040567178598,2.8533914170096826
1.5574641611199795,2.8535074007601926
1.558048866168732,2.8536122431089086
1.5586047930744287,2.8537251626335265
1.55916929734357,2.8538364257215925
1.5596998948420766,2.8539737758147377
1.5602244820222397,2.8540994005785265
1.5607222560083918,2.8542414656190966
1.5613716680810934,2.854427432714229
1.5620264506314612,2.8545893313417743
1.5626307647213098,2.854747136521517
1.563233526196714,2.854919180225877
1.5638376599722927,2.855084604761325
1.5644588116860272,2.8552170824693612
1.5650905310618761,2.8553658692591046
1.5656495623085724,2.855568649471111
1.5662073773202068,2.855778848135106
1.5667363484223626,2.8559534135602354
1.5672419698337106,2.856144583977095
1.5678027679466613,2.8563368368056903
1.568354681606131,2.856521377328549
1.5689762536946799,2.8566610999285307
1.5696618701357403,2.8568754372896916
1.5703026137240967,2.8570844773713655
1.5709770435768171,2.8572805271247272
1.5716288662771642,2.8574755605576336
1.5722518887783608,2.857674258266561
1.5728990886665022,2.857878370204596
1.573548572657747,2.8581057006931476
1.5742383478999467,2.858221467435828
1.574883834085379,2.8583789529376333
1.5754480777999187,2.8585507221479256
1.5758928392296065,2.8586617347996506
1.576377588188563,2.858714677336352
1.5769129129854296,2.8587282424717615
1.5774350856740489,2.8587332774501752
1.5779149572559688,2.8587888872234783
1.5784110698998894,2.8588241048507004
1.5789180059897636,2.858853558276943
1.5794084841537477,2.858880749872793
1.5799010681054124,2.858892056345262
1.58040254064018,2.8588688356208163
1.5808769882096696,2.8588440436931175
1.5813621508497548,2.8588256679751143
1.581850472530004,2.8588141781531684
1.5823544408792634,2.8588137089041776
1.5828515156291878,2.85880303334116
1.5833403299792073,2.8587858722418162
1.5838418414488533,2.858750866995918
1.584322181103842,2.8586372589512608
1.5848090514364348,2.858600778246223
1.5852961759368502,2.8584931999838963
1.5857616717147511,2.8583828553301753
1.5862422068821078,2.858276027287344
1.5867257645867419,2.858159516072126
1.5871925651958636,2.858039306340802
1.5876572980714518,2.857929092461179
1.5881256923161415,2.8576661473897733
1.588630074442107,2.857489605621997
1.5892962798712995,2.8573731837783662
1.5899737952597983,2.857274930125819
1.5906243884275186,2.8571356185437864
1.5912730161609407,2.856961973826311
1.5919046946013633,2.856810805636459
1.5925959413062873,2.856660525679598
1.593283553580752,2.8565028684384433
1.5939583599481884,2.856327587016471
1.5946417128184527,2.8561368366442057
1.595298713086927,2.8559665199072923
1.5959281252781718,2.8557821558056133
1.5966330809900715,2.8555886333652607
1.5973460416191583,2.8553866976277105
1.5980381707266003,2.8552019573864005
1.5987246779007824,2.855003968018665
1.599410305225677,2.8548176401852956
1.6001009471173013,2.854612520624224
1.6007888824977978,2.854415226539612
1.6014887253998513,2.854246319992991
1.6021847623982555,2.8540899812359917
1.602899761406907,2.853910924250676
1.60361070966117,2.853708171060906
1.6043389013371607,2.8535380407823423
1.6050737825204278,2.853326173726242
1.6057917421757666,2.8531303915656254
1.6065146278905837,2.8529440693217483
1.6073253861958676,2.852966798706829
1.6081194225804198,2.8529906064339614
1.6089428635080933,2.8530251470413552
1.6097795395952155,2.8530642323453406
1.6106229851618006,2.8531203181623193
1.611474369299518,2.853186646938047
1.6123562568242331,2.853214893512829
1.6132341034439772,2.8532557016987465
1.61410671781853,2.8533156550478522
1.6149967435623434,2.8533669814614875
1.6158810946254607,2.8534236505209556
1.6167869111439122,2.853493507774603
1.6177016717643145,2.853575651098725
1.6186410995236284,2.8536768808029764
1.6195659796796036,2.8538015798291845
1.6205165387892593,2.8539472472714618
1.6214730910103528,2.854102904722668
1.6224407223761486,2.854195479843914
1.623438756128677,2.854329991613482
1.6244480553440415,2.8544668800603907
1.6254672403492594,2.854587995020784
1.6265139972290867,2.854733774845593
1.627536357366613,2.8548811803442984
1.6285808453043902,2.8550251570725544
1.6296002475609475,2.8552040072182305
1.630644002104869,2.855357205832441
1.6313901789987926,2.8554501649316237
1.6321497691975266,2.8555738102517743
1.6329290238132783,2.855701918071432
1.6337005418778152,2.8558599525971684
1.6344854943026137,2.856004004127692
1.635268771794978,2.8561965226277364
1.636011996237617,2.8563962621618155
1.636785782703949,2.8566077832909005
1.637571049144616,2.856832894934407
1.6383407825864122,2.857075980569824
1.639156196191855,2.8573344886335827
1.6400301392981493,2.8576187037886247
1.6409811629499031,2.857928075802802
1.64198285204988,2.858258882838464
1.643005490718942,2.8586229790621265
1.644050426876878,2.8589785106329195
1.645065000048807,2.859333427163641
1.6460912245564459,2.8597354944788
1.6471102920288523,2.8601418611472327
1.6481288040489128,2.860545503042133
1.6491162984037537,2.8609606207644536
1.6501104330140506,2.8613568202216118
1.6511425472114734,2.8617446600760466
1.652132442403794,2.862199695485302
1.653134352024195,2.8626511061302566
1.6541098070282614,2.8630585746571215
1.655089143676859,2.8633114071634322
1.6560763169382167,2.863591469087517
1.6570276178139907,2.8638208617699226
1.6579953779059462,2.8640722088719923
1.6589646891356786,2.8643200491217646
1.6599329777487013,2.8645650082762573
1.660923561284029,2.8648001597867983
1.6620102734382127,2.865123204670001
1.6630248883163015,2.865430385592256
1.6640461132927258,2.865711641273099
1.6650537083700063,2.8659699524877817
1.6661045205103608,2.866209489362886
1.6672339146823136,2.866544365426593
1.668263394842339,2.8668281950643073
1.6693615098685894,2.86709255939532
1.670506729606658,2.867415447876069
1.6716706499746674,2.8676908887223096
1.6728571787631603,2.8679682797372767
1.6740853208953195,2.8683134455739734
1.675358084833726,2.8686645063119416
1.6765898128301753,2.868922782906168
1.6778408059655736,2.869275921748731
1.6791509125424557,2.8696013244579657
1.6804284788626833,2.8699180690711463
1.6817986931866131,2.8702854160770617
1.683305654174419,2.870654229835877
1.6851156239865208,2.870593560168886
1.6869768473608346,2.8706336176387874
1.6888757828440117,2.870661191270018
1.6907448018173055,2.8706188783067397
1.6927465343582817,2.870590574399225
1.6947749825072347,2.8705569400220745
1.696870021666196,2.870542001870053
1.6989819894017146,2.8705030506066938
1.7011573465229026,2.8704644227149863
1.7034161118838966,2.8704173725292343
1.7057463529871204,2.8703823074649732
1.7081845975693462,2.8703312840019435
1.7106915614000693,2.870273910494659
1.7133069072429938,2.870224828354401
1.7159969921686717,2.870192790698365
1.7187645774876947,2.8701430956746585
1.721595267194116,2.8700971029171156
1.724470729623052,2.8700527058373133
1.727428312608022,2.8700284035187478
1.7304706620326114,2.8700136216701266
1.7335847685828805,2.869998734310144
1.7367902247210782,2.869953923836267
1.74008095303187,2.869899863840909
1.7434310807673021,2.869842598313843
1.746871742885346,2.869785473156787
1.7503845997669087,2.8697198661816214
1.7540683453396482,2.8698646862448185
1.7577960092653528,2.870001285661596
1.7615903128862376,2.8701280986394835
1.765418958133787,2.870231464726264
1.769300472310751,2.870382842458669
1.7732241708118548,2.8705154933990533
1.7771716721764914,2.870611054586494
1.7811395563186303,2.870680596522199
1.7851360974263606,2.870752193763135
1.7891440738381361,2.8707982516079626
1.7931292521510267,2.8708468472912263
1.797078058869914,2.870884037263668
1.80098018884547,2.870923891222226
1.804819042860266,2.870954734842198
1.8085658038049506,2.870979394254912
1.8121999028772084,2.870997989219866
1.817681361462356,2.8712052689553116
1.8241024780518025,2.8716023367644032
1.8304667770606846,2.8719702643760523
1.8367482137850581,2.8723115739450216
1.842952305829768,2.8726601056720664
1.84907792545838,2.8729862159396835
1.8551053709878027,2.8733146803534058
1.8610581013938075,2.8736230174162456
1.8668768351209957,2.873868020109303
1.8726558809588123,2.8741312415929654
1.8781170506649691,2.874476442420827
1.883515302731143,2.8748561319972064
1.888857038799966,2.8752088227101193
1.8941421971224166,2.875556387985822
1.8993399738754595,2.8759009345680346
1.9044605319483887,2.876247124005463
1.9094792911320329,2.876567193003845
1.9144794492293313,2.876843632157034
1.9194652895939543,2.877088547757615
1.924344228936512,2.87730851773715
1.9291982450464202,2.8774712472748116
1.9339506107070314,2.877643335727854
1.9386769747321064,2.8777819654680545
1.9432966384204122,2.8778852146378284
1.9478639624311698,2.8779596441813067
1.9524086168326718,2.878018325757596
1.9569543483917464,2.877941419361425
1.9614106491602843,2.8779432471376376
1.9658653954895389,2.8778533705563425
1.970270411904665,2.8777634572332818
1.9746215986039448,2.877540637579037
1.978934877520564,2.877405789949926
1.9832111781924282,2.877218437810009
1.9874275374096457,2.8770227074877357
1.9916510956986015,2.876866591100724
1.9957745376903886,2.8766868949451663
1.9993839025037259,2.8767627358307655
2.002932259370735,2.87653520594001
2.0063673343476074,2.8760708303425186
2.0097397277268647,2.8755727376057
2.0129822033575087,2.874940945890428
2.0161335150326423,2.8742946587950904
2.019218956671424,2.873673491850007
2.0221889858266593,2.8730279135913954
2.0249979834980003,2.872333863083545
2.0276959811526396,2.8716348631641466
2.0302849242787873,2.870856766512064
2.032784679874581,2.8700751944212226
2.0350569707775006,2.869222383085409
2.0372018064112307,2.868402335445605
2.039227702480301,2.8675578212568857
2.041112865885352,2.866693647087931
2.0428668081513095,2.8657828263003116
2.044490990290969,2.8648299210139228
2.0459709463830604,2.863864892740311
2.047302972225842,2.862895273709969
2.048491249659918,2.861933988106393
2.049561174443586,2.8610425431664113
2.0504788060167707,2.8601856756440656
2.0512635395740326,2.859344887759714
2.0519062188337767,2.8584867625989525
2.052418440801679,2.857616147258147
2.056113532564371,2.8572230837865202
2.060694335743328,2.856770416341759
2.0652435919402956,2.856549899003919
2.0696476966867867,2.856374579115956
2.0740576773466257,2.856144925333633
2.078388254153415,2.8559399618099177
2.082757763425031,2.8556640052323012
2.087014353551208,2.855639907171086
2.091472741735047,2.855550364715811
2.095869150239735,2.8553967614524556
2.1002618430851645,2.8552382163851124
2.1046426503674875,2.8550961694496184
2.1090150480289784,2.8549396009055106
2.1133767350201227,2.854801952242101
2.1177807931057266,2.8546645954296612
2.1222467078188028,2.8545338298738883
2.126771914211972,2.854375674515846
2.131348707476904,2.8542204705134346
2.1359988204418334,2.8540571951653955
2.140705468407047,2.853900458543529
2.145480131563054,2.8537591414993826
2.1503330358124395,2.85363421366458
2.1552389075194034,2.853518350424281
2.160127642145124,2.853404994793767
2.164988202421879,2.8532810272760147
2.169731557452679,2.853161450438871
2.1751324520509043,2.8531266432317155
2.1804753745439736,2.853015331091314
2.1857261197284443,2.8527907436819984
2.1909336514731486,2.852694278618864
2.1961136299120256,2.8526449246956807
2.201256156808581,2.852608847754143
2.2064300759373667,2.8525587245158546
2.2116531225695253,2.8525380870700703
2.2168872313113663,2.852473941348915
2.222041225130487,2.85243354823802
2.2271092832410795,2.852452215409958
2.232073869330742,2.8524517207240594
2.237026936448326,2.8524762904430077
2.2420015773367066,2.8524885859064124
2.2469416579146175,2.8525297782569248
2.2518849946520443,2.8525467933934054
2.2568176386705066,2.8526044239758885
2.2617485789802254,2.852631420917572
2.266694606952761,2.8526546351974624
2.2716493354661336,2.852695311157882
2.2766987403894783,2.852730703888141
2.2818113246672,2.852794189851967
2.2869898865825133,2.852816142826425
2.2922398796536356,2.8528490987734703
2.2975291610140203,2.8528503938559
2.303010489872183,2.8528802841172816
2.3083053388644084,2.852292469566831
2.313545280786752,2.8516680198046656
2.3188317256286597,2.851016467917346
2.324081868664531,2.850385994744404
2.329145067224971,2.8497317371087765
2.334176741612952,2.849073193773867
2.3391329352178776,2.8483892185123807
2.344075663384368,2.8476787978788454
2.3488479463285534,2.846973962697506
2.3535592738847324,2.846302103709073
2.35844356318876,2.8456185616451743
2.3635099271750226,2.844863295437247
2.368660673399485,2.8441040585071735
2.373926027389085,2.843328284291302
2.379215845845814,2.8425244440487814
2.384612058383488,2.841703673687478
2.390021309971556,2.8408401222432587
2.3954558228156673,2.8399579767302674
2.4009662208458744,2.839047224493819
2.4062919044717557,2.8381260257017416
2.411733478224444,2.8371581666803753
2.417060073955293,2.8361773866012396
2.422404881054618,2.8352256667398126
2.427705379345774,2.8342279798865317
2.433027852031576,2.8332050352811424
2.4384397351765377,2.832137189220639
2.443782323746917,2.8310638949871323
2.448927147465143,2.830019420732193
2.45410176404131,2.829001426685982
2.459322165511828,2.8279680327946686
2.464455946520629,2.826891625986868
2.469643456864943,2.825809353910475
2.4748091139355948,2.8247293329072054
2.480111732707846,2.8236335953886007
2.48529277024296,2.8225517724820106
2.4906142070945574,2.8214642744546987
2.4960192109650774,2.8203360980896113
2.501522618215293,2.8192038766837157
2.5072033649733516,2.8180494775409346
2.5129170021230585,2.8168592394643883
2.518625269839129,2.8156649302601267
2.5243032201491777,2.814455102078097
2.52990075461826,2.8132325549901425
2.535461188446767,2.812025732383259
2.5409575990627147,2.810832690421924
2.5462993491118997,2.809642834805372
2.551640947810262,2.8084820650458107
2.557092054114807,2.8073223877560043
2.5626525092617305,2.806090721235567
2.568152171849464,2.804876098097828
2.5734874296127592,2.8037077538599067
2.5787958270400635,2.8024895974186492
2.5838683147868937,2.800974302241415
2.5892057608490666,2.799367212369703
2.594383574580067,2.7977939558132787
2.599556837576486,2.7961319011622536
2.6048153946537798,2.7944783860684255
2.61013838487009,2.792788503206835
2.6154726749643316,2.7911005539500247
2.6207214138996884,2.7893821717488625
2.625858099216951,2.7876391585929783
2.630949518847225,2.7859456121210773
2.636156169287192,2.784189590200985
2.6415279580283215,2.7823503978977375
2.6467250078214084,2.780501786476614
2.6517992770142196,2.7787133197158838
2.6567857177556173,2.776929412728486
2.661625310471677,2.7751891256194785
2.6665354660178218,2.773398870213519
2.6715141307430885,2.771582469472039
2.67651127845093,2.7697166639675506
2.6814752911718385,2.767835922147127
2.6862784840543728,2.7660030089665986
2.6913490625610565,2.7640530600110367
2.6964614099656603,2.7621088571882098
2.7013936298123644,2.7601826138162826
2.706465988303397,2.75824655464281
2.7115951822531583,2.7562684609386263
2.7171561102719712,2.754099376149495
2.7227136679191775,2.7518956097962213
2.7282796909350515,2.7496844438807853
2.733690996466512,2.7474716041812375
2.739012387077901,2.7452757185824894
2.7438334256519865,2.742826045195859
2.7490569122167603,2.740556633126767
2.754325309070995,2.7382576396605707
2.759362307315283,2.73583213270773
2.7646008922368934,2.7334638161589604
2.7696245873588405,2.730978819912859
2.7748545953728505,2.728546983456653
2.7798830449531176,2.7259764859453224
2.7851039507216275,2.7234341269757962
2.7901071085306324,2.7207629044364166
2.7952342526555634,2.718097301037001
2.8002102250236467,2.715311367703101
2.805300607342436,2.7125206969501834
2.8103460328430128,2.7096323165005147
2.8152056947124584,2.7067116450395976
2.8202373648748904,2.703938011598074
2.8251934090740765,2.701222288431922
2.830256435327702,2.6984974929406667
2.835206789581843,2.69572284682707
2.8400217750735957,2.6929643892102657
2.844900157707307,2.6903269711807067
2.849727913515671,2.687699183205779
2.8544534164341995,2.6850571038590836
2.8592274586020423,2.682472557392711
2.8640523301114227,2.679849271566401
2.8686982140535373,2.6772110073305972
2.8734834047353472,2.67461590060714
2.8780087046809317,2.671903674426897
2.882811580657611,2.6693112502587852
2.8875549172464123,2.6666512403754434
2.892071689695969,2.663966517604045
2.89649073837214,2.661408476911895
2.9009879184839864,2.658836460704399
2.9053783968631444,2.656261719319212
2.909745221687054,2.6537120185262455
2.9141468892414757,2.6511373867908112
2.91854450262743,2.6485403178809777
2.922929270720438,2.6459418443232714
2.927261542391375,2.6433463729531446
2.9315975765333677,2.6406713149284538
2.9359795554642063,2.638034252195701
2.940275776762151,2.6353396251436743
2.9445449400326753,2.6326873913214586
2.948889356656264,2.6299491937591126
2.953234687721571,2.6271291661053917
2.957578599401869,2.624267791418798
2.9619546980583142,2.6214140594459274
2.9664462426337623,2.618089948801345
2.97081508240457,2.6148249278955813
2.975217808189649,2.6115187804191584
2.9795852002234664,2.608267379224416
2.9837950177114236,2.605043202793985
2.988076250928454,2.6017747975955747
2.9924380299926185,2.5984732946339255
2.996842902808752,2.5951455552324525
3.0011510676584123,2.5927289424919278
3.005405411990649,2.5904197475017448
3.009681765918992,2.5879377897264884
3.013630515539164,2.58581835875706
3.0176124147502836,2.583391404765357
3.0217592100350266,2.5806665671957827
3.02603411789913,2.5778128609526054
3.030345753832334,2.5748696445001533
3.0346718537583213,2.5718929952747436
3.0388763185730108,2.569075276633181
3.043162911616658,2.566318586914537
3.0474428896313923,2.5633410420997023
3.0515007492958905,2.5604391738603915
3.0557000414852054,2.5577567628127267
3.060030641171031,2.5548492400572123
3.0643957101172448,2.551753384596743
3.0687710396761996,2.5485415751140783
3.073158086093618,2.5451809057877557
3.07740521999506,2.5421001161875827
3.0813479643485104,2.539266546942626
3.085403452524669,2.536177165366706
3.089490467999166,2.5330245524125
3.0935853884315003,2.5298682217397443
3.097681935518394,2.526630709297835
3.101822610915419,2.523373242970288
3.105789481244321,2.5205192177801905
3.1097261372246416,2.5176278449278797
3.1136306060482837,2.514646368723396
3.1175557850237117,2.511577508114165
3.1214549041193504,2.508460502956596
3.125384819559744,2.505356002581074
3.1292823121717253,2.502503629350723
3.1329579296197623,2.4996616185589664
3.136690957885235,2.4967167529387204
3.140529367750104,2.4936735275183426
3.1443860160326915,2.4905816500284854
3.148261276206077,2.4874663390319305
3.152185077782498,2.484347247354889
3.156036132106427,2.4814815001200072
3.1598846919019934,2.478615694325568
3.163726664593983,2.4757527546398923
3.1676522794347663,2.4729932789491413
3.171607783342929,2.470092909312478
3.1758271980151114,2.466561466079932
3.1800227892346777,2.4629035720311006
3.1841925290381643,2.4591621778118333
3.188357614808714,2.455391132573437
3.192499228603542,2.4515827151558547
3.1966446828059034,2.447907585028444
3.2005805274958012,2.4443305984850063
3.2045822704930913,2.440739473365104
3.2087056621386676,2.437079119156289
3.2127934166685868,2.4333730914580682
3.21689221553653,2.4297074290489733
3.221010096850746,2.4261460878579375
3.2248332536720183,2.423031924485297
3.2287071335726476,2.4196551693061754
3.232541705700281,2.4163395775446936
3.236466519915775,2.4128888051284103
3.2403899194172516,2.409387801140506
3.244284569346753,2.4058567890354476
3.2481817480016817,2.4022852681295657
3.2521378366673614,2.398680273988132
3.256156107302589,2.3951264651012045
3.260051581852661,2.391838156297525
3.263992853422919,2.3885147200459107
3.26791197848643,2.38514971416468
3.271849357465489,2.381765606349826
3.275846583522503,2.37839933541919
3.2798645918889826,2.3745009270204798
3.2838871625440604,2.37051912546597
3.287990285443254,2.366509089502439
3.292106683368934,2.362449379866155
3.2962379013688388,2.358354855836309
3.30043614641799,2.354173732683366
3.3043168652087846,2.3504398904277286
3.3082058262157705,2.346433992320284
3.312094496144717,2.3424799265701157
3.316112869245168,2.338438795504179
3.3201113955352777,2.334359869888369
3.324124023520032,2.330256372898433
3.328139247426208,2.3261099955015667
3.3321266927450903,2.321890090260274
3.3360911075752435,2.3176510005401574
3.340202534222806,2.313353066066418
3.344151871670683,2.30942083095082
3.3478721845807167,2.3056110198574746
3.351687268025305,2.301781392144367
3.355553947795821,2.2979400786665054
3.359390237385103,2.29410505023345
3.3632101649597264,2.2902602964575056
3.3670038251566408,2.286478713924283
3.3707657743929507,2.282810522374743
3.3744908312253408,2.27905833236707
3.3782642109443106,2.2752891943743374
3.3820839512762735,2.2712372453771916
3.3858631722341617,2.2671931717626803
3.3896714502595846,2.2632235704271837
3.393449131294773,2.2591123763147
3.3975233753387517,2.255107444437157
3.4016320426973636,2.251029927516231
3.4057651322892326,2.2468925119593055
3.4099382796710533,2.242750866533222
3.414117771554029,2.2385058159421964
3.4183287578107304,2.2342134360350476
3.422445321057254,2.229959041954712
3.4265363962703685,2.2256781518660715
3.430603642649387,2.2214934052830677
3.4344836855150915,2.217432514427746
3.4384510966737594,2.2133852118316844
3.4424736335012174,2.2093810319926335
3.4464726158674113,2.2054308774566342
3.450465563439991,2.2014744907608907
3.4544438953393053,2.197420622692247
3.4584710026110788,2.193482704699771
3.462409011356788,2.1893676866749363
3.466354352363715,2.185402382744426
3.470238494463602,2.181306378455282
3.4744023057684084,2.177161440945207
3.4786206448931987,2.172993619740513
3.482864632268023,2.1687602148325595
3.486920558655325,2.16425613639772
3.491025433377664,2.159816940997792
3.4950384510731,2.1550991661384025
3.4989512548717014,2.150610714495119
3.5026428640795357,2.146108522239079
3.5063822902566706,2.1415958570897438
3.510181151462435,2.1371009392530462
3.514088102448183,2.132566107768843
3.5179810936016636,2.128027635381037
3.5218424701064617,2.1234705810977292
3.525740768948125,2.118942072546027
3.5296869730570553,2.11439487943819
3.5335651866925195,2.109884392084031
3.537418603757046,2.1054582401404445
3.5412344480726263,2.101076987298034
3.5450435107786555,2.0966129668181566
3.5487785745964553,2.0922227076707003
3.5524659615748355,2.087919175132473
3.556222514087516,2.083571687496803
3.55963028896457,2.0792702119891975
3.5630789093857067,2.0750368768191274
3.566615314399345,2.0708835775686913
3.570251709628265,2.0666705542470507
3.573898329163622,2.062425546721875
3.57758913591971,2.058161950641404
3.5813413321436793,2.0537539246433947
3.5851848238896995,2.0487031198559826
3.5890507053420264,2.0436759270764213
3.5929268810044808,2.038609852758789
3.5968795851229753,2.033395244619786
3.600834934102858,2.0281782715845385
3.604789652399007,2.022950088066601
3.608854674646415,2.0176050808822303
3.612556435645898,2.012263302475695
3.616232702216615,2.006947738470832
3.6199537008106626,2.0017862288562727
3.623830245484557,1.9966156105615096
3.6280883834696436,1.991483569187726
3.632268500224888,1.986296830592513
3.6361292857810854,1.9812101597691998
3.640243882986855,1.976166866242038
3.6443774026569526,1.971186386157343
3.6485345396534834,1.9661515086835744
3.652699654487638,1.9611022699452447
3.6569452221040386,1.9560561103736651
3.661287062950231,1.9508772777712395
3.665656703175658,1.9457372712931549
3.670067668570783,1.9406535361918917
3.674496018781077,1.9356020713391826
3.6785355950112555,1.9296911210016818
3.6824321950697714,1.9227045111529706
3.6864982771126926,1.9157058794185475
3.690672826716291,1.909780556448977
3.6946649947602386,1.9035997432145757
3.6986490567175374,1.8976430941700564
3.7025571811030056,1.8917279841086443
3.706397447881343,1.8858759845286763
3.7103084964199033,1.8800627592807009
3.7141248926899815,1.8743492156755082
3.717906883974771,1.8685832500655208
3.7216339255127573,1.8628529909872207
3.7253576407835247,1.8571487149348458
3.7291326937120295,1.851377614891835
3.732975557481449,1.845581558202824
3.7368791983268053,1.8397569511164134
3.7408077146199736,1.83386850907543
3.744815234368545,1.8278065651401751
3.7488653224822146,1.8217371476463202
3.752952723926734,1.8156232671004262
3.757013936628669,1.8095085805833628
3.7611182290517857,1.8034583558691615
3.765214163203503,1.797390805070076
3.769295402011802,1.7912558264063596
3.7733835309147996,1.785268471661062
3.777462447723916,1.7792726011570266
3.7814906007430764,1.7734315194564387
3.785519151396744,1.767739256548708
3.7895195760424594,1.7618254115699064
3.793497785414259,1.7560916176853272
3.7974107421300123,1.7503516846403815
3.8013025588608715,1.7445570522727725
3.8052488863030054,1.738835074129581
3.8091425020162966,1.733056831603246
3.813034193996091,1.727348858803981
3.8168600545398603,1.7217572466497197
3.82065611601484,1.7162765125330635
3.8243966959635367,1.7108123036001122
3.8281010728837828,1.705447236170119
3.831739173981826,1.7001234556030722
3.835376105428095,1.6948206841027513
3.839021476408713,1.689529707655162
3.8426767015183465,1.6842207700767773
3.8463253938781277,1.6789235327930159
3.8499876557106902,1.6735793660245228
3.853724202491123,1.668172100594168
3.8575330115994286,1.6626878651556032
3.86142296446637,1.6570819631677298
3.8653690937104863,1.651414418839204
3.8693792188254044,1.6456170803209949
3.8734668308210978,1.6397217303603668
3.8775386953894504,1.633879088277944
3.881626362430751,1.627964838745076
3.8854846309102835,1.622196867851417
3.889377438883638,1.6164185694763165
3.893201026609514,1.610751211023858
3.8969012507334484,1.6051535364647407
3.900535530185476,1.5996062773572999
3.904058948866313,1.5941785915590239
3.9074813959984644,1.5887390598965188
3.9109465895924713,1.5833219861186507
3.914400469734975,1.5779217918435444
3.9178683900232065,1.5726304255564125
3.9213565798997987,1.5673345816450794
3.9249232683028175,1.5617714915918754
3.928463157739115,1.5564425431968534
3.93213357031728,1.5507367756282713
3.935838380105816,1.545111856768854
3.9396082015983596,1.5393377829009431
3.9433889743478483,1.5334472154327976
3.947170748179996,1.527612279108845
3.9510875122461075,1.521570925495969
3.954920816548707,1.5156095004365004
3.9588188602792873,1.5096131023255839
3.9625659977524132,1.5037619656250942
3.966395316279944,1.4980893973041518
3.970131235224391,1.49238475231359
3.9737378516408213,1.4867563607065228
3.977319554176131,1.4811593555192188
3.9808638691331635,1.4755048364343102
3.9843263388197214,1.4698521329784506
3.987766304845608,1.464191594892087
3.9912417924464343,1.4585568491450807
3.9946992231282548,1.452891580038958
3.998087290823447,1.4471157357865254
4.001557818702157,1.4411880087694673
4.00517786413288,1.435276469592912
4.008777288837301,1.429217739595614
4.012427501901605,1.4230509835387444
4.016075993372288,1.41687883755626
4.01977739548247,1.4107823611124217
4.023511429551645,1.4046795398856449
4.027347279450936,1.3982714201599513
4.031094907498424,1.3919303853496237
4.034916963089473,1.3855615640676557
4.038685340347807,1.3792926219457613
4.042341204755138,1.373112173686024
4.045886269384035,1.3670481390892866
4.049391678414121,1.3610391460871571
4.052821355122022,1.355107424182631
4.0562644675308706,1.349312450310783
4.059694914241281,1.3434741604790164
4.063095760274892,1.3376222939161682
4.066507927870957,1.3317382556638533
4.069937160010841,1.325786533913261
4.073469786174144,1.3201304837952021
4.077090826535722,1.3142369590918552
4.080747642582209,1.3082679343342323
4.084425511816654,1.3022070139379065
4.08814427613514,1.2961734942687364
4.091879696978995,1.2899569064243361
4.095608926248096,1.2837907098190646
4.09934273580081,1.277623699660788
4.103092924931703,1.2715305231077325
4.106813940366299,1.265460402963995
4.1105349145902315,1.2595000930527749
4.114083409646659,1.2536395889531091
4.117573563108232,1.2478222751730599
4.121061979045327,1.2421328319045515
4.124448533885606,1.2364262111211493
4.127869033814306,1.2307225061344325
4.131291118022414,1.2249839005441663
4.13475142995667,1.219230408034349
4.138163092924033,1.2134489631502472
4.141528059344578,1.207676181493267
4.144879707305498,1.2020249386656445
4.148114515927086,1.1963439919885683
4.151307336336093,1.190805446490335
4.154479342268147,1.1853575095542541
4.1575753593291225,1.180032764411477
4.160656666136047,1.1746947422383542
4.163886682570266,1.169315475695972
4.167120102368893,1.1639697626797438
4.1703415687057905,1.1586115292661254
4.173534591247116,1.1532808965274302
4.176655334308244,1.1480423274932952
4.179734959615018,1.1428430897132709
4.182768405195562,1.1377416488185834
4.185766601641832,1.1326928308076067
4.188759503125725,1.127605865654365
4.191769431195021,1.1225552687403453
4.194767367943463,1.117462590775632
4.197765883046814,1.11237622489864
4.200764155238114,1.1072665738364877
4.203742497376483,1.1022254909459073
4.20667259822033,1.0972682432792016
4.209567294445571,1.0923955882797791
4.212417372795976,1.087615899076317
4.21522826210971,1.08293712683755
4.2180325427988405,1.078294878064208
4.220841351008257,1.0736556263681218
4.223667200288641,1.0689563669742586
4.226497125083662,1.0642532066748431
4.229341741150659,1.0595690298711247
4.232185818141877,1.0549094805607662
4.234978823089055,1.0503152782017062
4.2376728949849065,1.0457842136102833
4.240459948630995,1.0415789846040382
4.243174163242828,1.0374536894858593
4.245886128261368,1.0333429290196552
4.24860851395656,1.0291890106611905
4.251357443893904,1.0250355416845325
4.254108593016421,1.0208883746080473
4.256830568315335,1.0167633401673073
4.25959448289143,1.0126642280776421
4.262316914157718,1.0085518526483863
4.265098320342637,1.0043436783695117
4.267894073275531,1.0001188368165572
4.270647887188776,0.9958464135953797
4.273277330489173,0.9917156218978611
4.275914996458295,0.9875512355510667
4.278512044303098,0.9834475161318513
4.281038651837368,0.979376488235737
4.283508005365877,0.9753573984166585
4.285960088902617,0.9713579093690654
4.288323985872473,0.9674562025152894
4.2906444626383635,0.9636625480345311
4.292893466640056,0.959928735821636
4.295092098738269,0.9562981994695072
4.297225269611167,0.9526616652250901
4.299381395491915,0.9489856089902762
4.301490267120401,0.9454603279680623
4.30353052924979,0.9419742603019416
4.305290099726951,0.9386237725767618
4.307017568730592,0.9353382812148361
4.308682159842237,0.9319915271652744
4.310293645835981,0.9287124593205398
4.3118636197199995,0.9254594708475599
4.313355558282314,0.922318381656227
4.314832072663347,0.9191855735069838
4.316304615841161,0.9160557085681691
4.317767614561601,0.9129887578601046
4.319221115933929,0.9098875068175161
4.320689092808301,0.9067341928790184
4.322137504317709,0.9036176885205726
4.323555424021412,0.900497691658035
4.324993104680909,0.8973263673289846
4.326507039285084,0.8940226356291973
4.327874253972056,0.8910841065011075
4.3291738311342725,0.8881250499154023
4.330488184424339,0.8851638486430262
4.331849741135821,0.8820541625576339
4.3330195478655655,0.8790674416981232
4.3342585184910405,0.8760424012244028
4.335492868207332,0.8730137619086671
4.33667017351433,0.869994884336561
4.337837683137703,0.8669760477990232
4.33898632923618,0.8640822759568949
4.340054289476926,0.8611256308279158
4.341303480665925,0.8583357587292523
4.342516618197247,0.8555481829743392
4.343746806882079,0.852675377845785
4.344941208562397,0.849761905347692
4.346172265835579,0.8466644287513181
4.347246889937728,0.8439719945174743
4.348366869391228,0.8410838814105385
4.349534742432684,0.8382126117545972
4.350646581531529,0.8353285723143067
4.351785347984084,0.8323583597640591
4.352976242339424,0.8293816173840363
4.354065177541128,0.8265339365269823
4.355144171307456,0.8237484790771956
4.356271253409023,0.820970110992542
4.357269029526672,0.8180960483156846
4.358281027279287,0.8153339255148888
4.359296456745254,0.8126323350329754
4.360319396763917,0.8100125799172121
4.361248252207093,0.8073507382119636
4.36231237672043,0.8044857575635146
4.3632593602151175,0.8016286875360463
4.364239139530339,0.7987313020675302
4.365278341281948,0.795946565956928
4.366417162168825,0.7929346460074229
4.367571188110349,0.7899419989290506
4.3687326678419005,0.7869120017117109
4.369826288041779,0.7840255529336733
4.370930404528176,0.7815794856753749
4.371918263832478,0.7791807534666845
4.3729761383285854,0.776737438393531
4.37399763361729,0.7742542232443923
4.375143673691093,0.77167581711668
4.376232181643022,0.7692191200907947
4.3772908058005235,0.7666660916988929
4.378368800663612,0.7640737695525806
4.379453963636699,0.7616500893673208
4.380559980508487,0.7593873792580208
4.381540673334442,0.7570571681556262
4.382440534443338,0.7547602478335036
4.3832895092661195,0.7524855642066313
4.384217142976883,0.7500977622566403
4.3852314201697205,0.7476229354698068
4.386259329679212,0.7451721255297143
4.387250406772824,0.7428641571367491
4.388285608857973,0.7403587134173311
4.389224956198779,0.7380578526686719
4.3902056436337995,0.7356109924829423
4.391180360884453,0.7332227557065234
4.392096454646931,0.7308885157569358
4.393007274437227,0.7285971654757053
4.393864636140866,0.7263244581375707
4.394718792458393,0.7241437205265866
4.395808289606564,0.7218929528945199
4.3969481107522395,0.7195622897863942
4.398059871424893,0.717279165337176
4.399168339094017,0.715024445631141
4.40020820701134,0.712952418924344
4.401272935670739,0.7109385349405987
4.402379157526274,0.7087879575341891
4.403473020148612,0.7066530157805699
4.404554055349029,0.7044867786797029
4.4056204622108845,0.7024165137372622
4.4066065709320945,0.7002525028182114
4.407673789622854,0.6982026467733765
4.408703213629879,0.6960314003003297
4.409756466744938,0.6940287859266727
4.410841849039836,0.6919086688702755
4.411923357930055,0.6897854648804914
4.413042555423616,0.6876632844296406
4.414138073881536,0.6856164929092443
4.415227913951651,0.6834910321762541
4.416361225296923,0.6814696870971748
4.417563854874715,0.6793975296324051
4.41870185223073,0.6772884678154265
4.419818319056189,0.6752736913559456
4.420878150645698,0.673352473383768
4.421969839775196,0.6715006730523283
4.422585617586987,0.6699804760484744
4.423136487527571,0.6686535448477695
4.423630397842282,0.6673608647815314
4.424061666246438,0.6662452901293849
4.424544436329325,0.6652095704137895
4.424937156612755,0.6641562198175501
4.4252896146300795,0.6631629576725921
4.42558875771687,0.6623784507522306
4.425838216613607,0.661680275417454
4.426115757842638,0.6609564462717864
4.4262615231659295,0.6603980066168257
4.426434201262707,0.659788432694
4.42657687347735,0.6594546997398859
4.4267245981421475,0.6591062817493623
4.426850073163373,0.6587937425502515
4.426924102923596,0.6584412798642107
4.42701923791195,0.6582769926720189
4.427070695300619,0.6581155285130785
4.427122262374226,0.6579665963775139
4.427149167483687,0.6578131739588191
4.427159588997657,0.6576543092802026
4.427188229364726,0.6574885390524549
4.427217919239302,0.6573439031432158
4.427253638672197,0.6571795385388398
4.427288644375544,0.6570210506177572
4.427310026292027,0.6568766728358587
4.42734463270281,0.6569394577576486
4.427390066025525,0.6570101636780491
4.42742165500747,0.6570545108984653
4.427461283154188,0.6570864256789306
4.427498207660677,0.6571469838677915
4.427512499914698,0.6572016491102893
4.427507667302882,0.6572257665687407
4.427514713790654,0.6572639815557862
4.427549975216371,0.6572986439283686
4.427601633219179,0.6573563851214086
4.427646193752447,0.657399517795955
4.427686973114888,0.6574360433741633
4.427721176209957,0.6575116859204263
4.4277543698202235,0.657594521115163
4.427773698394723,0.6576706122094618
4.427771163378365,0.6577561613017645
4.427776426238984,0.6578620532324193
4.42778208255355,0.6579892389806553
4.427802643471242,0.6581129515106761
4.4277865832191035,0.6582268874401368
4.427782092882905,0.6583580945694749
4.4277774939642125,0.6584975717140501
4.427770339569443,0.6586733573261139
4.4277599448430385,0.658859064627358
4.427742954517604,0.6590353577892636
4.42773109757432,0.6592344112786411
4.427670940108992,0.65927488430455
4.427617255726033,0.6593012848002888
4.4275507323823,0.6593197696697619
4.427476556207682,0.6593581474107012
4.427377411643852,0.6593686014344029
4.427289172622682,0.6593751516306854
4.42717544647544,0.6593811422260807
4.42708879271583,0.6593966278137363
4.4270086288628105,0.6594192728952109
4.426950250446915,0.6594478261901597
4.426883179108435,0.6594803240936595


==> figures/paths/sim_ramp_virtual/actual_path_8.csv <==
x,y
-0.3508259886796066,-0.0026853588155064867
-0.3508766123597251,-0.0027951937312946156
-0.35091172726413394,-0.002786986530879278
-0.3509383148381804,-0.002790723247489334
-0.3509704358304424,-0.0028022690719244417
-0.35100742084249986,-0.0027729928111590893
-0.35103954511931357,-0.002722764837002849
-0.351065376957458,-0.002669732770414665
-0.351101528131968,-0.0026041019024255377
-0.35110736352399596,-0.002532167554647378
-0.35111149233067607,-0.00247034741783055
-0.3511063472036795,-0.002400168247073332
-0.3510943738199151,-0.0023211802600440305
-0.35108481503046046,-0.002238180772360013
-0.3510842801756594,-0.002147246456013598
-0.3510899048022145,-0.002022601611985143
-0.3511093344648785,-0.001886345639031617
-0.35115876379273303,-0.0017138799650162437
-0.35118999658507627,-0.0015300760955035944
-0.35118960529973603,-0.001335181824059459
-0.35117699406264224,-0.001141605309926553
-0.35115356325758634,-0.0009112859442047299
-0.35112669766134535,-0.0006596161057793653
-0.35109360384127686,-0.0003932799309223091
-0.3510658426644766,-0.00010776412423876708
-0.3510065322984847,0.00021205445663150923
-0.35097667944234806,0.0005586900813122614
-0.3509867063532574,0.0005498168898036962
-0.35100230985481634,0.0005322426899088802
-0.35100633341767573,0.0005103646592364702
-0.3510097143383052,0.00048353351384583315
-0.35098271116120583,0.0004538701575418405
-0.3509561949223149,0.0004289484041825483
-0.3509371808807873,0.00041550232432944264
-0.3509273042534418,0.0004135208550708829
-0.3509113921728467,0.00040471808874485395
-0.3508901693202537,0.00041132070737456307
-0.3508571834844218,0.00038350264140391964
-0.35081331619536726,0.00037364594624260514
-0.35074744929573803,0.0003592576841149916
-0.35070746697788424,0.00037086097374051675
-0.3506415329905607,0.0003876106825348773
-0.3505619938723342,0.0003937847199965829
-0.3504628268232813,0.00040453099529848323
-0.3503857056333266,0.00042693920847841865
-0.350296851771482,0.0004398571614980788
-0.3502169545926281,0.00044836451494138915
-0.3501000901850725,0.0004650454867761904
-0.34998115733262053,0.0004983050278714583
-0.34986433405020545,0.0005367601305176068
-0.3497498172454729,0.0005880246095048541
-0.34962651432209885,0.0006450914549547761
-0.34951205836399996,0.0007112554188860927
-0.34949056704567827,0.0007321915856389025
-0.34949369422428994,0.000756401522281617
-0.3494624430191749,0.000774203306581742
-0.34943003970127,0.000792181291388209
-0.349414184087001,0.0008091131622146962
-0.3493856137874657,0.0008177113416456582
-0.34933668779558913,0.0008097618760713857
-0.3492907307918483,0.0007945773417555148
-0.3492708769843212,0.0007886358579458147
-0.34924646583826874,0.0007622681901286385
-0.34920935654880725,0.0007170227372005523
-0.3491700146516528,0.0006915071195640104
-0.34915528718093414,0.0006734504575145044
-0.34915861643061785,0.0006443942294494923
-0.3491448935490155,0.0006322257472937186
-0.3491267291282641,0.0005969888338233549
-0.3491008190798953,0.0005696303559162985
-0.3490600385688596,0.000517810759072214
-0.3490170346823617,0.0004551296082829233
-0.3489932037137937,0.00041325149841150944
-0.34896562610028714,0.00037022280549072313
-0.34895249808679213,0.0003141266413304374
-0.3489352978036398,0.00025264709753207096
-0.3489143932841396,0.00021264243175998175
-0.3488850878505118,0.00017623234120178348
-0.3488264105927846,0.00014511812885238331
-0.3487459608895594,0.0001743987625409135
-0.3486623988115635,0.0001990147029733811
-0.3486150950246749,0.00019657780982834417
-0.3485619349133066,0.00021914806725132762
-0.3485104090564813,0.00024508505984251455
-0.3484794954255108,0.00027099113224736073
-0.3484341134685308,0.00027346817536623327
-0.3483753714036613,0.0002968290837588711
-0.3483226349326502,0.0003334239213554294
-0.34826827326644805,0.000341313988167094
-0.34822057683809715,0.00036609407688331614
-0.3481803347693929,0.000390233837242679
-0.3481307421963698,0.0004020365148220145
-0.3481210293525945,0.00043386849107034743
-0.3481257891343828,0.0004695307170141511
-0.34813399545882306,0.0005065466205561612
-0.34811869529114214,0.0004970411366085957
-0.34812558666891125,0.0005190092862457859
-0.34813631647238186,0.0005280892283529423
-0.34816111568851815,0.0005644820701104627
-0.3481971627180216,0.0005955656383525043
-0.3482384840180072,0.0006106301980848265
-0.34828556195663674,0.0006527751747993982
-0.3483618810392527,0.0006993367407620434
-0.3484326265751434,0.0007348937543013873
-0.34854107484526053,0.0007826297144127214
-0.34855827461529576,0.0008171932178938387
-0.3485673917035466,0.0008351274480341905
-0.3485798615855481,0.0008529524885229407
-0.3485899052355054,0.0008843572450089647
-0.3485884728518727,0.0008996472283803296
-0.3486057363698349,0.0009212862463013795
-0.3486182254900454,0.0009274130192980843
-0.34866279891432717,0.0009244995088105552
-0.3487120655626685,0.0009226701900821975
-0.3487531472697455,0.0008880983919004199
-0.3488155997037293,0.0008387668262547824
-0.34888628215000833,0.0007799346328341054
-0.34897348844976345,0.0007424586950763549
-0.349056307517235,0.0006757780819500873
-0.3491370267588695,0.0006086572259303585
-0.3492135504252189,0.0005427328307228753
-0.34931103751741854,0.0004928810743019426
-0.34939558307273677,0.0004115862723000618
-0.34950801753935035,0.00032123824594088013
-0.34959794428426366,0.00026403476064233174
-0.34969257691458655,0.00016797375433807342
-0.34980304237472776,7.051932430852411e-05
-0.34989505791376013,-2.9200813901313755e-05
-0.3500181822258218,-0.00011195081721303692
-0.35013841317731875,-0.00020977527964000737
-0.3502967948734481,-0.0003162719961008327
-0.35028707100522966,-0.0003090496234263889
-0.3502719905344301,-0.00027363035119218413
-0.3502455710861762,-0.0002421178410854177
-0.35023651725782134,-0.00020965814540414195
-0.3502460840109957,-0.0001506393057441695
-0.3502464150301603,-9.379054170011189e-05
-0.35023776394630135,-3.777790542838289e-05
-0.3502291227252273,-9.778754766691231e-06
-0.3502153680177324,4.4019414561101146e-05
-0.3502021009167292,9.993311995191526e-05
-0.3501590156677373,0.00013373619674489224
-0.3501487279091721,0.0001876494062096427
-0.35012812291999207,0.0002432699192680824
-0.35010684871965925,0.0003009430676199022
-0.3501014957473474,0.0003869713925255954
-0.35011525248624636,0.0005036055862558262
-0.35009906853431055,0.0006359305949102952
-0.3500886309412045,0.000790698316392623
-0.3500704534217628,0.0009308270540428834
-0.35003392881288903,0.0010734965019191598
-0.3499929311868215,0.0012189265879989464
-0.34993954939899213,0.0013787694595063956
-0.3498937863069863,0.0015431772596436171
-0.3498424293421438,0.0017316187482301847
-0.3497828717754715,0.0018883504049304219
-0.3497333612352328,0.002065418259103231
-0.3497318369908067,0.002142477802241926
-0.349728620928351,0.0022009126230463
-0.3497270053310421,0.0022299382076749947
-0.3497470443116218,0.0022628446076237412
-0.3497658641704849,0.0022832077025585883
-0.3498017276133904,0.0022855609896626
-0.3498091818382721,0.0022912277637277367
-0.34981718870817957,0.00227210699973528
-0.3498339864415556,0.0022757424000041738
-0.34983316277291476,0.0022441121049423477
-0.3498104526311462,0.0022135935412554595
-0.3497991536418397,0.002171889400660396
-0.34980766815661474,0.0021131167969018613
-0.34982610889621885,0.0020509324945984096
-0.34982207688053835,0.001969904371535655
-0.3498255792351405,0.0018640296082779542
-0.3498307973530342,0.0017547719132748605
-0.3498432041256475,0.0016119478145114317
-0.34983903148005985,0.0014347853499081288
-0.3498201474934029,0.001263819684773605
-0.34981426854437475,0.0011015310769149707
-0.3498364588570236,0.000929007953172123
-0.34985185651495493,0.0007402520963134827
-0.3498528356578244,0.0005548011099571178
-0.3498511472945578,0.00035329506605833024
-0.3498518756618177,0.00012779258580899674
-0.34989797650819987,7.695197561501278e-05
-0.34995841213119105,1.8666797021309168e-05
-0.35000462874102795,-8.774963250341816e-06
-0.3500632873729683,-4.7956494068155894e-05
-0.35012031567382296,-6.59324622080741e-05
-0.3501826923958768,-6.685142761149237e-05
-0.35022526773791174,-9.033766015624457e-05
-0.35025053280920193,-0.0001309688687083988
-0.3502795157343257,-0.00016864124853912719
-0.3503148752811549,-0.00018652449454917492
-0.35035844505683644,-0.0002046500847657038
-0.35040106996767906,-0.00022627710014844356
-0.3504517108999028,-0.000238184568831542
-0.35049347885408166,-0.0002550571477837394
-0.350544789302132,-0.0002783881177756848
-0.35061419902749363,-0.00031914848379373153
-0.35064340909149,-0.00036279320604721394
-0.35067678146869347,-0.000397357134349828
-0.35070029269762704,-0.0003953164939866687
-0.35072797802463024,-0.00038178205884446066
-0.350735241537318,-0.0003956226924983914
-0.35077323243087155,-0.00041058489981741716
-0.3508102838552213,-0.0004386971477805024
-0.35085582501357315,-0.00045128323978438757
-0.35091954693867916,-0.0004628765578187291
-0.35100572644053135,-0.0004694199799670667
-0.35107636586700874,-0.0006481774028411068
-0.3511332394948017,-0.0008155425679010468
-0.35118923708331556,-0.000993126152362863
-0.3512455968423505,-0.0011583812730670854
-0.35131042389672684,-0.001347471288271253
-0.3513546712310886,-0.0015257894703278668
-0.35139440484132695,-0.001698106822013943
-0.35143469475298406,-0.0018708193482346184
-0.35147967167712446,-0.0020254185823651927
-0.3515192806793896,-0.0021914164870389893
-0.351569015434288,-0.0023619554905821736
-0.35160309641110554,-0.002529281106199425
-0.3516294346984884,-0.0026783349811396115
-0.3516731841791189,-0.0028392462320544327
-0.3517014757636118,-0.002979746140680314
-0.35171953387058674,-0.003091342028551783
-0.3517505862989808,-0.0031993491254397404
-0.3517822179126019,-0.0032945201527260436
-0.35182393596283135,-0.00339289845669432
-0.35187211872352653,-0.0034516757741774626
-0.351906215107971,-0.0035079108411830958
-0.35192545521688756,-0.0035634585899672164
-0.35193395771816716,-0.0035981930173586254
-0.3519490225610723,-0.0036457379658739264
-0.3519529338011808,-0.003672412806666821
-0.351962065789471,-0.0036884755859151403
-0.35203189869070783,-0.0032730039441535384
-0.3521146906154501,-0.0028332547421458655
-0.35218824395430737,-0.0023962928416125743
-0.35227540848507294,-0.0019429457027605275
-0.3523662660819808,-0.0014777310903307027
-0.3524578203199432,-0.0009933581693058213
-0.35256801068091487,-0.0004983834936444271
-0.352675845365568,1.6606702074911835e-05
-0.35277957248227837,0.0005549042983043069
-0.3528868960729502,0.0010858752058877908
-0.3530143421836912,0.001631035873755758
-0.35315394700446445,0.0021678050795382224
-0.353279461885058,0.0026799992803877154
-0.35341320474853455,0.0032014683038580115
-0.35354590741773056,0.003701798461918556
-0.35368484207032214,0.004228258185604873
-0.35382367365536327,0.004751595426657227
-0.3539874086150947,0.005295265713848476
-0.35414320884177386,0.005841986116239031
-0.35426708295683174,0.00640707045849916
-0.35439602022473476,0.006980261417111121
-0.3545324194311044,0.007566104021795728
-0.35467378810477873,0.008141776435359007
-0.35482437918476867,0.008708657612266538
-0.35497228140943843,0.009306194852227598
-0.355124825908152,0.009914305204295785
-0.3551040160925048,0.008869720549731733
-0.3550910849896271,0.007807029436105597
-0.35504067241668064,0.006727703503770824
-0.35500082332383204,0.005651709144505584
-0.35494671258664034,0.004562071974644446
-0.35488697652637197,0.0034820241657625645
-0.3548277513036728,0.0023874994944700382
-0.35474061558738673,0.0012987901232126287
-0.354678777252475,0.0001779739096169744
-0.35461203113819856,-0.000942505395361873
-0.35454990472259906,-0.0020897057894871266
-0.3544671208448098,-0.0032554316739799214
-0.3543736141789145,-0.00439875224755872
-0.354286105588305,-0.005566809548273497
-0.35417910348020254,-0.006740528321535195
-0.3540702537832845,-0.007910179194671909
-0.3539817313524428,-0.009085592021608982
-0.35388406952021206,-0.010259224195172235
-0.353800105970999,-0.011437973691095952
-0.3537235758048651,-0.012639550230575622
-0.3536706089285664,-0.013823484931837781
-0.3536107768358662,-0.015006328538886029
-0.3535422311248453,-0.016172684344073256
-0.3534735555748879,-0.017352263401665
-0.3534318504376869,-0.018520182005843003
-0.3533916102000215,-0.019704739209746493
-0.35352301860105795,-0.019545082575334324
-0.3536473724099089,-0.01938096935293818
-0.35379600402371336,-0.019189745949972675
-0.3539261434020837,-0.019005067326966878
-0.35405727270279674,-0.018797842695626243
-0.35421185464371713,-0.01859620083867243
-0.3543479141100146,-0.0183992170665784
-0.3544665714223852,-0.018202070081794322
-0.35459448079907396,-0.017974568798568524
-0.3547368381061962,-0.01772384703554576
-0.35489479586525363,-0.01749239084394772
-0.3550444619110548,-0.01725833921603752
-0.3551712618506265,-0.016992655378570826
-0.3553070939672494,-0.016719648928435974
-0.3554609760945458,-0.0164336490965681
-0.35563102422012255,-0.01610859667955697
-0.3557915848784633,-0.01579878802391891
-0.35596847880246413,-0.015514360890494027
-0.3561466522360042,-0.015201935868810714
-0.3563555384026321,-0.014880451567448619
-0.35655580879803844,-0.0145486961604532
-0.35675918526428074,-0.014173538345761214
-0.3569649128425837,-0.013786329958051069
-0.35715845945952224,-0.013399306136788386
-0.35737300594772714,-0.01298292786618992
-0.3575895298857213,-0.012551762116001673
-0.35768832145380675,-0.01229133732885659
-0.35777776134343664,-0.012038386763420105
-0.35786687314956683,-0.011812353451936522
-0.3579407551345492,-0.01159820363315346
-0.35800368291148355,-0.011362143584617746
-0.3580337064643245,-0.011198103181059203
-0.35807449808758446,-0.011023659636341495
-0.3581409248059558,-0.010872614967164114
-0.35819816068694865,-0.010731117949267545
-0.35828146815640094,-0.010605487783418117
-0.3583518496989659,-0.010518605511991231
-0.35841733743024456,-0.010444666564464737
-0.35852074701177744,-0.010386124932471555
-0.35864303240835316,-0.010326050697365032
-0.3587940782223925,-0.010301081364064813
-0.35891200072268586,-0.010318268205402352
-0.3590464068339629,-0.010365238774064338
-0.3591995571441086,-0.010407097651587616
-0.3593564735183407,-0.010472154532381178
-0.35949919525479623,-0.010580285587481008
-0.3596577816258389,-0.010691946879517517
-0.35986259044485863,-0.010829458998090897
-0.3600679224311143,-0.011002695577154444
-0.36027808362846286,-0.011142288435207402
-0.3604914092460187,-0.011343416034228643
-0.36071072977391827,-0.011567514355304048
-0.3607842251851739,-0.011499557033668253
-0.3608713229321846,-0.011453394300360964
-0.3609584511850806,-0.011401736407078082
-0.36103802303095056,-0.01136746280445503
-0.3611356055345068,-0.011335957045004572
-0.3612220435984155,-0.011314035360176751
-0.3612915480098287,-0.011291204178240621
-0.3613477398780782,-0.011311740223222145
-0.36137700595210714,-0.01132291100686424
-0.36141577220728005,-0.011323517050112813
-0.361452906826225,-0.011315543899024625
-0.3614923187840018,-0.011303170614936981
-0.3615236779128059,-0.011305974070187023
-0.36153171602857326,-0.011299639473386927
-0.36156296786292963,-0.01128488771018132
-0.3615736822229152,-0.011254249861665993
-0.36156839488867737,-0.01123763842046293
-0.36156351807102044,-0.011199752613346225
-0.3615609106546634,-0.01115828312237336
-0.3615586867844306,-0.011141103071148772
-0.36153924732148124,-0.01111547800885286
-0.3615207041044377,-0.011106247897015597
-0.3614700709108312,-0.011097160152115001
-0.3614298940977959,-0.011125195304481921
-0.36136821730375346,-0.011147243566862211
-0.36130636301657587,-0.011149368335197037
-0.3613566431818473,-0.01137551743868466
-0.3614139106631905,-0.011608017665242644
-0.36145137486918105,-0.011845742128724685
-0.36147981473884727,-0.012095931473163476
-0.3614973125485099,-0.012353746324879806
-0.36149742260560747,-0.012606759461970419
-0.3615020454507891,-0.012851426073378972
-0.36151808009999026,-0.01312860743427591
-0.3615197068862682,-0.01342298731671415
-0.361511809453955,-0.013721787420801585
-0.36150369211234956,-0.014047714324997622
-0.36149105969630907,-0.014363174721897428
-0.36147940131338924,-0.014708821018088599
-0.361449797798491,-0.015059740151012043
-0.36141685871355467,-0.015422112482504904
-0.3613733801176026,-0.0157987681208168
-0.3613043063080377,-0.01618043433909564
-0.36122536518604137,-0.016573472457314123
-0.3611325913120874,-0.016956159575098013
-0.3610371231938862,-0.01736030446092743
-0.36090127281548073,-0.017782437361496168
-0.36075101601774195,-0.018186271678108223
-0.3605652675216403,-0.01863767494188535
-0.3603668659035826,-0.019083191202504877
-0.3601230848258326,-0.019548610686736106
-0.36011112986912885,-0.019448941000889942
-0.36009026162182567,-0.01935689345333217
-0.3600697648541354,-0.019245554539930286
-0.360050710700951,-0.01912351108158736
-0.36002501285119803,-0.01901711626202956
-0.3600027123812605,-0.01892468463717336
-0.3599527388272988,-0.01884151801716471
-0.3598918204998119,-0.018759408561989765
-0.3598224249908041,-0.01866790915542387
-0.359720865025842,-0.01858925520353738
-0.3595938053692731,-0.018497255232430884
-0.3594675463410696,-0.01839865074402747
-0.35932990988864194,-0.018313445320051584
-0.35917720741817144,-0.018230493373068167
-0.35901794080702126,-0.01816941144403934
-0.35885011970494224,-0.018110091206070433
-0.3586748651896782,-0.018046757278973757
-0.35850314962771745,-0.017969599283565493
-0.358323302751603,-0.017895600686468494
-0.3581342901887178,-0.017837033896607502
-0.3579408863194025,-0.01779546989921787
-0.35773941187101,-0.017765972807607826
-0.3575266055291847,-0.017723444854441443
-0.3573072104868983,-0.017702910345023894
-0.3570646785317012,-0.017678463346308945
-0.35695634979478363,-0.01787597569630203
-0.35682581534341795,-0.018070641691485055
-0.35669909428110247,-0.018293826373198967
-0.35655936371603086,-0.018505901268763236
-0.35640271162070136,-0.018702247625758534
-0.3562264332496454,-0.018901584880038125
-0.35605124571666324,-0.01910984652790289
-0.3558733693068559,-0.01931199639648676
-0.3556883899669686,-0.019538866765957192
-0.35550479546334623,-0.019756079213072732
-0.3553145930605094,-0.019982347041909085
-0.3551228605960787,-0.020216352617926352
-0.35493568314678614,-0.020443893267521402
-0.3547411247121774,-0.020673526312259393
-0.3545105518669387,-0.02092417350767195
-0.3542859250452398,-0.02117678436919971
-0.35404708062752205,-0.021411425557092925
-0.353820282867238,-0.021669197086615636
-0.35359555641412227,-0.021929832468884216
-0.3533541976690278,-0.02218942033031719
-0.353128658817492,-0.02247156500760214
-0.35288298243215954,-0.02276172718835732
-0.35263185960440574,-0.023066735166106963
-0.3523902597675132,-0.023366886121848625
-0.3521548340483303,-0.023640175829742767
-0.3519095203543123,-0.023933861725023653
-0.35184392656855795,-0.023945583179730674
-0.35174718894106133,-0.023952570622522377
-0.3516722850801269,-0.023968314806057187
-0.35159690224804446,-0.023991699382432265
-0.3515139374753166,-0.024023279258970392
-0.3514515121962255,-0.024037762723279246
-0.3513762147041128,-0.024050665546157257
-0.35129656316426866,-0.024079376370260724
-0.35123162728703733,-0.024089605997519248
-0.3511758892374713,-0.02411778811337682
-0.3510976641802049,-0.024115346464940582
-0.3510169046058953,-0.02410448986218216
-0.35093187236072304,-0.024070126717686803
-0.3508685124699841,-0.024043086306147265
-0.3508022660702169,-0.02400619272269202
-0.3507456216373984,-0.023982924748484635
-0.35067241018505635,-0.023977014789795994
-0.3506276071039753,-0.02395856380590026
-0.3505692542752448,-0.023924736018613713
-0.350508596404291,-0.02389171579171562
-0.35046306785381304,-0.02384869272024254
-0.3504083431695811,-0.023799359178702798
-0.3503530145177643,-0.023743723276610867
-0.35028001349108673,-0.023674485419202723
-0.3502364506797364,-0.023595383259148738
-0.3502093336896319,-0.02352949062462237
-0.35027003947830143,-0.023349765198299937
-0.35031728663092077,-0.023169515221889002
-0.35039100429844233,-0.022991206091345556
-0.3504360044405792,-0.022819969750204214
-0.35052675867389393,-0.02267544465092278
-0.3506207021273517,-0.022516052372156193
-0.3507040518685185,-0.02231091893542315
-0.3507918145018257,-0.02212394064368726
-0.3508847724126857,-0.021916187533203523
-0.3509867839759468,-0.02170181775389869
-0.3511187881941407,-0.021479069369527846
-0.3512453657463388,-0.021251946030014776
-0.35136187890635173,-0.02103163923298277
-0.3514812533100214,-0.020825339944945856
-0.3516101477068707,-0.02058650770995149
-0.35174337152288027,-0.02035017230683534
-0.35187286221068,-0.020082921291705753
-0.3520448468311882,-0.01982986150226793
-0.35222943239479293,-0.019536241784931477
-0.3524049748700361,-0.019246321135816227
-0.35259417169673657,-0.018944717191587294
-0.3527964973676568,-0.01865499713295712
-0.3530040598123198,-0.018346609988990837
-0.35323944771239,-0.018000483441171142
-0.3534696708533627,-0.01768742505423045
-0.35370955569630114,-0.01738667071098574
-0.35385009867802436,-0.017455341162332112
-0.353995529203539,-0.017528081502116686
-0.354115891110261,-0.017600425007863792
-0.35424783571556145,-0.017689238025556688
-0.35439652742482936,-0.017773974430404797
-0.3545600904434281,-0.01787498613234874
-0.3547336921137589,-0.017993449728110535
-0.3549064545475843,-0.01810852150573673
-0.3550960749709484,-0.01823013699659361
-0.3553204407036621,-0.018347236077721048
-0.3555467553826604,-0.01847212472358491
-0.3557894723308917,-0.018608042992275968
-0.35604021231178584,-0.01876918659652223
-0.35628730143247067,-0.01892831243584329
-0.3565825584819863,-0.019107290573479124
-0.3568644600283104,-0.019276447025287382
-0.3571692016800789,-0.01945847419199747
-0.3574672561976921,-0.01966205931101042
-0.35783321734942053,-0.019871245785286554
-0.3581969066432296,-0.020079324556620665
-0.35854601782650575,-0.020298557328323762
-0.35890135308847465,-0.020508791442980113
-0.35927602673373,-0.020717661709831962
-0.3596491726795977,-0.020931967382450845
-0.3600138658733017,-0.021155386701454195
-0.3603607091227842,-0.021395191716248797
-0.36027649451578325,-0.021342136360915066
-0.36018712178295426,-0.021280251971368572
-0.3600675062047301,-0.021214599077717552
-0.3599276041778855,-0.021123445167983406
-0.3597814129717101,-0.02103793366035635
-0.35964500239910707,-0.020952574295220187
-0.35950394160483534,-0.02084904154720221
-0.35937817909558806,-0.02075653636718335
-0.35924590669267054,-0.020675453890947045
-0.35912633727301635,-0.020596627064599485
-0.3590244834463707,-0.020510850638680068
-0.35891807056683717,-0.020404184384849165
-0.3587836911667843,-0.020303917799361432
-0.35864614588049254,-0.020221620767345568
-0.35850665455674247,-0.020140080244320898
-0.3583863122009096,-0.020069610946064638
-0.3582709400112999,-0.01998831368833176
-0.3581481144122284,-0.019931385697934473
-0.3580516957892099,-0.01988272626104937
-0.3579270570077118,-0.019816587392044102
-0.35780869686522215,-0.019779893169867828
-0.3576724182406552,-0.019741219649016737
-0.35751649524696444,-0.01967762012448198
-0.35733441323596316,-0.01963651205051618
-0.3571569186031556,-0.0195997741540854
-0.35696413296489093,-0.019581193061493637
-0.3569625442998535,-0.019632606098124453
-0.3569579795635819,-0.01968311251138499
-0.35692823550184816,-0.01974794438496926
-0.3569199184851694,-0.019804990957815568
-0.3569054628031426,-0.01990089718452271
-0.356917961766869,-0.020017191025437406
-0.3569079538767849,-0.020129863389488727
-0.35689118896564187,-0.020239003661989604
-0.3568834938267419,-0.02034591244647166
-0.35689444500512807,-0.020466864697020026
-0.356910578074694,-0.02060781932000487
-0.3569142559375027,-0.020726151022369403
-0.35692646047133747,-0.020842942316857432
-0.3569182734877766,-0.020987689455853973
-0.3569234713551507,-0.02113146606194274
-0.3569101064338436,-0.021291296496981416
-0.35689692189356975,-0.021433910784726187
-0.35688352259810663,-0.02156400174913334
-0.3568748734714344,-0.021691766898439227
-0.35684475662190723,-0.02184968097494475
-0.35681646298948083,-0.02199686645288539
-0.3567922302769599,-0.022156619787192494
-0.3567362584310074,-0.022330203152021035
-0.3566889106128353,-0.022536103022110867
-0.35663024628884676,-0.02274445171079618
-0.35657024893819683,-0.022950327063714346
-0.35671033930427226,-0.023076771017155225
-0.35685751439655583,-0.023208041335112804
-0.3569954247537881,-0.023347836762592267
-0.3571109744041384,-0.023484328811551162
-0.35722392264726505,-0.02360639599549248
-0.3573538524206958,-0.02374201352347721
-0.3574794845881463,-0.02386248681564115
-0.3576253069550687,-0.023999806072272888
-0.3577755695651192,-0.024117498969479227
-0.3579297097124211,-0.02421420565676588
-0.35808523430344935,-0.024339784969756025
-0.35825755372503887,-0.024475723901985304
-0.3584352766728754,-0.02462350617300256
-0.3586360630897537,-0.02477714851477325
-0.3588397182729142,-0.024923234485502013
-0.3590389536727122,-0.025106955205972333
-0.35923922544632225,-0.02527996132171961
-0.3594318354219899,-0.02544331388126686
-0.35963056159126244,-0.025587952789214306
-0.3598075226300322,-0.025732910295558815
-0.35995767040305976,-0.025887892185049825
-0.3601183935071042,-0.02603123169215639
-0.36028979596996075,-0.026178692396564045
-0.36044382697477345,-0.02634299905019924
-0.3606149181317398,-0.026506211731483795
-0.36079242328184197,-0.026673194818369782
-0.3609080574882881,-0.02676257170462818
-0.36100477268407216,-0.02684137104848288
-0.3611000062710629,-0.026914851162337213
-0.361179586253382,-0.0269459884902132
-0.3612488302102364,-0.02699060991185314
-0.36131871808442007,-0.027040234454355456
-0.36136844063877005,-0.027080988053893012
-0.36142070958688005,-0.027138169088333202
-0.3614559894583691,-0.02717350234436099
-0.3614847620824581,-0.027184186630157862
-0.36149101403435036,-0.02716347352502324
-0.36148085394289364,-0.027146435344775885
-0.36146542462283,-0.027116545095080987
-0.36143914954778683,-0.027076247442935665
-0.3614029002369425,-0.027047246861351477
-0.3613633992122052,-0.026985999776975512
-0.3612912474547025,-0.026902325118201488
-0.36120454054699086,-0.026821630432734708
-0.36110236816782004,-0.02671065369279598
-0.36101827953750487,-0.02658820612919577
-0.36089470706077853,-0.02645580970970521
-0.3607639448927114,-0.026319634635502593
-0.3606175735938147,-0.026181392465964282
-0.3604961098442744,-0.02604095350447448
-0.36035809688785264,-0.025861489525146747
-0.3602031125539351,-0.02568670949763857
-0.3600349867796483,-0.025618724730452697
-0.3598517315023792,-0.025554286177542258
-0.35967142669385394,-0.025488649682951038
-0.35950821171767405,-0.025429191953585593
-0.3593299543733288,-0.025356809260412942
-0.3591397646002183,-0.02527196554592574
-0.3589266575760796,-0.02519291054168992
-0.3586902994929398,-0.02511261051807434
-0.3584615355102626,-0.025015415448151456
-0.3582228715739343,-0.024946025869056657
-0.35797951511337384,-0.0248511836552031
-0.3577205066873238,-0.02475376021028148
-0.3574483023050919,-0.024632649928083554
-0.3571710748172827,-0.024534871817687202
-0.35688050645352487,-0.02441799253303507
-0.35656429302124454,-0.02431276780886746
-0.35626159518549166,-0.024197123069579555
-0.35592173392304943,-0.02407383834101369
-0.3555912646499541,-0.023931720081732957
-0.35526480267128674,-0.023773460172829972
-0.35492580698262105,-0.023612653609249017
-0.3545538588683244,-0.02343717736523356
-0.35414883555920057,-0.023267761542752556
-0.3537668563898581,-0.023098474286620357
-0.3533684504386768,-0.02287997326454011
-0.35293274673437397,-0.022653774754263386
-0.3527226878577219,-0.022333718786861138
-0.35249352452462407,-0.022006655357972492
-0.35225761460624005,-0.021689325883129322
-0.35203003939468325,-0.021362825333858335
-0.35179626815122805,-0.021053008057001967
-0.35155852619309363,-0.020732074214298374
-0.3513351849658663,-0.020392275005243567
-0.35110315534552883,-0.020047633120192747
-0.35088775059224836,-0.019694400959302152
-0.3506680139043276,-0.019336117676039967
-0.35045116906580054,-0.018953346041792093
-0.3502438069292212,-0.01857679736885395
-0.3500311966107472,-0.018204055140948344
-0.3498360845603815,-0.01782039204999791
-0.34963385508604494,-0.01742286430550087
-0.34942275196787004,-0.017018597095111127
-0.3492009541782882,-0.016638023047401418
-0.3490088490107121,-0.0162068037298583
-0.3488163262368544,-0.015783225164986904
-0.3486226883077192,-0.015333789333649527
-0.3484202809913819,-0.014877063481626516
-0.3482043613387399,-0.014433231435889184
-0.34800004010078445,-0.013944295261627042
-0.34781466094789837,-0.01345646791113823
-0.3476590900521991,-0.012933420844735866
-0.3475074920298963,-0.012422510956181307
-0.34749889060454037,-0.012413003513959225
-0.34751273843760655,-0.01240581514793564
-0.3475457077009133,-0.012412171001782293
-0.34759418649343016,-0.012419194446066248
-0.3476333712623985,-0.012444478174729726
-0.34766208231560775,-0.012489543005608467
-0.3477092312219199,-0.01252216836544847
-0.34775569080327523,-0.012581207489561784
-0.34780289801158276,-0.012669932825836484
-0.34787609620139703,-0.012750836326403078
-0.3479573027625483,-0.012877176084276314
-0.3480800748860625,-0.012970852244159555
-0.3482308940687582,-0.013074566868876964
-0.34838115088661553,-0.01320168715291742
-0.3485230384051838,-0.013328106171565539
-0.3487074937327201,-0.013487726391286476
-0.3488850486144515,-0.013640675445693536
-0.34906520169734695,-0.01378532525733549
-0.3492290727803218,-0.01396039370878462
-0.34941821628367703,-0.014147137709839908
-0.3496097924209,-0.014361686789797835
-0.34980999903848864,-0.014566887044757547
-0.350028715030079,-0.014764352772740987
-0.35027715435037066,-0.01500114878436648
-0.3505229818656548,-0.015229972355517013
-0.35078240989091936,-0.01550451467024859
-0.35095322087389413,-0.015717877145043947
-0.3511310379987734,-0.015933635866224434
-0.3512959671886456,-0.01615387782183818
-0.3514773656925287,-0.016346274635700004
-0.3516654615864937,-0.016564196292960843
-0.35187838131434973,-0.016773124625679817
-0.3520654850451973,-0.016989319027942193
-0.35226891688411,-0.017202303553917702
-0.35248760902532617,-0.017443969282421215
-0.3527134860752298,-0.017691458464464398
-0.35294394942189017,-0.017933463002633904
-0.3531829593132813,-0.01819617211685594
-0.3534293411811357,-0.018435613161753676
-0.35367778822902907,-0.018693570408412134
-0.3539336275887835,-0.018983718721139606
-0.35419240687416953,-0.019280421910571548
-0.3544782666604309,-0.019576856722442276
-0.35476228724763587,-0.019919292777963758
-0.3550519879552992,-0.02022547736361539
-0.3553508080640203,-0.020535249000192213
-0.3556657065005916,-0.020879910460232732
-0.3559907397629342,-0.021236452395287406
-0.3563419890860215,-0.02159265088847116
-0.3566966026260397,-0.0220166277607828
-0.35705634655793966,-0.022443019457675472
-0.35743054304567234,-0.022858782203218787
-0.3575052028884797,-0.022870563451605097
-0.3575807063859499,-0.022860005851615028
-0.3576604076894583,-0.022857691091872405
-0.3577333402302217,-0.02287049126064282
-0.3577952507599741,-0.022867180305182807
-0.35782746983559555,-0.02286912557922554
-0.35786094114248046,-0.02285917657688833
-0.3578951940812991,-0.022843066056571593
-0.3579398194797512,-0.022844406496622734
-0.357982614092334,-0.02285108232641808
-0.3580214098516463,-0.022854546905436302
-0.35804686477388903,-0.022852374108347746
-0.3580825205515929,-0.022847748227777364
-0.3581109062068235,-0.0228718216369773
-0.35812735762930364,-0.022899187029272794
-0.35813559780630727,-0.022910007164804853
-0.3581256813301024,-0.022926236879226985
-0.35813031146849356,-0.02297170359265146
-0.35813315743518,-0.023012617654277197
-0.3581132958305986,-0.023038055634822828
-0.35807112621438736,-0.023066507946410863
-0.35801839388884815,-0.023076640505285143
-0.3579923734618306,-0.023096245942832275
-0.357956436859709,-0.023137452171299106
-0.3579239803789726,-0.023157673743471305
-0.357858998357973,-0.02320822219201339
-0.3579936349226172,-0.023311923546281352
-0.35812746019216857,-0.023408945120091583
-0.35825788835799466,-0.023495401578820373
-0.35838238931184224,-0.023580386959385472
-0.35852971218873975,-0.023663956658064166
-0.35867405906603766,-0.02372465976879966
-0.3588041183475529,-0.023824758611477172
-0.3589402370856702,-0.023935893662666782
-0.3590626037621824,-0.024019931971491635
-0.3591912085179896,-0.024119033910848756
-0.3593191102759289,-0.024198505742735545
-0.3594509987471223,-0.024298179456375184
-0.35958815040257724,-0.02437914106718973
-0.35975062994960577,-0.024491616080445137
-0.35990808743306224,-0.024602042136649654
-0.3600640560437493,-0.024707946847241247
-0.3601941839153687,-0.024846978792768624
-0.3603420323976474,-0.024987911789187155
-0.3604717310526896,-0.025120640582310262
-0.36060066255624584,-0.02524039866774889
-0.360723220517297,-0.025392211779614194
-0.36086669955112083,-0.02554750917970973
-0.3610078530274182,-0.0256976487581609
-0.36112026595855967,-0.025857388878170236
-0.3612294265416253,-0.026001273018250882
-0.36133367733432514,-0.02614532840105467
-0.3613357821154215,-0.025967648537573405
-0.3613188527533491,-0.025807612398629345
-0.361321435562866,-0.025642509411251676
-0.3613029948597248,-0.025471076784423743
-0.3612859950888948,-0.02526573436307996
-0.3612726180174967,-0.025044156867671783
-0.3612316231426306,-0.02482444258576992
-0.3612006361939861,-0.024616439884085985
-0.3611607078104348,-0.024413421741007885
-0.36112440333345547,-0.024169041547826686
-0.3610812223852482,-0.023948689657813754
-0.3610373964842699,-0.0237198171521198
-0.3609705742541107,-0.023461089528360343
-0.3609025910564318,-0.023223350488448053
-0.3608626342788165,-0.022988662069316063
-0.3608059219860382,-0.022762875476559218
-0.360719148552726,-0.022528339227526097
-0.3606216388156272,-0.0222741870813265
-0.36053854704297733,-0.022012425865895843
-0.36046037694139216,-0.021730974465828345
-0.36038374330222106,-0.0214542185599353
-0.36030264884770996,-0.021173909839747047
-0.36020826678494167,-0.020876475613314783
-0.36009690790027904,-0.020585132928444362
-0.35996707852333093,-0.020325166430875796
-0.35983529916671897,-0.020037349697769165
-0.3597071753946686,-0.020144224702200737
-0.3595687886294257,-0.020251643002321133
-0.35943262916348073,-0.020343602264669268
-0.3592934356628472,-0.02041082994805239
-0.3591341911234985,-0.020488823262910048
-0.35898683031406003,-0.020558482780289444
-0.3588368211425947,-0.020657146133284867
-0.3586649432817582,-0.02073849806209379
-0.3584981214605701,-0.020846124455011314
-0.358333218635973,-0.020952646653435235
-0.35814276222901825,-0.021060320290082986
-0.35794608947543627,-0.02112788183464338
-0.35773926836765974,-0.021167559765974918
-0.35752808303108896,-0.021211547316782958
-0.3572889656722957,-0.021261069799633978
-0.3570440625680737,-0.021300451284863055
-0.35679189219129676,-0.02133950247293814
-0.35650551867790403,-0.02137257476963445
-0.35622102692683955,-0.02142180533744217
-0.3559363025837899,-0.021491724250740713
-0.3556278899637838,-0.02161378954880332
-0.35530114209275765,-0.021698317387879248
-0.3549393678258389,-0.02177500115906906
-0.3545655780223115,-0.021855069805504
-0.3541865927401079,-0.021938582284127945
-0.3537684651174507,-0.022020695151501443
-0.35381212400434836,-0.02198474957998673
-0.35386840845232,-0.02191879825556139
-0.35394634777513306,-0.021874343337065005
-0.35401449546790714,-0.02182338276442356
-0.3540699248072086,-0.02173889689501893
-0.3541335669149491,-0.021663999169438525
-0.3542166578329836,-0.02160719602713939
-0.35428661841352016,-0.021532306717319736
-0.3543487961294401,-0.02146919004429109
-0.3544152469095563,-0.021395404870190707
-0.3544771801294062,-0.021316359690307204
-0.3545711935516158,-0.021246020194023538
-0.354640746935171,-0.02117865677836024
-0.3547007034084785,-0.021085751459649676
-0.35476455425825776,-0.020981386148866087
-0.35482610208791393,-0.02086801104363851
-0.3548865113787466,-0.02075252261387899
-0.35496320023398975,-0.020623023042647647
-0.3550393758199521,-0.020542801442985027
-0.35514681476932053,-0.020437769226917056
-0.3552457660513543,-0.020334088753704
-0.35534628126748147,-0.020230423089872697
-0.35545749749557953,-0.02013376719720608
-0.3555767479203559,-0.020037113201271592
-0.3556927901993278,-0.019943758535905607
-0.3558127728250061,-0.019821146240036388
-0.35575514868773744,-0.01964410092461089
-0.35571093309470964,-0.019467656347303235
-0.3556659417741641,-0.019312151409204472
-0.35559220256718155,-0.019136059895045417
-0.3555134982972519,-0.018937050977334127
-0.3554446117952747,-0.01876206106536364
-0.35535620940032286,-0.018571009690754387
-0.355276704366983,-0.01836736747769548
-0.35517041197950766,-0.018172050248845533
-0.35504044442556915,-0.017949352221324877
-0.3549001349224062,-0.017738276846714845
-0.3547718609885516,-0.01752371224041876
-0.35462637857564294,-0.017301020929093365
-0.3544718249051902,-0.01706467049201219
-0.3543293348378599,-0.01683627770898166
-0.35419248830031863,-0.01658934456835218
-0.3540554194973934,-0.01634087762034645
-0.353921761217841,-0.016105138199827677
-0.35376852106448475,-0.015852611061898114
-0.3536610871404331,-0.015594977962980261
-0.35356564654331885,-0.01531408836952838
-0.3534759254231792,-0.015020638180738706
-0.3533777354780442,-0.014723180845586024
-0.35326639860026776,-0.014420843228405993
-0.3531661526206305,-0.014126757062959851
-0.35308195191409003,-0.013825855801722183
-0.3529629530865608,-0.014038365472833806
-0.3528758141188447,-0.014249580463182135
-0.35278680978335114,-0.014459086403423173
-0.3526714158427699,-0.014667152210871713
-0.3525684681710848,-0.01489894631901278
-0.3524652828088507,-0.015138306796831752
-0.3523518023401958,-0.015407920493672407
-0.35222618069629097,-0.015712401940375015
-0.3521183939802682,-0.01603124077173827
-0.35202496394972044,-0.016375661158886366
-0.35193025447514636,-0.01672849860378366
-0.35182510355693236,-0.017100648485316765
-0.35175835118911775,-0.01748442082461201
-0.35167272474321903,-0.01788656072836614
-0.35157812948731454,-0.018306464280897872
-0.35148601772805727,-0.018719571438171812
-0.3514119317334733,-0.019155158598414355
-0.3513170169329086,-0.01958814339308877
-0.3512198011390668,-0.020029224351307027
-0.35110807106505776,-0.020487191186745
-0.3510251327950107,-0.020956308994034268
-0.3509187526705956,-0.0214445964165501
-0.3508114352207827,-0.021947992109317385
-0.3507072884388097,-0.022467201678430727
-0.35056542167422405,-0.022989662922541145
-0.35045810101774383,-0.023541750439647298
-0.35056417046860644,-0.023585941702558785
-0.35070573436114344,-0.02363713733051325
-0.35087041615589326,-0.023684234497278637
-0.3510133411757862,-0.023753055441598336
-0.3511570426702857,-0.023802984162821443
-0.3513078038346336,-0.02386984789237242
-0.3514687055733877,-0.023941425974031774
-0.3516216521535337,-0.023991576948923465
-0.3517566610120484,-0.02403886023212512
-0.3519142703196196,-0.024087101255635172
-0.35209073695286447,-0.024161449384181924
-0.35227720683125696,-0.024222324527257564
-0.3524549156054239,-0.024266360567706265
-0.35263075373603925,-0.024320707775194714
-0.35281772059977984,-0.024394716745511247
-0.3530236421173562,-0.024443209986169504
-0.35323373401927854,-0.024481309804397486
-0.3534247977602953,-0.02452936248199748
-0.3536317741129077,-0.02458166316997308
-0.3538063519008895,-0.024648039926732375
-0.35399611576112416,-0.024712938743673835
-0.3542073456776434,-0.02475852376353943
-0.35442488064527333,-0.024804504216441526
-0.35460687123911316,-0.02485461338971751
-0.3548317404542847,-0.024916757046724473
-0.3550465914092756,-0.02496431982398166
-0.35511581504385725,-0.025065718539697135
-0.35519101328937036,-0.0251751851017959
-0.3552464497000319,-0.025293110053036895
-0.3553163489774089,-0.02539540876904594
-0.3553973381360519,-0.02549797507520067
-0.35549611646687374,-0.02560021515760804
-0.3555838545122208,-0.02571745611012336
-0.3556689344918083,-0.025851760986942127
-0.35577727394908215,-0.025992867454259203
-0.35588518188491586,-0.0261489386550383
-0.3559770880663392,-0.02628876851268202
-0.35606913630816417,-0.026431469996085064
-0.3561815291799211,-0.026573065908417754
-0.3562663480501451,-0.02673138799134281
-0.35632771103389044,-0.026888656176422582
-0.3564014631532401,-0.02702258316702964
-0.3564879722532024,-0.027173596184010457
-0.3565772808276906,-0.027302550322226893
-0.35663215425359224,-0.02744999037573033
-0.3566733543749688,-0.02757774086234236
-0.3567263153766546,-0.027708504435573645
-0.3567715880360767,-0.027822581186602458
-0.35680074608524587,-0.02794575882161411
-0.35685470676929765,-0.028055191938725164
-0.3568798536378327,-0.028148245655033696
-0.35689284507971725,-0.028233266223242764
-0.3566862577124017,-0.028160996403404442
-0.3564817664890393,-0.028108416032462263
-0.3562743644009575,-0.028059712859332717
-0.35605569347065363,-0.02800025470662157
-0.355835944947516,-0.02794407300715739
-0.35561836592585244,-0.027888741545988884
-0.35538752333115325,-0.027843802631461904
-0.35517095754800015,-0.027806871966888247
-0.35491816832343215,-0.027807189351381927
-0.3546756845014742,-0.027804769055938358
-0.3543966277617124,-0.027791247542028306
-0.35411959096694995,-0.02776689044891191
-0.35383992548355125,-0.027766409546715977
-0.3535640404413602,-0.027800687386311782
-0.35325900500295554,-0.027855891594484365
-0.3529512487246942,-0.027911965518883523
-0.3526381903167053,-0.027977465831207467
-0.35231597092561173,-0.028041870256239318
-0.35198426126862714,-0.028114386593077162
-0.35165845242663657,-0.02822117624621362
-0.3513184267476086,-0.028332699322581197
-0.3509829989098519,-0.028456593209229417
-0.3506454112158785,-0.028552026137675983
-0.35030243150467544,-0.028668196911401416
-0.34995103959764035,-0.02881481505410934
-0.3495948922841134,-0.028931650205987626
-0.3494785422796629,-0.02893049908686137
-0.34933682219465423,-0.028944616720624778
-0.34918510577050627,-0.028893793385044764
-0.34903985028821005,-0.02883755296130196
-0.34889627962295666,-0.028777980873014412
-0.3487019492247294,-0.028730909172285223
-0.3485652376908486,-0.028711637845793083
-0.3484125505957542,-0.028684014531280572
-0.3482357497772354,-0.02864503981596446
-0.3481565797190382,-0.028539347414042477
-0.34797706470701917,-0.028413708396177198
-0.34779231078855005,-0.028272090546491612
-0.347623827757438,-0.028128786789861856
-0.34745528075396137,-0.027944500521886267
-0.34725021753828994,-0.027782470591982897
-0.34705399631736095,-0.02760298208748472
-0.34687777664060504,-0.02739918316288183
-0.34674975450707335,-0.027094609991911114
-0.346549995616229,-0.026803248429337845
-0.346389968757742,-0.026499691800791567
-0.3462400439759746,-0.02628391773457574
-0.3460178456578194,-0.025874583551258334
-0.34580360332123006,-0.025445065143568122
-0.34567591822411653,-0.025046173475377582
-0.3454043133669307,-0.024619544376708862
-0.34521448225134044,-0.024178383971973
-0.3451714241610864,-0.02387931042896959
-0.34533847207366325,-0.02369566462119346
-0.34542677322614546,-0.02347523438833045
-0.34562217038125714,-0.02327331831585877
-0.3457557719365702,-0.023189322213514347
-0.3459936487699168,-0.022907022402135227
-0.346188637158827,-0.02266320018209094
-0.34632454357108233,-0.022364223269856837
-0.34654997428475187,-0.022167981605887017
-0.34662772257767577,-0.02194897200758199
-0.34661755935085825,-0.021733597185297653
-0.34667219022518947,-0.02144919976517375
-0.34690848759465814,-0.021122196095239916
-0.34717044760894267,-0.02080870674751642
-0.34734847610351166,-0.020599592780574525
-0.3476168757260555,-0.020262826175653642
-0.3476186177893398,-0.019912308328617918
-0.3478846197922271,-0.0193656123511659
-0.3480310526054958,-0.019008990115560162
-0.34829567056674055,-0.018561745755776904
-0.3486361739813576,-0.018213462946879876
-0.34882657074429424,-0.01768473679273804
-0.3490844168437195,-0.017126214882669407
-0.34946216827240784,-0.01655443792308016
-0.3497895796915809,-0.01601332921738642
-0.35009338465224005,-0.015465028425489934
-0.3500139346531753,-0.0150548651244495
-0.3500253347362718,-0.014641233446339837
-0.35006000025277084,-0.014336182121350384
-0.3501028439681208,-0.013895184279411915
-0.34957162581078444,-0.013325005247299682
-0.3487406375408793,-0.012636431272259059
-0.34817988317849285,-0.0118947551509773
-0.3476197975364813,-0.01115816533424209
-0.34699106316299394,-0.01048670834235186
-0.3463740568123019,-0.009883735187088974
-0.345803013180402,-0.009307582253239549
-0.3452579366515751,-0.008752684802993835
-0.3446481612239736,-0.00812397627015981
-0.34395976270710227,-0.0073999125830384385
-0.34320651241937017,-0.0067191229427630145
-0.34232276864804767,-0.006263894111637684
-0.3411209055941503,-0.005770548710144721
-0.34002382704576634,-0.005422969034569458
-0.33889499699691805,-0.005190757855072781
-0.3375810113832641,-0.0048331150375151705
-0.3360285035528195,-0.004670773698933872
-0.3344796808933359,-0.004218492073352537
-0.3331702771763736,-0.0036622107901020107
-0.3317372132017382,-0.003081235269359911
-0.3302146965236282,-0.002617838633696218
-0.3283960168476875,-0.0022362537701689916
-0.32668341031262654,-0.0015266488237446613
-0.3249738427638121,-0.0009604574560685697
-0.32338919272561906,-0.0005221451511929209
-0.3217479334789457,-7.72077981145286e-05
-0.3201286698541178,0.0004999409526475068
-0.31857728710550554,0.0011150115261392562
-0.3170146748860038,0.0016627381443528738
-0.31530285862048657,0.0021976719462110106
-0.31364119962479015,0.0029240112746981434
-0.31211901108835793,0.003593565319243458
-0.3105055707685811,0.004196302372003163
-0.30899842692072343,0.00477532605448773
-0.30737191608467096,0.005364810578247892
-0.3058812420258432,0.0061622669174387495
-0.3043985853282442,0.006789328390662902
-0.30275534734948106,0.007333550792587379
-0.30141031859043615,0.008067644215757452
-0.3000938248483896,0.009140510919581582
-0.29857700107930235,0.010175324426089483
-0.2971357531643358,0.010848599674846915
-0.29591540639928976,0.011035767912859845
-0.29432115113965945,0.011241548282620473
-0.29248800469861264,0.011907329077409268
-0.2905605099402231,0.01267154124283279
-0.2889027602756014,0.013231486526214836
-0.2872590634754185,0.01379799325755543
-0.28528956981458875,0.014694510705567765
-0.2832846219933298,0.015687838342134053
-0.2812566083790612,0.016716444907594302
-0.2792431071748704,0.017550882590617045
-0.2774802117603542,0.018993561139862725
-0.27567256379535554,0.020518217401276656
-0.2737206657858318,0.02192683881058713
-0.2718486371440923,0.023345396399266582
-0.2699988417118046,0.02481257011984908
-0.26814271555105135,0.02627402190266015
-0.2664192850655743,0.02796477291726493
-0.2647592801836624,0.029415245248590405
-0.2632691149360489,0.030679682500745153
-0.2616667384241285,0.032045198696966176
-0.25999120453436414,0.03342692541247816
-0.2582972206542745,0.03438955764306814
-0.2560910826112383,0.03612411571679941
-0.254300201814321,0.03758673604336249
-0.2525272000357652,0.03883729532010122
-0.2506937058560396,0.0401543900724565
-0.2488531368712948,0.04139950751856136
-0.24692405122958222,0.042205527088052
-0.24512867982765588,0.04351440405817261
-0.2431906873908831,0.045227618500564004
-0.24140826508772775,0.04724455541695333
-0.23972981984341604,0.049151474384779625
-0.23778806928933283,0.051264705254148585
-0.23577757126165697,0.053330077604415854
-0.2338585019082505,0.05526970751178659
-0.23193021112014017,0.0570355036624004
-0.22999898247461137,0.05898195928025801
-0.22819964117599562,0.060874911287736505
-0.22632806274764944,0.06277941024300301
-0.22451218774844792,0.06474810205906717
-0.22265662227910565,0.06673288362456348
-0.22067404549708983,0.06863922559741159
-0.21887854724031497,0.07051535065413297
-0.2170125563644555,0.07247819221401786
-0.21528786554314694,0.07425739226434347
-0.21325464445665943,0.07614088550619189
-0.21115490875066587,0.07819269934866235
-0.20892440714804789,0.08060731970376286
-0.20669693104187958,0.08289632557440099
-0.20447662650104945,0.08514626443214673
-0.20225830379913495,0.08713399177943845
-0.20002786638678366,0.08916711128553081
-0.1973249258076421,0.0910521520310057
-0.19479714297401513,0.09287415194211526
-0.1921934355815581,0.09491872930800577
-0.18984579969560544,0.09728888674506056
-0.18747697073580602,0.09988507715140288
-0.18499304195528168,0.1025400771111886
-0.18266207222552727,0.10539036587248998
-0.18031623346541403,0.10805805247249717
-0.17779859716504653,0.11076578710328552
-0.17540914270862626,0.11383894742737932
-0.17306930143747784,0.11660452134984517
-0.17065951911967342,0.11934223412084194
-0.16804245814312282,0.12216384780037248
-0.1656007059762519,0.12526776224372782
-0.16298864835940885,0.1285549790978987
-0.1604984480717122,0.13160009456729266
-0.15807878052184235,0.13470193777576728
-0.15573537557784042,0.13779281393543913
-0.15363649028919396,0.14054753058738928
-0.15161549251895126,0.14324407812172224
-0.1495154801155021,0.1459950410810673
-0.14721023864423913,0.14805087073578377
-0.14468600248900326,0.1502892244731936
-0.14219507601309347,0.15263579812589928
-0.1395602050054302,0.1557093429621868
-0.13711350125237892,0.15892906362918513
-0.13453049226785116,0.16249040284812194
-0.13171593743000992,0.16649444388061513
-0.12914266993542545,0.17014575925348452
-0.1263744891314929,0.17369924936424425
-0.12372581615988304,0.17754176483044837
-0.1213222161227339,0.18112835376131559
-0.11896796463141622,0.1846315640757764
-0.11652500147620047,0.18784446652889358
-0.1139849024618769,0.19103328058259483
-0.11173712421104247,0.19427774785528235
-0.1097917487322763,0.1973802713317762
-0.10793268717847909,0.20077394808710625
-0.10619580249629737,0.20461408532288444
-0.10419474324005797,0.2079419570743095
-0.10210260789565498,0.21140867664502888
-0.09986104263331819,0.21545834699629102
-0.09751540418397653,0.21935845801133913
-0.09518691714478991,0.2233653610728561
-0.09272039909960862,0.22743140301806752
-0.0903710223188012,0.23148815501642722
-0.08786249199530892,0.23579923503074274
-0.08539313550557463,0.24036654749481506
-0.08285735895206227,0.24513234491137575
-0.08036519401563214,0.24971175978025306
-0.07788533275125321,0.2540188700900435
-0.07556447431669093,0.25841149256472157
-0.07321778792759519,0.2629671487227446
-0.0708383890333193,0.26760422926032135
-0.06848013829613456,0.2722804189031367
-0.0661414345554909,0.2769700017897081
-0.06381893863589198,0.2816884631810493
-0.06149219836092157,0.28682042527906715
-0.05923310925785802,0.2918676269143191
-0.0569630063638908,0.2967711875762868
-0.05475359959723053,0.3017722725302176
-0.052506828146303586,0.3068910856511322
-0.05027018572841749,0.31207480885984645
-0.048065212320533804,0.31730075965497395
-0.04583684703552193,0.32281519680562276
-0.04373589977120089,0.328019986802973
-0.04155257405414614,0.3326524735705396
-0.03944540461978159,0.3371876029457887
-0.03723251630921974,0.34150738167766326
-0.0350351609832807,0.34581793818643636
-0.03295666291251445,0.35114814208223644
-0.03092085536265546,0.3566750759386045
-0.02901354258667191,0.3617238415082305
-0.02706545219182714,0.3665968374650179
-0.025099000815997835,0.3719586369864856
-0.023199633906543865,0.3776877478528479
-0.02124792827550588,0.3835764912888308
-0.019284335885456597,0.38950267128695176
-0.01734352859822444,0.39560077851173614
-0.015402000408231642,0.4013413267051122
-0.013626386340593752,0.40680000537427313
-0.011959198049476191,0.4122844911167671
-0.010390251737423181,0.4178049993911854
-0.008797260947483274,0.42332976601580324
-0.00703832363421289,0.4286924922342223
-0.005302255369095357,0.43406683217674474
-0.0036114844088611098,0.43980385612373046
-0.0019420468777311406,0.44552715828198264
-0.00036174084824541763,0.4512170749966407
0.0012594082757414748,0.45732522377264295
0.002811040213405419,0.46324936792323856
0.0044333027913385364,0.469181030445181
0.006047766441411251,0.4752185797331101
0.007636187265763775,0.48125496363035125
0.009143594248980091,0.48760191259998775
0.010696165665069507,0.4938928230396358
0.012258013419810754,0.5001520481113322
0.013765857963257189,0.5064236795586189
0.015226923554712377,0.5126013305143742
0.016719981118127794,0.5189469159695175
0.018209020512546734,0.5249767178060025
0.019582492711536018,0.5312124734363195
0.020853749817284717,0.5375729281374639
0.022260971167173835,0.5440087096773376
0.02357900832811477,0.5503220932058398
0.024883171813270225,0.5565081466684991
0.026040668714768428,0.5629411963272901
0.027281085492195767,0.5693300207721466
0.02854605144311337,0.5757741669954728
0.029881280833151863,0.5819440397032456
0.031167930565770816,0.5881964303976004
0.03236834220403188,0.5942194396778384
0.03357435976970258,0.6003565667203549
0.034706069995342786,0.6063554261912506
0.03589833678101127,0.6123072401179094
0.03712454969208258,0.6183351097115493
0.0383162303255791,0.6244358265993317
0.03950785761481243,0.6306660060847185
0.040682377126018715,0.6369591480634563
0.041763484487591,0.6430970222999794
0.04287756869557657,0.6493767963581676
0.04394182138995291,0.6559615289007938
0.04500616153562774,0.6623770688654212
0.04600752810567403,0.6691705623940805
0.047053744827280336,0.6757049862289727
0.04797399010158808,0.6824998693388237
0.04901309298841848,0.6888324771177309
0.04993914880908515,0.6952248989322941
0.05085627863602682,0.7013789008838673
0.05178862068157694,0.7077384467235824
0.05265990586096887,0.71394996591361
0.05356982286754651,0.7202501000034273
0.05444435998769248,0.7265480963838926
0.055306365135421656,0.7327855795473146
0.056068156942731824,0.7393512859738547
0.05681888273769091,0.7456860845863236
0.05787989852581709,0.7524294008881164
0.05892569417141696,0.7589495075401711
0.05995874603385828,0.7656103667006703
0.0610215210683756,0.7721929599871495
0.06201011702788216,0.7790179450117887
0.06306533631097122,0.7855857272987288
0.06415509646551998,0.7921288325308788
0.0650844082653604,0.7990774190866717
0.06610563145260681,0.8061076807561935
0.06707787186820412,0.8129580362920669
0.06807062320065568,0.8196084636417142
0.06902741411949517,0.8261294231008354
0.06996785966565156,0.8328545669947517
0.07093733598750154,0.8396055322971516
0.07194731292593326,0.8461468022746619
0.07287873797882888,0.8529241387799062
0.07376355777037377,0.8595678003285941
0.07472078665381468,0.8660979920218904
0.07568266621135988,0.8726335964592551
0.07662053699318104,0.8792131773684824
0.07754040959938306,0.885916681504157
0.07852336669665844,0.8927092518607636
0.07954232114752458,0.8996115390193176
0.08055891015368637,0.906545785124642
0.08153503228600958,0.9135220530120303
0.08249927640653748,0.9205126452179172
0.08348093070728888,0.9275481345804927
0.08448360335861012,0.9346082941028802
0.08537496612431802,0.941763230136974
0.08633477549808788,0.9488829254063669
0.08735508085191278,0.9559417176691882
0.08842391042321665,0.9629623755510417
0.08954659126649403,0.9699015225218257
0.09072131490828239,0.9767317885837155
0.09181030075318528,0.9835384537388863
0.09289181208537614,0.9902681745746441
0.09391388391766575,0.996993015348119
0.09493285404193019,1.0036467274283556
0.09599487414864094,1.010339345094735
0.09703152966855813,1.017121866151542
0.09810881701181598,1.0240204854565436
0.09919057917303063,1.0309006048485667
0.10033279598626235,1.0378673133564318
0.1014985945591808,1.044715722548175
0.10264106364543524,1.0516546909381856
0.10389647789294998,1.0588874038116023
0.10508413418375687,1.0658315435915553
0.10638062029903902,1.073099159716552
0.10754148579094727,1.0799458752268418
0.10882496209018117,1.0871073862135516
0.11009309772837557,1.0941830880812726
0.11116597589148457,1.1013404425471172
0.11224074103926002,1.1084047132761077
0.1132199182635236,1.1151320760347674
0.11431480228350172,1.122161790268138
0.1154103847390249,1.129158010523827
0.11650158080624874,1.1361755976301071
0.11759073926836125,1.1431745997210783
0.11869935818847768,1.1501599560192224
0.11983899049794372,1.1570300278288235
0.12082309115977105,1.163262849962493
0.12188800847428483,1.1698886019250863
0.12293986467633647,1.176454396766907
0.12400822320960297,1.1827850914770117
0.12495261361705966,1.1888948360110196
0.12602032887125544,1.1953682875645304
0.12706389397666468,1.2016590735843768
0.12814532937525777,1.2080800621384746
0.12926040425043683,1.2145450673184097
0.13030544332050917,1.2206097104342086
0.13138752604293066,1.2268307045885645
0.13250416835503578,1.2331118361807443
0.1336702331638487,1.2395918224827107
0.1348355633202784,1.2459916103513868
0.1360501056696413,1.252575397676717
0.13736607947607798,1.259359143145033
0.13873952472670403,1.2661964520209108
0.13982560618928344,1.273073830394464
0.1409045169174526,1.2799022613658284
0.1420312757424475,1.2869402430245698
0.14315117540866432,1.2937004485242163
0.14428661234087936,1.3005865211561898
0.14541692468736606,1.3072193490634918
0.14650467456290733,1.313645758097903
0.14759986744055997,1.3199960983791819
0.1486765264601131,1.326421092591782
0.14978996651391258,1.3328100553581816
0.15092386231462362,1.3393012268108146
0.15193674821375025,1.3453509295539585
0.15313034743248097,1.3518740701797327
0.1542851652782876,1.3583589448370987
0.15538495353769183,1.3648679135910133
0.1565730147038022,1.3715270584889983
0.15778034172214267,1.3782842196507268
0.15903252616504404,1.3851775391106935
0.16026651219113958,1.3920191777370805
0.1615189913630461,1.3989426785702137
0.1628171825228178,1.4058535608170337
0.1640430270571857,1.4127875990251813
0.16537853758190876,1.4196862507376218
0.166610956911239,1.4264243331362567
0.16791554081719898,1.4331259574908364
0.16913833658555905,1.4396660078214192
0.17022422074413845,1.4461393730495384
0.1712961942457335,1.4524749542699078
0.17238225264253565,1.4589968948655088
0.17346006766074287,1.465641543037235
0.17447410259100982,1.4722991672094168
0.1754973058699783,1.4790052985702986
0.17652342278426747,1.4858163075365027
0.17751410477702584,1.4924338530500234
0.17854007509414108,1.4991962111816193
0.17953427630238097,1.50598645643261
0.18058555102972895,1.5129604539973909
0.18170229016740735,1.5197483412999588
0.18275128832962062,1.5266104044526714
0.1838439043008573,1.5334930613964177
0.18486029763861822,1.540419187085381
0.18593511007391667,1.547305567664435
0.18698835417747564,1.5542109120934455
0.1880170781691708,1.560977175876478
0.18902840833431556,1.5674970601344045
0.1900242698355621,1.5740147025226365
0.19101718760101133,1.58047429292105
0.19204466193184289,1.5870940596579195
0.1930254215092937,1.593557403603598
0.19398528569653686,1.5998863678098623
0.19501637201679786,1.6064425762149892
0.1959749584668764,1.6128226406543298
0.19714869879216412,1.6193099270597378
0.1984118809335069,1.6260288129856006
0.19966285115684318,1.632691283096444
0.20094573084741804,1.639551219937152
0.20238112367252004,1.6464934858125146
0.20366603444856568,1.65349172006716
0.20494133943364778,1.6605505855697023
0.20629924678078326,1.667755000962618
0.20756352738907516,1.674959232884089
0.2087955995339667,1.6821419231406685
0.21008120743571332,1.6893063188393318
0.21134624031830113,1.6963555194701667
0.21258369494186563,1.7033173447114038
0.21377171495188135,1.7102272661335498
0.21491912472957964,1.7170446255002114
0.21601300825348474,1.7237730041904635
0.21718651452844223,1.7306165394368986
0.2183377466376289,1.7373814496388202
0.21944780996484295,1.744035716600197
0.22058243790106463,1.7508112557426445
0.2217088415171326,1.757760188281697
0.22272373701831374,1.7646642867960538
0.22387613973198797,1.7716750244330368
0.2250265162332955,1.7788325831772336
0.22619687738246086,1.7862149298458345
0.2274855081134214,1.7935053183358831
0.22896810644998278,1.8003391369076498
0.23055288877019803,1.8073220095003382
0.23214871142115212,1.8143600180667447
0.23378677389919467,1.8214052859594763
0.23538810665414872,1.8284441822749247
0.23697398943945192,1.8353946609109344
0.23857096174697034,1.8422894608556368
0.24019296950371918,1.849145111298327
0.2418450423049064,1.8559806472167186
0.2435145835281399,1.862758545672122
0.24519668475980086,1.8695239343867855
0.24688615045801604,1.8762589776013348
0.24858812210095832,1.8829534352698873
0.2503063948372386,1.889615571276356
0.25204360352308564,1.8963407150751073
0.25385007398537607,1.90312869681348
0.25568782938390916,1.9099627685271385
0.2575199782841763,1.9168755755438456
0.2593995556027327,1.923827156682603
0.2613117020540609,1.930849942907356
0.26325208833580177,1.9378996915936106
0.26517533508993646,1.944945285429308
0.2671442995979515,1.951982145443611
0.26914377376623355,1.9590304672774264
0.2711307752044613,1.9659818992330966
0.27309920314837555,1.972843663326067
0.2749285048448893,1.979556925105492
0.2767436518539692,1.9861532281762475
0.27858253781763237,1.9926668477513592
0.2804236487753631,1.9991187187595332
0.28228529529469015,2.0054927207774673
0.2841785344739311,2.0118027595051577
0.28607149537170795,2.018052302936675
0.2880147677125924,2.024299417725861
0.28996926126475564,2.0305489482694234
0.2919926506544358,2.036767587560761
0.29404596320288123,2.0429601071031795
0.29615861928139864,2.0491249402810205
0.29832268397845474,2.055250782246807
0.30051071421850045,2.061310793656342
0.30273306828273766,2.067272821636055
0.3049584146102149,2.07315046370113
0.307199090562375,2.079027631013187
0.3094592201067549,2.084840378575328
0.31168419330120467,2.09053241374192
0.31392985778471355,2.096115458952209
0.31616210811504114,2.101556092538605
0.3184086926358676,2.106993094853737
0.3206920134620087,2.1124308525549704
0.3230044417630952,2.1178644055450624
0.3253557715149109,2.1232814184211004
0.3277486551413377,2.1287783848661435
0.3303973537971141,2.1341369444855185
0.33308648817682246,2.139452330168496
0.33581950871380617,2.1448305939883885
0.33843901861151093,2.1499755391560336
0.34109942385352005,2.1549896869928156
0.34393204959971724,2.160234505211881
0.34669476495660845,2.165325995356032
0.3496863462037295,2.1707187383704882
0.35251340759119854,2.175868603173904
0.3555259185148949,2.181242863754821
0.35856969333946276,2.1865720292909097
0.3616110677530814,2.1918118227290777
0.36456894745596824,2.1969367394809387
0.367663954773192,2.2021185190254524
0.37064410385304536,2.206936590698577
0.3736123733327176,2.211685468395285
0.37662207085458066,2.216409932529698
0.37961495283721486,2.221063594061458
0.3828091416509385,2.225858880560615
0.38592013099546485,2.230533601857917
0.38907713920082343,2.2351693427270027
0.39208117454133157,2.2395049214218234
0.3952298224126056,2.24393761364809
0.3985778753743795,2.248470696381766
0.40168194086177433,2.252660467389541
0.4050699119453762,2.2569348877768327
0.4079544616848789,2.2610438433960383
0.41097794018520994,2.2653333764141674
0.41379984079819854,2.2693614144977903
0.41683541144231284,2.2735563018452867
0.4196836866947268,2.2775481576152234
0.42279207208324954,2.2816910215762443
0.42571900573856136,2.2856815391716254
0.4288656754255562,2.2898225215536243
0.4318651557961046,2.293827682661386
0.4350903128642478,2.297980055694617
0.4382699983460742,2.302079754547461
0.4417174490050218,2.3062232961112703
0.44508284082439425,2.3103833047122517
0.44849935220766723,2.3145079635268333
0.4519200442543797,2.318622969138505
0.45535546206652516,2.322709681768942
0.4588013277294827,2.326752583789266
0.46227002676497175,2.3308052198218876
0.46571243254821426,2.3348273627353824
0.4692041267472686,2.3388726800194237
0.47266938179127677,2.342933120269724
0.4762448138814643,2.3470169633080964
0.47990333262990253,2.3511237793588435
0.48355953180231515,2.3552010540119785
0.48717004926409013,2.3592155537901647
0.4907907009986655,2.3631807543047048
0.49462573165450613,2.3673000562837148
0.49834985690097955,2.3713710234971566
0.5021142793839194,2.3754482944590682
0.5058156894432801,2.3794496517910058
0.5094500727970627,2.383354664352745
0.513299544278121,2.387444944099876
0.5169646053300034,2.3913027948157515
0.5206617898024035,2.3951379109233173
0.5243943500906548,2.398987289516929
0.5281996018221855,2.4029165536249724
0.5318043875722805,2.406681509686337
0.5355524935090655,2.41047638965374
0.53905640490864,2.414057265799927
0.5428348632204506,2.417794602161946
0.5464097120204474,2.421396576604024
0.5498838804817757,2.4248268242435653
0.5533350162980885,2.42824031888577
0.5569780221789168,2.4318151202064597
0.5606166426928414,2.4354053659589425
0.5642226338573668,2.438919931662914
0.5677562428436492,2.4423091750503243
0.5712558864182298,2.4456868701196113
0.5747177828714213,2.449045062885768
0.5781464940081005,2.4523527677438204
0.5815584999381225,2.4556493477464993
0.5849396968193113,2.458923951778246
0.5880787360801414,2.4622840518238873
0.591220593523057,2.4656425233395014
0.5943874042443715,2.468993028167366
0.5975270196851172,2.4723241504996287
0.6006002503102565,2.4755550131635475
0.603622453971977,2.478729630685565
0.6066072742045951,2.481858255836299
0.6095079433216626,2.484969129908596
0.6123779123008403,2.488031006765657
0.615284049767118,2.4911153593864475
0.6181750540720832,2.4942106482525093
0.6211018868227427,2.4972789780893514
0.6240099776207679,2.5003451866770576
0.6269128133337143,2.5033985026580954
0.6297268457819185,2.5063622205815643
0.6324531116190953,2.509260450684568
0.6351507338227331,2.5120721367797945
0.6378091493334779,2.5148765753903044
0.6404349487702383,2.5176978308633884
0.6430605123047333,2.520522115087685
0.6456602617820858,2.523342886612966
0.6482780287274252,2.5261638055596936
0.6508748902341904,2.5289921540310063
0.653486011537947,2.531799332000018
0.6559951236828357,2.5345344904048077
0.6584348837418923,2.53718262587375
0.6607832475072608,2.5392333256424955
0.6631166455849471,2.5412855003594497
0.6654587993722102,2.5432867438730087
0.6678133782535614,2.5452992523636104
0.6701440792823167,2.5473019183440506
0.6724500823337167,2.549320885864004
0.6747502706211412,2.5513122884000996
0.6770471178113785,2.5533055036040335
0.679344398647074,2.5552279159660722
0.6816497091495297,2.557119447589943
0.6839750479697408,2.5589700167004734
0.6862976182377909,2.560769964988063
0.688639563826132,2.562577430394091
0.6908748083711285,2.5642711699112493
0.6930888141240374,2.565904294152623
0.6952395888163401,2.5674664510089484
0.697353190690472,2.5689300273971463
0.6994800750373273,2.5703573249639873
0.70160141818666,2.5717486670156653
0.7037155014491794,2.573104280205997
0.7058017218860303,2.574401233705189
0.7076616241221554,2.5754739294232496
0.7093613144483443,2.576487692222249
0.7112772941633578,2.577761230466448
0.713243529994237,2.5788106134395705
0.7147067876683904,2.579619087073917
0.7164499578054497,2.580640502492032
0.7181011636367882,2.5817618116989034
0.7198544534950654,2.582889632649974
0.7215535014509677,2.5839785362629244
0.723142162968712,2.5849791686325423
0.7243729403911526,2.5857972888142826
0.7255765659092355,2.5866349470413104
0.7266419096650134,2.587387290439274
0.727928184317455,2.5881706583266126
0.7290272435111651,2.5887672971375193
0.7299267938387359,2.589334894670693
0.7309039593055401,2.5899129648653814
0.7315645099930661,2.5903554959919015
0.7322608979948142,2.5907110896542207
0.7327775553176955,2.5910841706048693
0.7332896102364349,2.591274066302008
0.7331944905243899,2.591236610863235
0.7330954651596011,2.5910928907286874
0.7330333563121469,2.5909277118236806
0.7329263273290865,2.5907908587274946
0.7328235529312874,2.590649569103713
0.7325916030857711,2.5907631916876244
0.7323582636598707,2.5907621812071637
0.732203672160895,2.5907902829161666
0.7319042741054813,2.5907631849741892
0.7316000680348436,2.590708888131983
0.73155404225723,2.590688459981645
0.731455175421334,2.590567793145759
0.7313255834434332,2.590437537661414
0.731207012410019,2.5905493396157837
0.7310831687186804,2.5907472818981385
0.7309994526668804,2.5909476265606766
0.7308067580620576,2.590944158760082
0.7306553378220697,2.590924747100271
0.7305506662003948,2.5908690692215752
0.7307077373101232,2.5907510260633004
0.7306309593993847,2.5906522328266193
0.7304888795144168,2.5906020156753176
0.7302797889852946,2.590529065857899
0.7301622665364493,2.5903750984348353
0.7298612893860756,2.5900712841263216
0.7295807168031266,2.58993619076377
0.7294949949519076,2.5895604709330255
0.7293824584917421,2.5894583193113054
0.7295469575590916,2.5893190315914696
0.7297704783052086,2.5890575903807567
0.7295588869707998,2.5888525043428148
0.7295667270775357,2.588600414874742
0.7293483838971418,2.588360025641699
0.7289136100058653,2.5882627901965116
0.7284798514497745,2.587950408349435
0.7284184847077604,2.587784942684083
0.7283922760517275,2.587460750247109
0.7282990860529113,2.5871169934477622
0.728284893778824,2.5868595826925955
0.7282420135238126,2.586603512254636
0.7282397768068565,2.5862272217314493
0.7280879506032459,2.585895448460901
0.7280851753075808,2.5853610843745014
0.7282466119116613,2.5849569796653005
0.7282601767380139,2.5845229139945816
0.7284510575491956,2.584170916078115
0.7288747048796951,2.584085820158405
0.7296051375860617,2.583798290287219
0.7304789547131686,2.5836406632822038
0.7316558499088524,2.5833814298795335
0.7322284117133095,2.5831629366737774
0.7328588530709909,2.582950898286216
0.7335579952323431,2.582587316350792
0.7342260872063763,2.58242226245914
0.7347729626044577,2.5824361461598455
0.7352410571845958,2.5822117046606086
0.7354735777627912,2.5821868733702416
0.7355007482093308,2.581845684325444
0.7354544829277776,2.5814308061835622
0.7353849637184918,2.581150703593895
0.7351295085039813,2.5806444771772545
0.7351146818103461,2.5804195673045514
0.7349745971292811,2.580215881296856
0.7348260532269547,2.5800980469840575
0.7351184670088192,2.579690161129943
0.7352900024805434,2.5793833781390556
0.7351139285980284,2.5792032760254453
0.7350613648517907,2.5789675824038416
0.7351872511849558,2.579098408826304
0.73574840743562,2.5790075045587098
0.7363162167705144,2.5788829852674566
0.736817085076027,2.5788666203842543
0.7373693403862209,2.579238416146102
0.7379877918244265,2.5797124744452296
0.7386326255141356,2.580160087590413
0.7396841509268638,2.580284518548664
0.7403143702178698,2.5803707888731093
0.7407752951289417,2.580526355731437
0.7413437409260297,2.5805658100450954
0.7418678082371077,2.5806782703052282
0.7424462806784269,2.580863834310834
0.743044096407667,2.5807905844390904
0.7436288776280497,2.5806821525508394
0.7441747268885051,2.5805138573528414
0.7449073411320433,2.5803382438791305
0.7457221233227507,2.5803002970322475
0.7463237877603016,2.5803609699507355
0.7469242898482964,2.580572011280154
0.7479357041204597,2.58067225405611
0.7490824087871497,2.5807065855294598
0.7501698422306646,2.5809453792725057
0.751198251352265,2.581323664022626
0.7524341181945542,2.581430895188875
0.7537440840972384,2.5818669482901617
0.7549883228681823,2.582082283319135
0.756428647479195,2.582033258127962
0.7577162570084168,2.581887620821356
0.7588841277229321,2.5819045125205817
0.7601116702894284,2.5822140280203922
0.7612958615935698,2.582453035693688
0.7619656345067602,2.5824570486160128
0.7625131395588955,2.5823668239825204
0.7629471571868744,2.582263574764621
0.7634193886863806,2.5820732257545296
0.7639671304412219,2.5819967136619004
0.7644612779602007,2.581841997739609
0.7650339297327926,2.5816866545727932
0.7659888755925526,2.5814980870124544
0.7667797671960017,2.5812852097204964
0.7674239612284256,2.581183462831136
0.7680623622173957,2.5810249672598187
0.7687871689913393,2.58085209162519
0.7694081274446021,2.5806102975193106
0.7701381736342086,2.580407634154954
0.7701013393764979,2.580160482384365
0.7702265319612887,2.579786936727908
0.7700428381524752,2.579466216967773
0.7700539994266136,2.579203812060076
0.7706583273063724,2.57909927843462
0.7714258174947118,2.578896847328904
0.772328062795217,2.578614995250704
0.7732079752260783,2.5784103449651763
0.7740694685116939,2.5785018032456763
0.7748199003050967,2.578863797662395
0.7754578913992696,2.579468422477663
0.7762787177849448,2.580356067603255
0.7769671809204644,2.5808189776089114
0.7779684843471255,2.5809283743677165
0.7795077449558858,2.580813835017077
0.7811093734770455,2.5808154212397003
0.7826449624496602,2.5809149558293027
0.7842753764257393,2.5809963888688174
0.786067659881363,2.581054649863368
0.787846270599978,2.5809418274088394
0.7895021575205251,2.5808585565345816
0.7911736523393689,2.5809352442613114
0.7931055966150011,2.5810939085045
0.7948331580822212,2.5815604562241994
0.7966560139393901,2.5820181085306073
0.7984145051209199,2.5822596648587552
0.8007416824867019,2.582667372670464
0.8029677741443271,2.582919269684357
0.8053249059071141,2.5832053251392244
0.807635163627549,2.5835931476246254
0.8102569049104259,2.583938225778594
0.8127811207827035,2.584278873330082
0.8153225825663604,2.584625845194765
0.8177389963943147,2.5850324074969118
0.8201528065574564,2.5854843666163805
0.8225322772179666,2.5859417027585283
0.8248630797795785,2.5865563700680427
0.827472930089538,2.587108990203156
0.8299661646080008,2.5877008483018384
0.8324916323487657,2.588242485965032
0.8349870324405237,2.5887972446636436
0.8374691844626696,2.5893042762864007
0.8399410820832629,2.5897713346548303
0.8424121923289916,2.5901963182744083
0.8449343461777563,2.590839866306919
0.8473181535139105,2.5914809340646254
0.8495434617556579,2.5921582406156896
0.8519401362718426,2.5928668952746015
0.854253673927402,2.593561784725388
0.8564102122804063,2.5941460370244114
0.8584704451023568,2.594820685060685
0.8603100332544522,2.5950751435536215
0.8621166868405975,2.595373904378833
0.8639494448064207,2.5956937884850695
0.8660119277819992,2.5961993569294455
0.8675909086101907,2.5962551554704496
0.8690479447198065,2.5961712419744893
0.8704868790773703,2.596259158739994
0.872346789888216,2.596710250150978
0.8738199918461376,2.5970613932934103
0.875339818428447,2.597358281499987
0.876770595394404,2.5977374053221047
0.8778316439631935,2.5978756488137855
0.8789321197684417,2.597804660388991
0.8799026399646566,2.5979446349712445
0.8807316169126156,2.5977212187578407
0.88140652764837,2.5972418371842263
0.8826685752906107,2.5975078972370733
0.8839043737025138,2.5978557771029873
0.884890151711168,2.5979966643394605
0.8859190959872207,2.598306512112065
0.8869572875911544,2.598531383602354
0.8878902151483523,2.5985691768028416
0.8891853708525141,2.5990070370320395
0.8903578512190319,2.599357462202116
0.8913263219043159,2.599611503408642
0.8924182720722575,2.599898647462114
0.8934540430065314,2.6001518948075115
0.8945463017011441,2.6006097879932333
0.8957585889333173,2.6010868617190774
0.8968547997201028,2.601569832767992
0.8979909121283616,2.601912405812797
0.8991733427549367,2.602330679947165
0.9005944058901951,2.6029311253888503
0.9018103750717599,2.60332076366338
0.9028642306719599,2.6034333042401454
0.9040830716182144,2.6038523632623987
0.9055818092924264,2.6044849442987728
0.9068851836150597,2.6050344819968223
0.9081746388906041,2.6056204298902137
0.909387303098557,2.606186558636107
0.9103434625649718,2.606532908674967
0.9113327491849768,2.6069970906661766
0.912456237106172,2.6075011733338176
0.9136615008065108,2.608053376022651
0.9149629293361579,2.6086052319099284
0.9162110819069311,2.609117264076577
0.9174603395730023,2.6097393057073077
0.9187532053925687,2.6103742613738525
0.9200784123975752,2.6109736145099176
0.921497415485715,2.611730989127076
0.92280425924573,2.6123846577969676
0.9241648332176512,2.6126571290651746
0.9255192266425019,2.61300080234275
0.9269308779494537,2.6135161848448236
0.9283189092271951,2.613998437321482
0.9297011478224606,2.614494155656859
0.931030401845774,2.6149903763350926
0.9324203529912185,2.6156229085622873
0.9338235449449531,2.616150965591968
0.9351844466851409,2.6167493639235713
0.9363911152571802,2.617276554011119
0.9377157144422438,2.6178215331402237
0.9390588621530378,2.6184007406812424
0.9404012769066836,2.618968832643041
0.9417469826911846,2.6195325405988044
0.943097877588908,2.620105112973014
0.9444373222735079,2.6206526804151435
0.9458021493127824,2.6212255297863876
0.9471789380757022,2.6218043377092095
0.9485411935807933,2.6223761258042364
0.9499029185779514,2.6229288320419952
0.9512949453712494,2.6234935682520355
0.9526680800886163,2.6240422835516783
0.9540328525046831,2.6245905594355246
0.9554034709480319,2.625136341855183
0.9567848232852152,2.6256601923226333
0.958162744383708,2.62619893655345
0.9597099635309445,2.6266010521017993
0.9612375424361734,2.6270071517311564
0.9628449032109716,2.6273903361178137
0.9644129210114138,2.6278402989012273
0.965971209649725,2.628264585792032
0.9675150141076914,2.6286881870901575
0.9690603045763848,2.629086227048152
0.9706385425624358,2.6295014902326845
0.9721798605935517,2.6299396628628697
0.9738324203626134,2.6302898930238534
0.9753840297097841,2.630724573398009
0.976996326131183,2.631108271917115
0.9785633586205265,2.6315062759893815
0.9802203499724855,2.6319109990663456
0.9818728208293843,2.632266437966392
0.9835346368286075,2.632657716037082
0.9850996382190219,2.6330585074730695
0.9868419011686974,2.633417061311376
0.9884495663723345,2.63385013249899
0.9900676925902525,2.634251067006624
0.991689383819184,2.63461826624652
0.9933132135857639,2.634966101557391
0.9949776927827954,2.635271921729611
0.9966327313986787,2.6355806812617386
0.9982818397096749,2.635914147867176
0.9999463756842424,2.6362165189594204
1.0013140727005203,2.6364557244047857
1.0027642500109963,2.6366850069728867
1.0041131308214792,2.6368969544664718
1.0055402323211935,2.6371040172519944
1.0069666776710418,2.637325483477423
1.008324634817963,2.6375656385338506
1.0098366278858577,2.6377751546478416
1.0112485616080216,2.637940386339934
1.012578541676686,2.6381723154088936
1.014016078286268,2.6383116004789224
1.0153663819364787,2.63848316179786
1.0168384718151708,2.6386749527216353
1.0182949183957632,2.63887887615412
1.0197634926479582,2.6390170721675386
1.0211404725539042,2.639178596189975
1.0224951219283382,2.6393588464515787
1.0238541350625128,2.6394961972647635
1.025264771417385,2.639599058100207
1.02663741650546,2.639765517351954
1.0280661441287962,2.6398764879041376
1.029496932843494,2.640000503551386
1.030843591034953,2.640163323140174
1.0322553199860587,2.6402712215560946
1.033613427800601,2.6404304277257205
1.0350281896740108,2.640620695420854
1.0364023081301497,2.6407916663757884
1.037647675102223,2.6412561121481435
1.0388907926034638,2.6417111881516564
1.0400360379174132,2.6422005624588136
1.041294710971478,2.642636764519071
1.042516865967885,2.6430697359445965
1.043737510018587,2.643468160416584
1.0449002859058147,2.643898308020355
1.0461309115921225,2.644295216919893
1.0473061117611335,2.6447331851797293
1.0485318040665974,2.645157509103652
1.0497432411503957,2.6455704620992027
1.0509518674660803,2.6459272736408663
1.0520442882033405,2.6463053233178053
1.0530990792614965,2.646684521477482
1.0541725821622343,2.64701647093167
1.055269381631976,2.6473628855368103
1.0562700743630433,2.647722173439633
1.0573111166392475,2.6480979199166352
1.0584241695245624,2.648479422915505
1.0593930039068167,2.6488795739266453
1.0603519748393693,2.6492831067814695
1.061407257254478,2.6496124720277128
1.0624059883369938,2.6499957034440778
1.0633439167220065,2.6503868803799246
1.0644181503730985,2.65072119381295
1.065388571512086,2.651093818968292
1.0664296570110436,2.65136439612574
1.0674634920842634,2.6516416110252568
1.0684864531817093,2.6519038861778803
1.0695649683252015,2.6521263788630614
1.0705545115034285,2.6524628566038464
1.071613763261387,2.652758793478672
1.0725774641645693,2.653101220179498
1.0736415795279608,2.6533690994949835
1.0747170745969636,2.6536751979972903
1.075767737406667,2.6540075515959294
1.0767606759766748,2.654346554630872
1.0778646306246915,2.6545710290135838
1.0788844750617683,2.654835328151651
1.0798931176156361,2.6551230466838582
1.080958198270172,2.655367077298709
1.0818934836656815,2.6556536821514802
1.082912450211825,2.6559200383135266
1.0840641901292167,2.6561326982393596
1.085020002984699,2.6564592619110488
1.0861128387671148,2.6567333983607813
1.0872412889167027,2.6569863464719954
1.0882870457792657,2.657223195864348
1.0892988093160954,2.6574692903806456
1.0902764316618332,2.6576773251661745
1.0913112192401606,2.6578986494125534
1.092347475438734,2.658127888443689
1.0935483128062633,2.658600374728362
1.094776280514603,2.6590693101014815
1.095988740390796,2.659560605679587
1.097170232073919,2.660036010096963
1.0983822191724728,2.6604742794502965
1.0995788695608026,2.6609435014247995
1.1008025928110112,2.6614353301086817
1.1020114956414053,2.6618886184362553
1.1032319618288198,2.662387230956922
1.1045518403400205,2.662893729644483
1.1057818010709233,2.663374374308924
1.1069716256582287,2.663849991103434
1.1080908536647414,2.664310298151797
1.1091957201331109,2.6647672021789544
1.1102989765742788,2.665163304361938
1.1112257519013242,2.665569687566796
1.1121268361918415,2.6659946074164242
1.1131291921176458,2.6664542918196483
1.1139840815948163,2.666835529666336
1.1149344276817788,2.6672426951949126
1.1158358694429014,2.66770324759453
1.1168985438474843,2.6681540333559184
1.118197222426971,2.6685689992165753
1.1192935990620536,2.6691084351274554
1.1202892475721553,2.6696111333793966
1.121340885071191,2.670052362254205
1.1222293448513345,2.670020918750891
1.1231780704355563,2.6699646343659076
1.124105149134481,2.6698947814270912
1.1250139400109962,2.6698385130274938
1.1258772781726265,2.6697839204144764
1.126741861472993,2.6697366653359533
1.1276150071633282,2.669674369583485
1.1283571923751803,2.66960154119051
1.1292545997509458,2.669511530296622
1.1301329241161555,2.6694324055497014
1.1311043131308631,2.6693236360914745
1.1320478586978022,2.6691990066619367
1.1329706176610363,2.6690757517827572
1.1338999601979465,2.668969921876013
1.1349206292198986,2.668869999951423
1.1359356353735248,2.6687587104603017
1.1368048859324338,2.668597323396173
1.1377194461322218,2.6684591346306683
1.1386425971021619,2.668296208158822
1.139688922439634,2.668125166339295
1.1406665104111529,2.6679377054373905
1.1415641083749746,2.667722628033394
1.1424863398567453,2.6675183440429624
1.1434359089218014,2.6673148748027624
1.144403830892987,2.6671297047549003
1.1454047362556234,2.6669529693808123
1.1462311873815216,2.667129353294286
1.1470896800099868,2.667304468049428
1.1479862225226019,2.667513219436511
1.1489474764584497,2.6677575036653876
1.1499723062089784,2.667996274802262
1.1506623738986743,2.6681892260935043
1.1514524535183053,2.6684031094473304
1.1521668578461903,2.6686078598705163
1.153064421223767,2.668842830103743
1.153754782898043,2.6690963170788566
1.1545202080159147,2.6693705461131105
1.1552756925564274,2.669643198856493
1.1560432829177394,2.6699327850006647
1.1568114990406357,2.670265962299496
1.1575939381990312,2.670605487766464
1.1583509710399182,2.6709442364533107
1.1591033291738502,2.6712584150167005
1.1598659809517111,2.671562691106526
1.1605870364036885,2.671817200327986
1.1613398789363223,2.6721347753069242
1.1620900452190226,2.672442527076547
1.1628493644244853,2.6727443358344476
1.1635724618804162,2.673054521433064
1.1642468682727345,2.6734059572282156
1.1650107782347823,2.673762768789226
1.1658117662004073,2.6741348142195602
1.1667477861336666,2.674476264701837
1.1675885383943214,2.6748721682448804
1.1684072669565608,2.6752250612978057
1.1691251086111187,2.675622970602802
1.1698856659970618,2.676000526834948
1.1706425116465164,2.676363180320896
1.1714664139911335,2.676713105138282
1.172225348519807,2.6770851380427296
1.1730289811924557,2.6774361233993043
1.1735974325089733,2.6778324937786997
1.1744380617232497,2.6782064632784746
1.1751459493103815,2.678674719638332
1.1758873178105431,2.679101069005745
1.1766041315711724,2.679513850757654
1.1773345702353866,2.6799076631873837
1.1779065942676843,2.6803316699303936
1.1786727915778124,2.6807311749684235
1.1793275514994748,2.6812087627655794
1.1798522786085517,2.6816843664211834
1.1804734457309531,2.682097952450906
1.1810027518865234,2.6826274683455
1.1815927596828475,2.683105024638291
1.1821527346109422,2.6834831611528513
1.1827967456493569,2.6838472238030597
1.183156410241657,2.6842882033329563
1.1838029427012804,2.68469041325472
1.1843322516783505,2.6848296494075883
1.185037069810098,2.684971559895407
1.1856136870896379,2.6851105714313928
1.1862734086229019,2.685315644090718
1.1869451251452454,2.685500304402916
1.1875501022289232,2.6856959597460994
1.188064390729978,2.685919181863781
1.1885116768969544,2.6861256905823154
1.1891435879435437,2.686293580267997
1.189788675812685,2.6864296059831094
1.1904202244539441,2.6866318723809997
1.1909554527068016,2.6868969211301903
1.1917032759745831,2.6870779761549
1.192441995507052,2.6873453516406487
1.19305489822382,2.6875744838605367
1.1935673255949415,2.687735868565537
1.1941272597106622,2.687907100162934
1.194856581281797,2.6881165061733077
1.1953986506207372,2.6883709912657796
1.1959962597542668,2.6886052425803295
1.196565421447912,2.688825006202115
1.1970514651492907,2.689051431944054
1.1975416402558667,2.689254665291592
1.1979584489012054,2.689413411302562
1.1983694021156985,2.689574410977905
1.19898989093,2.6897982504307847
1.1997389896086332,2.6901236824918193
1.2004068213969317,2.690431978739195
1.2012300411156411,2.6907466397688427
1.2018893143630458,2.6910307472590245
1.2024944278639833,2.6912717601696348
1.2032808657421445,2.691504273579985
1.203934183851732,2.69172705403094
1.2047167198050632,2.6919791228911016
1.2053513259973216,2.6922229264551296
1.2060254782350093,2.692464146835978
1.2067276586705318,2.692699048219526
1.2076343209911067,2.692991731203819
1.2086496283022887,2.693279913085025
1.2096966432410559,2.6936142202614826
1.2109644530532455,2.6939172171815917
1.2123507521438006,2.6942616621970923
1.2136158187119583,2.6946358305079037
1.2147774507893079,2.694988499780194
1.216032498526279,2.6953285538578564
1.217363307982282,2.6956542212842876
1.2187981271518886,2.6959602718314857
1.2199258631902912,2.696447759227957
1.2212519386512906,2.6968152780065444
1.2226790709036983,2.6971657380377536
1.2238384181645476,2.6975088825922007
1.2251462663783395,2.697723175912295
1.2264307426527528,2.6979894590886677
1.2278467630807182,2.6983126757964637
1.2292932241324563,2.698657297876676
1.2307458232803101,2.6989846099392105
1.232248757066223,2.699299833606005
1.2335462775821964,2.6996144479083672
1.2349994113615852,2.6998888352333528
1.2363819111138172,2.7002454057183822
1.237620696555676,2.700557420401813
1.2390900664068472,2.7008625835496622
1.2404091250184175,2.7012382594647124
1.2418809791150003,2.70142726682699
1.243287505731909,2.7017181669287695
1.244586817590445,2.702030827481188
1.245678383196477,2.7023551235021723
1.247111945536848,2.702518599459533
1.2485428898189515,2.7028562204845925
1.249803406633045,2.7031617243868675
1.2514117845902986,2.703545876984216
1.2528862794647762,2.7039832836275024
1.2542966175171237,2.7042905923107567
1.2557393995681467,2.7046106618565653
1.257104181658054,2.7049008295862977
1.2585173927780458,2.7051926731420046
1.2599152305586245,2.7053769965861734
1.2612667885271311,2.705554861795778
1.2624082251410182,2.7057563601032895
1.263642044557694,2.7060209811978866
1.2647795891871159,2.706269971926324
1.2660233576260769,2.706472341616548
1.2671612928595648,2.706753265590013
1.2682594321386533,2.7070966758115995
1.2691540438466185,2.707410577633654
1.2703157137418777,2.7076203869659237
1.2714280664709559,2.707820687002287
1.272506615084512,2.708071741384417
1.27355249298256,2.708327623308368
1.2746612060843576,2.708533399630932
1.275701808400719,2.7087052058127052
1.2767590315863955,2.708884894523996
1.2777357784964025,2.7090895030534545
1.278857455197347,2.7092799195953985
1.2799564627955475,2.7094019239993137
1.2810273321904504,2.709601508629575
1.282189726316338,2.709736140287484
1.2833137568994015,2.7099060201419074
1.2843719734824877,2.7100821550535255
1.2854592108953233,2.7101863744323165
1.2863967356607324,2.7104344684325365
1.2875805069520805,2.710632608881472
1.2886681566179594,2.7107897621914376
1.2895515501413595,2.710957414701707
1.2908135885247116,2.7111455779824745
1.29183980633002,2.7114788148186717
1.292967384452076,2.711690479156028
1.294083005675507,2.711897488001497
1.2951587180597575,2.712099593175624
1.2962725200624756,2.7123281305428817
1.297461642855641,2.7125604522654254
1.298635277589691,2.7127122149876177
1.299721871803808,2.7129733754583754
1.3009913457501936,2.713211770984407
1.3022495784014527,2.7133760742785094
1.3032577303868347,2.7135405879116683
1.3043205939933933,2.7137197014556285
1.305419838118559,2.713936873045622
1.3064190684061199,2.714151451235093
1.3076453287712422,2.7143290583159745
1.3088229655827142,2.7144884918792145
1.3099619640631337,2.7146958043335108
1.3109606046279547,2.7149029115394243
1.312129970501893,2.7150054132145858
1.3131804983985327,2.715320582776707
1.3143320042692106,2.7155294304192816
1.315375024427488,2.7157499279541337
1.3164619240884436,2.7159214261947175
1.3174785534121451,2.7161629965795515
1.3185312391119994,2.716403342902813
1.3194352734545984,2.716636152666987
1.320349073886058,2.7169254712797675
1.3213413648980112,2.7171632148924134
1.3221859197089487,2.717497677052989
1.323142253941626,2.7177373527377915
1.324120553102297,2.718015858139635
1.325038702342434,2.7182650928887795
1.3259134143010824,2.718529556940782
1.3267788694293416,2.7187651732433777
1.3276387616928669,2.719008273633035
1.3285584861971236,2.7192108788572353
1.329453487085835,2.7194474061085905
1.3304107181077742,2.7196518405822676
1.331397437359701,2.7198161913875722
1.3322131562851762,2.7200573219263338
1.3331669887756497,2.7202130057422527
1.3340254527805706,2.7203886917166717
1.3349573817186295,2.720594967955336
1.3359574961262703,2.7208008599182016
1.3367632727204548,2.721062371406977
1.3377520017479725,2.721218556805261
1.3386419526802489,2.7213885912320444
1.3395447606276483,2.721550901401415
1.3404519056498128,2.7216876824747676
1.3413308227621905,2.7218609015666484
1.3422038038277546,2.7219742554660473
1.3432211357076629,2.722225714735467
1.34424730561064,2.7224738947416434
1.3453653612624472,2.7227135204606316
1.3464082837938613,2.7230619437132253
1.347507881647327,2.7233020761427227
1.3486327768073825,2.7236048740200474
1.3498193857701404,2.72385365801201
1.3509156379029292,2.7241955759345693
1.3520519713719776,2.7245108623546543
1.3531719523433268,2.7247951672600315
1.3555235202336837,2.7253350790591755
1.3567109995048228,2.7255734866272854
1.3578997163172264,2.7258112344419367
1.3590792350778562,2.7260306059587465
1.360269046451795,2.7262589507898407
1.361474300520078,2.7264976297087316
1.362653250225637,2.7267211863285836
1.3638751000480607,2.7269342068320443
1.3650581409719844,2.72714410576666
1.3662263111100628,2.7273662140180734
1.3673882845006962,2.7276022013731875
1.368542434660623,2.7278296671959943
1.3696779427974177,2.728058985845821
1.37081876807029,2.7282751020534
1.3719717270601308,2.7285055080688854
1.373128061072294,2.7287511327538354
1.3742851649127663,2.728881974840453
1.3754065544553988,2.7290040780738214
1.3764722058578451,2.7290920631745528
1.3774310149235163,2.729223702909753
1.3785228101041573,2.7292965447779913
1.3795688361374516,2.7293979305097964
1.3806495656110072,2.729527011289465
1.3817696464844509,2.729647936818177
1.3828435607635443,2.7297674420725024
1.383895173721818,2.7298710061253746
1.3850276319707835,2.729954319338728
1.3861389547264034,2.730111363837968
1.387231989603091,2.7302739730224066
1.3882815113985203,2.7304077464860805
1.389422863892301,2.730554606946352
1.390432075262368,2.7307531991014398
1.3915955837017226,2.730850431540921
1.392706754706342,2.7310148245090655
1.393801796875129,2.7311461864889734
1.3948826373780323,2.7312926157213098
1.3959686789712755,2.7314442842562063
1.397036491441277,2.7315990228068903
1.398138015512969,2.7317413112569433
1.3991925884622958,2.7319012633140507
1.4001991777736496,2.7320797805164654
1.4012613083699503,2.7322164901715773
1.4022021744871345,2.7325552115807685
1.4030684294819125,2.732916952329075
1.404045321227262,2.733209923607863
1.4049654952445012,2.73351013359448
1.4058758595148166,2.733866848574686
1.4067932767828824,2.734204264734286
1.4077256892926948,2.7345253515546637
1.4086358503207275,2.7347948334384586
1.409560731415258,2.735056910134141
1.4103889482808114,2.7354105681486818
1.4113201592082691,2.7356628624452055
1.4121395294789456,2.7360099911927507
1.4129736577261167,2.7363160516373948
1.4138242908490923,2.736600654596922
1.414670306592118,2.7369169698018947
1.4154929986389637,2.737219662705811
1.4162916931197882,2.737517759479112
1.4170698908416286,2.737832796937713
1.4178321970006493,2.738139478751599
1.4185897565455567,2.7384496225325883
1.4193259107835237,2.7387724104222597
1.4200556553176709,2.739075812323521
1.420904654802975,2.7393247156670046
1.4215686832321381,2.7396209144787083
1.4222009246774887,2.7399109151119836
1.4228652616192643,2.7402130982850803
1.423657063631607,2.7404055364509405
1.4243073730083018,2.740589478953329
1.4250490342900903,2.7406702146574715
1.4257806229206624,2.740773361350429
1.42648039084538,2.7409059599796928
1.4271880901930636,2.7410756519537487
1.427984216085664,2.7411911191329468
1.4286463902421165,2.7413793568902025
1.4293299717362273,2.7415694897764626
1.4300086049338032,2.7417319306666044
1.4306251416164453,2.741887900787691
1.4314160324218725,2.741957819279187
1.4319878218315023,2.742119222932002
1.4326671507465611,2.742236849065145
1.4333218879140233,2.7423687549051294
1.4338997183889066,2.742535371281963
1.4346308195848125,2.7425732254521975
1.435190991880025,2.7427397599057732
1.4357739932035114,2.7428343180386445
1.4363318327134293,2.7429690209100106
1.4368985640291891,2.7430508004338727
1.4374486986576935,2.7431019586915477
1.4379744573230278,2.7432317209599084
1.4385930211465687,2.7432983446551877
1.4391744448430472,2.7433731611546177
1.4396996382944047,2.743439493759501
1.4405805175794368,2.7435511608892695
1.441424768143721,2.7436380230862016
1.442365684662842,2.7436840680017625
1.4431976634692694,2.743769359649867
1.4440540873136112,2.7438994667986285
1.4449468217393084,2.7439867368614155
1.4457817981782217,2.744053966907316
1.4467078598045822,2.7440994345354124
1.447627265812186,2.7441816086631787
1.4485188024664515,2.744279828088685
1.4494050741004578,2.7443188851017037
1.4502804454980427,2.7443105581393095
1.4512151546187533,2.7442892732821127
1.4521111813581506,2.7443256941482024
1.453017054764702,2.7443688513388413
1.4539336974711883,2.744332847512638
1.4548017264255464,2.7443383379564725
1.4557662059124066,2.744291849768347
1.4566371406553043,2.7442570013083003
1.4575715905834952,2.7441922613811647
1.458448270626575,2.744199584334837
1.459376878894347,2.7441157854181024
1.460303171512031,2.744050999700692
1.4612672178833794,2.743964602710674
1.4621985834581817,2.743904001864039
1.4631540316514091,2.7437907544422053
1.4639089440123039,2.743799163444103
1.4646388354106115,2.743762544197186
1.4659938107799126,2.74414757247595
1.4669250247855503,2.7442771921291453
1.4679460568297589,2.7444129079268293
1.4689049148043698,2.7445624817423444
1.4699409801772887,2.744750941650015
1.4709149788227243,2.744909907417007
1.471954454812992,2.745083895770435
1.4729420167114893,2.7452377524248774
1.4739669400489182,2.745418918195583
1.4749921812891833,2.745588656798757
1.4760194795713553,2.7457832403863818
1.4770675237057267,2.7459736504399404
1.4780958175540306,2.746187465843945
1.4791670475229257,2.746421059292088
1.4802603211960346,2.746660748504741
1.4813571571721775,2.746905572385146
1.4824372781870157,2.747140319935664
1.4835510119176938,2.747394794877843
1.4846737460671067,2.7476416012868667
1.4858068145520424,2.747912539011391
1.4869395879459297,2.748176733156834
1.4880862392255634,2.74844083329944
1.48926294745287,2.748698442649887
1.4904613569373644,2.7489367953205175
1.4913340891798463,2.748997227593122
1.4922107145689574,2.7490786004746095
1.4930861090611856,2.749158009090565
1.4939510751805198,2.749231069936225
1.4948201026272547,2.7493363656123173
1.4956855445490558,2.7494372441898913
1.4965683471157893,2.7495457913215926
1.4974397686261296,2.749628819069277
1.4983092831946858,2.7497565257191057
1.49916423848365,2.749911669040303
1.5000274310514006,2.750041762103077
1.5008720422255517,2.7501730772891295
1.5017304404507537,2.750321443043769
1.5025542118360626,2.750450223246327
1.5033592289786966,2.750594186383976
1.5041977055955846,2.7507295105086027
1.505013942076481,2.750922858148948
1.5058524713549155,2.75108748629945
1.506692327902782,2.751269612025017
1.507540854708037,2.751458313342385
1.5083868573705612,2.7516498514705106
1.5092532860570893,2.7518460729972745
1.5101125094902959,2.7520281602489476
1.5109635532893442,2.752220034398911
1.5118087612037303,2.7524051486644643
1.5126629383061805,2.7525633702537977
1.5136767104298694,2.752811722265609
1.514702285800933,2.75304667464741
1.5157190077847735,2.7532977535927823
1.5167421409764419,2.753548307227778
1.5177874623560892,2.7537825067078696
1.5188078880319624,2.7540315169262928
1.5198359286643774,2.754299648835818
1.5208397510389438,2.754564086264812
1.5218809439449186,2.7548107806203195
1.5229540116083031,2.7550697072926043
1.524035172395696,2.7553615429612166
1.525128430260697,2.755658392607535
1.5262365920397098,2.7559864166807277
1.5273785169904823,2.7563255730409666
1.5285052895227635,2.756666141853982
1.5296606948030609,2.7570118301228765
1.5308356277164916,2.7573382908227204
1.5319816992306892,2.757641319962645
1.533115098100507,2.7579508295836224
1.5342826288768376,2.758289354889798
1.5354638163454477,2.7586337845009385
1.5366407563915585,2.759001234110004
1.537836785529359,2.7593764699366643
1.5390216806052308,2.759773195634439
1.54021938818879,2.7601681682073136
1.5414281849818243,2.7605608936673067
1.5422665595948903,2.7607172567325726
1.5431163401349595,2.7608554422483196
1.5439477394318388,2.760928906452479
1.5447661504964325,2.761061284227819
1.5455657856163705,2.761148317983579
1.5464087224021257,2.7612299883350073
1.5471552468824856,2.761344671954102
1.5479473011212175,2.7614797605927603
1.548713797253145,2.7615542668123143
1.5495060251948984,2.7616682723249903
1.5502549625359716,2.7617878497260486
1.550969123495699,2.7619163799350184
1.55167248883886,2.7620378784959434
1.5523667284583886,2.7621970976980443
1.5530604103345,2.7623457478189315
1.5537766864537457,2.7624641899162468
1.5544302592469572,2.7625525604765473
1.5551265437644042,2.762670528706559
1.5557940011426454,2.7628146897818597
1.5564503377428829,2.7629507375129876
1.5571417602867004,2.7630695443561333
1.5577658106485257,2.763200132518128
1.5583296213064888,2.7633068358925623
1.5589691662983873,2.7634115498042107
1.559573654011684,2.763558478231461
1.5602827223384317,2.763736702517751
1.5610297989392778,2.7638067557319594
1.5617274043493197,2.7640156435043375
1.5623744161128295,2.764173495452645
1.5630389085287155,2.7643444083707416
1.5637220404345649,2.7644851607971876
1.564397406364254,2.764647575753552
1.5650692048844779,2.7648336823153485
1.5657396441942049,2.764948976562074
1.5663853590760362,2.7650705099660677
1.567044620250866,2.7652152090581237
1.567676023422658,2.765357725401665
1.568293181601566,2.7654702348079363
1.5689276780039714,2.765596392923436
1.5695802705546074,2.765693712073204
1.5702140381540288,2.7657727470887656
1.5708363986710543,2.765863790801255
1.5714452032562216,2.765964586092364
1.5720430748335559,2.7660658227041166
1.5726546384908093,2.766165236511955
1.573247402384374,2.7662705188200256
1.5738442693101473,2.7663868729550027
1.5744156375457279,2.7664835091829554
1.5749540225326908,2.7665908976459908
1.5754640466021406,2.7667057890610756
1.575969379920525,2.7667920828283394
1.5765948192599337,2.766997977299182
1.5772482086972701,2.7671931663189304
1.5778759346779996,2.7673830022770813
1.57850955378422,2.7675535226232824
1.579165043609124,2.7676931090604984
1.579793702839941,2.7678430856415277
1.5804207773712056,2.7680160630769692
1.58103132342668,2.768153243936932
1.5816366156041561,2.768287083007006
1.582224851462973,2.768410216829547
1.5828016151985689,2.768547311756472
1.5833811346465985,2.768688924205105
1.5839354995284363,2.768833791738334
1.5844834946666062,2.7689809280950786
1.5850148256774277,2.769132931957803
1.5855597523810605,2.7692923556673867
1.5860922549733854,2.7694840750652436
1.5866189229234031,2.7696445705136554
1.5871386430932597,2.7698393055036536
1.5876373221728777,2.770015183352582
1.588055947416797,2.7701987056451793
1.5884632088085462,2.7703478665965777
1.5889183700702834,2.770424887374992
1.5893541476054729,2.770553461955389
1.5897143865829073,2.77065015969734
1.5901027258234495,2.7707452140462623
1.5908207275714517,2.7709537586725617
1.591494896084903,2.77114794357364
1.592147654837543,2.7713356453901885
1.592812562991103,2.771540955202021
1.5934737291016792,2.771730372416266
1.5940921794946967,2.7719343377396286
1.5947594556051654,2.77205310975372
1.595441888364294,2.7722348541536057
1.5961362464058535,2.7724056706772022
1.5968338576349035,2.7726217389723544
1.5975523113869676,2.7727933979480364
1.5982783550365867,2.7729882713355427
1.598995879395476,2.7731603324741507
1.599693100086715,2.77336176418071
1.6004028866870843,2.7735619166507384
1.6010867306449008,2.773765716366035
1.601778588091953,2.7739621080121544
1.6024829080356062,2.774169313359133
1.603221657116143,2.7743602090888575
1.603959259942334,2.774555367056296
1.6046862026987625,2.774725177499823
1.6054342046210948,2.7748973518524322
1.606202170519673,2.7750546569365433
1.6069717576765659,2.7752398699833116
1.607788937583285,2.775379371038921
1.6085050166960375,2.7755037857101166
1.6091973086326572,2.7754249876795494
1.609882306646869,2.7753822397852232
1.6105710872325592,2.77529691800693
1.6113476563795452,2.775222726347502
1.6120722084400811,2.7751251707834204
1.6127776761193309,2.775014266536607
1.6134093075273896,2.7748117583094083
1.6141693364220648,2.774690640107299
1.6148697811836528,2.774522929263289
1.6155649691137919,2.7743539205797108
1.616268552519733,2.774215885485818
1.6169987174046094,2.7740154703851942
1.6177020749465276,2.773815315917334
1.6184587317978005,2.7736239035288492
1.6192794768503362,2.77345224867702
1.6200871740461782,2.7732548575583857
1.62093324050194,2.773048384547929
1.6217836305810678,2.7728407714797987
1.6226248140857062,2.772621037334735
1.6234962858776418,2.7724006547030995
1.62438897254417,2.772160608034169
1.6252957655524065,2.7719127756431043
1.6261992521114927,2.7716616968999617
1.6271232596768996,2.771418478926052
1.628064812231625,2.771170319789977
1.6288695315910457,2.7713261107479705
1.6296926841723,2.7714962646483454
1.6305083461639887,2.771650543907656
1.6313517370089738,2.7718086039101664
1.6322028246199054,2.7719684702420992
1.6330530170254722,2.7721316338404556
1.633905241362511,2.7722730259462036
1.6347623617535596,2.772421960901738
1.6356239948967246,2.7725708075833153
1.6365099140928019,2.7727126978701038
1.6373858792764269,2.7728723417633256
1.6382827586741298,2.773037906181437
1.6391916077883217,2.7732141157922894
1.6400828726684287,2.7734191976470015
1.640969806772979,2.7736118317007
1.6418742526093448,2.773806891932741
1.6427852890651589,2.7740219336644043
1.643708547963504,2.774251998916952
1.6446661518106573,2.774527936704188
1.6456371154157852,2.7748097436741546
1.6466471531633518,2.775078586692971
1.6476763818979636,2.7753725667888536
1.6487435453376027,2.775686254989856
1.649854281889961,2.7760203300373236
1.650978416245279,2.7763479613166884
1.6521298465266936,2.7766990470943993
1.6530656847335976,2.776852127734685
1.6540272033637022,2.777005904078379
1.655002043297464,2.777162318264399
1.656006991444769,2.777324232689105
1.657027242134977,2.7774682037550917
1.6580647491044398,2.7776296571874015
1.6591207754060828,2.7777947189193237
1.660240380894755,2.777958237911584
1.6614121306539273,2.778114002074387
1.6626131101016346,2.778251518168036
1.6638280138389454,2.778484680028592
1.6650518430186874,2.778654020435239
1.6662699450638165,2.7788091841119007
1.6675451652603164,2.778984375529932
1.6688350649767683,2.7791782526486233
1.6701498810067716,2.7793658703619064
1.6714757691517703,2.7795541020954513
1.6729054309628903,2.7797375478317976
1.6744229372418773,2.779939153479587
1.6760585843423275,2.7801694315974816
1.6776973381631,2.780321042332888
1.6793637260511458,2.7805553511418792
1.6810759528586883,2.780790939225338
1.6828089097458108,2.780938526531878
1.684577148782239,2.781141906125424
1.6863976069898077,2.781341449840852
1.688360442884892,2.7815352140989686
1.6904258073830893,2.7817748495548
1.692581418939631,2.7820117466838252
1.694835536226885,2.782260042812276
1.6971646256936737,2.7825130951395933
1.6995994810268251,2.782761606493289
1.7021058503970155,2.7829931135429273
1.7046960853812905,2.7832538130071502
1.7073614153859167,2.7835262685755624
1.7101273512806414,2.783804279890823
1.712981868296288,2.784055740707731
1.7159320921395893,2.7843256606472666
1.7189724363558918,2.784570388193242
1.7220671778785492,2.7848352821663624
1.7252657120231318,2.7850789188477942
1.72854618536533,2.7853410844033357
1.7318948729635202,2.785558066230689
1.7352836021267386,2.785790843409263
1.7386802808981965,2.7860088182772866
1.7421257144610578,2.786246218933835
1.7456127405941237,2.7864822035264396
1.7491400823067027,2.7867143157742285
1.7527370532042956,2.7869550696694323
1.756398421687466,2.787224508461358
1.7601034774747277,2.7875146581823946
1.7638607737911396,2.7877834020546635
1.7675768274550197,2.7879753928389026
1.7713312094899223,2.7881569304641256
1.7751097750395415,2.7883296118412924
1.7788646390052247,2.7885469981269995
1.7825889999676878,2.7887199443735344
1.786296496213158,2.7888909907640147
1.7899398379308755,2.7890696682432545
1.7935321928815553,2.7892333320411993
1.7970240973135896,2.789407130327509
1.8038748904587334,2.7899541544712325
1.8100257561343074,2.790471289630719
1.8161257050045936,2.791000117298107
1.8221395195660048,2.791524742005
1.8280951007857522,2.791987595573019
1.8339622992208136,2.7924442085166024
1.8397567744352847,2.7928955836703486
1.8454731626516672,2.7933770475009525
1.8511022857277264,2.793848678535512
1.8566220365804136,2.7943005949795596
1.8620091734355104,2.7947949360073645
1.867419366264477,2.7952266884862706
1.8727649748142516,2.795700441332607
1.8780115369951058,2.7962155162847555
1.8832087490762697,2.7966550858548977
1.8883098359771457,2.7971999569972668
1.8933592811690019,2.797661148777678
1.8983518192874882,2.798365939022777
1.9032940617527436,2.7989382373637675
1.908159824359007,2.799560535999903
1.9129913229230024,2.8001090326341314
1.9177415909359197,2.800689867545643
1.9224138821811223,2.801229773834991
1.9270952251130642,2.8017832793533444
1.9316454202817799,2.802320811534097
1.9362042698135682,2.802855688679531
1.9406525793775522,2.8033311005841983
1.9450092538247492,2.8038665775140754
1.9493440994492688,2.804321087863696
1.953612670488846,2.8048112927766495
1.9578740026989887,2.805277460117227
1.9620282077019031,2.8057399972477146
1.9661025858376875,2.8062265157163835
1.9701236531650683,2.8067331693044664
1.9740985872542673,2.807257341251177
1.9780248260565956,2.8078002746218895
1.9819015779825135,2.8082793299562954
1.985774047932098,2.808338504917449
1.9895345615386704,2.8082375692376664
1.9932996869247894,2.8080437129837
1.9969710934550655,2.807795596850374
2.0006150009868033,2.8074790118912185
2.004109297364849,2.8071630640488916
2.006926992829018,2.807010660179272
2.009604388542626,2.806880784985143
2.012187497850384,2.8066249708296285
2.014651878926403,2.8063959071733597
2.0170529523161163,2.8061606997947997
2.0193234999010534,2.805936778342362
2.021497684526642,2.805723631565839
2.023599381068636,2.8054857341892685
2.0256133440625277,2.805203997964032
2.0275403019586005,2.80484257662597
2.029398349069952,2.804436870471392
2.031093930116977,2.8039587073258465
2.03271944337544,2.8034704415015574
2.0341990439020474,2.8029834645606977
2.035561899284155,2.8025431058312886
2.0367302254505235,2.8020861927345493
2.037798631827277,2.801656125689722
2.0387427878265862,2.80122494177946
2.0436540815819346,2.800878687847438
2.0479082192863682,2.800445533479288
2.05222257613851,2.8001328970368107
2.056577413091617,2.799986142534695
2.060862075674926,2.7997594635006386
2.06508724224965,2.7994286314762125
2.0693833812542595,2.7990645779039562
2.0734782789089596,2.7986659879450806
2.0779397578391228,2.79853206601487
2.082255670738514,2.798506304493653
2.086660436679022,2.7983426050291684
2.090891304228178,2.7982714491974034
2.095276983795549,2.7981313874212477
2.0994532242802793,2.798004004253914
2.1037891053697604,2.7977692119933946
2.107957434295142,2.797630980278708
2.1119763512238254,2.7974676646734395
2.1159437446234377,2.797428741147386
2.119983177975681,2.7974768674291965
2.124033909788648,2.7973803429439164
2.12802492006493,2.797245127237114
2.131905689500777,2.797140694853979
2.1359320945562894,2.7969690107341694
2.1399616651797877,2.7968362140173415
2.143940887940257,2.7966651013093333
2.1479631677750097,2.7964854367041183
2.1520408346599575,2.7963852267524465
2.1562261123707085,2.7962141559861062
2.160400054038653,2.7960382089017535
2.164482788439395,2.795801366008209
2.168606641338253,2.7955833605016434
2.1727986780351465,2.7953061151149137
2.1770165347445842,2.794991204794493
2.1812700222079666,2.7946855187819
2.186498352465774,2.79467488565977
2.191800510600246,2.7946572618955496
2.1970119408843587,2.794651235588023
2.202085646356828,2.7946159339170795
2.2070482638489795,2.7945987051378784
2.2121818786383343,2.7946129942051714
2.2174531116404346,2.794633386345927
2.2227276813633896,2.7946290262058398
2.2279252799863962,2.7946147108281565
2.2330106461204284,2.7946536995875846
2.238308078401088,2.7945932903949835
2.2435245754734967,2.794531779257474
2.2486730844654894,2.794516541184305
2.253721070430768,2.794451334691473
2.258652790660895,2.794373189683634
2.263453725292975,2.794352901723754
2.2683231087196813,2.7942717445782734
2.273207137520196,2.794231929284289
2.27799504516263,2.7941806606407114
2.2827671598158368,2.7941396203276305
2.2875653884825335,2.7940836137019898
2.292381310910664,2.793991164113202
2.2971609856423916,2.793878027348304
2.302012370469817,2.793767637069921
2.3069387105206784,2.7936163064944757
2.311870283201067,2.793489653503557
2.3167536637369577,2.7930524199780162
2.3217099395784717,2.792625096773331
2.3265983582965375,2.792159473444425
2.331725821336561,2.7917061121269833
2.336824883103639,2.7912468648436715
2.341964890547021,2.7908015508881303
2.3470477057192727,2.7903611925174046
2.351993470173822,2.789941698471099
2.357189906878443,2.789409329650943
2.3623993053760772,2.788805291228221
2.367368852784558,2.7882462626291282
2.372123773535549,2.787680956551338
2.376742073475667,2.787158636974156
2.381462008495577,2.7866155219564295
2.3861511324397715,2.786040234567574
2.3910665643387956,2.7854721694305757
2.3961748721760348,2.784761684592267
2.401560803774771,2.7840678803211607
2.406871740498171,2.783377278333291
2.4120347796797073,2.7826790679980675
2.4168422760881776,2.782008444373705
2.4217417265309376,2.7812612810841264
2.426773431647087,2.78052523596304
2.431998789704928,2.7797245885374267
2.43717925159189,2.779036905667552
2.442809374658797,2.7781750410943786
2.447739561329196,2.7770725377416476
2.4527260402998863,2.7759534935363592
2.457679644958018,2.77477123461504
2.4624726281175464,2.773608245467904
2.4672401271389948,2.7724710692010364
2.4721808521102813,2.771240536191422
2.477126010866575,2.77003976856176
2.4819416447222973,2.768879265748968
2.4866264499413155,2.767788897604465
2.491177881743293,2.7667338929730763
2.4956298325581487,2.765554454512309
2.499964770385403,2.7644009316953966
2.5045255925109586,2.763079546542129
2.509087245808795,2.761767036546878
2.5136206290832517,2.7604993128506172
2.5180794917611524,2.7592138633953933
2.5229268573012384,2.7577751749966914
2.5277279393296688,2.75635483645665
2.5326326799268717,2.7547478371024434
2.537582764417784,2.7532101707797545
2.5425207095526097,2.751690752620152
2.547371802308187,2.750210990784582
2.5520850489550737,2.7487990843924224
2.5566328445606095,2.747427118333694
2.5611269095027573,2.746077964359633
2.5654934995243828,2.7447086965057594
2.570105726913883,2.7430327003880834
2.5745314383091067,2.7413840649267645
2.5792862033354993,2.73964146995864
2.5840022052303366,2.7379711485631826
2.588691808816754,2.7362712112582477
2.5933840492359606,2.7345713224300847
2.5979649808863803,2.7328907210833466
2.602421102781264,2.7312475171113144
2.6070202411390486,2.729541906526038
2.61163164999192,2.7278184129849063
2.616229124187413,2.7261279944996217
2.620549779456864,2.7245335397872936
2.6247152865561327,2.723053269702567
2.628831411999732,2.7215383669509086
2.633038373260897,2.719990297615661
2.637376489255896,2.718401513208773
2.64182619032806,2.716827048956702
2.646600500539084,2.715030012670449
2.651296755781273,2.713305692263435
2.656007578021322,2.7114386094859007
2.6606722151739723,2.7095993249737447
2.6657036197274024,2.7076093018993337
2.6707460085462937,2.7055602874137556
2.675607747208071,2.703599371889812
2.6802013656418584,2.7017221757735808
2.6845690344555457,2.699960161748129
2.688914892796824,2.697803787803739
2.6932465078550774,2.6956879920304075
2.6975959809183787,2.693513247158561
2.702187523912757,2.691252843446076
2.706775473810145,2.6889560640470367
2.7113256653727875,2.6866046651210347
2.7157847206774823,2.6842717141308965
2.7200870077357027,2.6818728951151884
2.724747794030664,2.679600227380275
2.729242715939524,2.6772727579519273
2.7338273945194462,2.674879498917699
2.7383500568388217,2.6723662721804295
2.7430323415403,2.6698484354570153
2.747752893890445,2.6672737114425544
2.752395920823026,2.664615646909069
2.757211602319016,2.6619203911219813
2.761951592192747,2.6591726819080583
2.7665220130203254,2.65636873446099
2.77120456821215,2.653567037683593
2.775764674506577,2.6507283757372915
2.7801636268979086,2.6478283329284293
2.7846640722294,2.644946690227444
2.789111794602885,2.641975219192858
2.7935752178815534,2.6389933361585665
2.79800094470302,2.635952960221445
2.8026029218117134,2.632832407857071
2.807212280739635,2.6295801365634963
2.811696456441721,2.6263633576109044
2.8162343295355834,2.623066490603389
2.821102237560693,2.6198163925127353
2.825916981053581,2.6164763989906805
2.830746733641895,2.6130383507162938
2.8356256393615564,2.6095275610391617
2.840457498411568,2.6059842050393023
2.8451799392848223,2.602412402023019
2.850039017739265,2.5988326493396636
2.8548523339090726,2.5951500147019813
2.8595365272229136,2.5914661829324372
2.8640663588312436,2.5878440350274228
2.8686010013858687,2.5843130098721696
2.872934243983257,2.5808878151912427
2.8771627714222117,2.57753805453928
2.88126889874618,2.574141819687392
2.8853391918510396,2.570755664614506
2.8895107133273195,2.567346780138114
2.893517344478522,2.5640051143465743
2.8974661382925424,2.5606743605791675
2.9015414129423123,2.5572764115776105
2.905534880374126,2.5538238933674102
2.9097381279856425,2.550259306726371
2.9138867485266533,2.546685542893912
2.9180378191032044,2.543038970708386
2.9222404842674217,2.5395811170489315
2.926386687353341,2.536133451015587
2.9305374604707963,2.532684139237489
2.9347212638337137,2.5292345958510296
2.9387448449353455,2.5257418325481584
2.9427693995444684,2.5223112210389456
2.946772745796035,2.51890222394002
2.9507616866115773,2.5155379158210813
2.954734576277673,2.5121914061700017
2.9586743389814902,2.5088909468077767
2.9625677491420532,2.5055571392362954
2.9664227521550317,2.502203534737723
2.970242314789843,2.498920682427899
2.974068992367927,2.495736182131701
2.977804287904566,2.492520620013967
2.98142659765642,2.4893713635507457
2.985213576251123,2.4863710128725685
2.988807561234442,2.4833479135922647
2.992370091396252,2.4803486830818104
2.995877570154931,2.4773408027516663
2.999358618157168,2.474328259026904
3.0028502100855796,2.4713850227939718
3.0062989857577866,2.4684590890898392
3.009804177571442,2.4655571406153234
3.0133052761551706,2.462686326042377
3.0169445765376506,2.4600119519074193
3.0204473897875843,2.457679604988066
3.024398483464153,2.4552796033335076
3.028241918857693,2.453318588552283
3.0317897242577074,2.4515556772039258
3.0351262144814974,2.449777229362519
3.038695425857852,2.447749751509631
3.042320221081182,2.445575234722363
3.0460125808243865,2.4433417798410493
3.049887094756304,2.4410998102715604
3.053770528991487,2.4388526141996403
3.057632436429221,2.436444908391453
3.0616583124746253,2.433976255200844
3.0655163214082513,2.431494690832926
3.0698318056701304,2.4289330034552123
3.074088387912262,2.426457470303631
3.078101818064212,2.4241139175070945
3.0824786238569137,2.421630661177712
3.0867899460402914,2.4190969900982706
3.0911039515813075,2.4165214400664548
3.095364719160348,2.4139354877325068
3.099477696685905,2.4117081348985367
3.103578848605954,2.409513463937215
3.1077173014761375,2.4071727781166787
3.1118629105661357,2.404831982398167
3.115931678202965,2.402462992026683
3.1201535489783834,2.4001003339348745
3.123756896324405,2.3973388908008557
3.1274147161244077,2.394466352236174
3.131070260777662,2.391569111032088
3.1348583251353297,2.388614489785768
3.1386338909910982,2.385688805776803
3.142463361140921,2.382813007808449
3.1463668797337263,2.379779477338844
3.150372473732669,2.3766542347864523
3.1543998647897173,2.373524776867663
3.1583379743361615,2.3705202552841595
3.1623520373214937,2.367404048696565
3.166422974085105,2.3642229576286495
3.1704815482026127,2.3610122427467592
3.1745069198819245,2.3579261694579916
3.1784222337494783,2.3549772244680938
3.182172335492224,2.3521628323386787
3.185979338771881,2.349304947143698
3.189819170515216,2.3462928070029796
3.193415306195782,2.3432707127448946
3.1972822518148267,2.3403264468019436
3.201034822502571,2.3372869489536217
3.204608579622769,2.33423203617662
3.2084350861416255,2.331258186846198
3.2122759460975217,2.3282536691221183
3.2161727004805023,2.325083412065771
3.2202107910285287,2.3216843440841743
3.2242898410656613,2.3182404388418822
3.2284314107780623,2.3147582291871265
3.232669103670193,2.3112222255382533
3.236788290029234,2.308038698224475
3.2410885619319036,2.3046032657698676
3.2454958283527118,2.3011263161409232
3.249919986443809,2.2976052598454784
3.2543772989523636,2.294047778841795
3.2588602922927072,2.2904035302721337
3.263385546650362,2.2866851877106313
3.2679309079905243,2.282848178108474
3.272614367906085,2.2789388072233754
3.2771547477560747,2.2752609045290373
3.2817188145069824,2.2715707420551117
3.2864199805024596,2.2680228858405718
3.291116420313467,2.264403401296862
3.295814046564221,2.2607248027409987
3.300483033201513,2.2570020359927323
3.305121896584844,2.2531608656850617
3.309748863249911,2.249260238833915
3.3144346304441656,2.2453549018757823
3.3190420133928416,2.2417104793103753
3.323622810066132,2.23797933907294
3.3281471738970065,2.2342820820369966
3.332254923561799,2.2300867464275
3.3363624324323995,2.225867979399311
3.340459180345108,2.221615692348329
3.344607412458782,2.217362515698166
3.3485777870968336,2.213266377243843
3.352408591103828,2.2092087800591687
3.3563106094782755,2.2051050733942965
3.3601910089062454,2.200981973779668
3.364052204042348,2.1968878952449447
3.3678956183447117,2.1927874910559066
3.371768391297158,2.188692968279564
3.3756442514952965,2.1846874343339815
3.37949940384572,2.1807788880760315
3.3832362179006683,2.1768838209290293
3.387137725303727,2.1729277802478713
3.3911166379423827,2.1688993770260367
3.3951462736603393,2.1647874982835607
3.3992042063321692,2.1606357740025213
3.4033053935485253,2.1564041823473357
3.4073948854414415,2.1520811502709405
3.411518638977472,2.14767102945917
3.4157361126098373,2.143156212274291
3.41983961093281,2.1388536192845575
3.423747289110757,2.1346291118999003
3.427764808751058,2.130323872138349
3.4317894567401437,2.126020785785936
3.435800584990958,2.1216709231860653
3.439788620441937,2.117310833386107
3.443831509387465,2.112895051511692
3.4478549228596918,2.1085101718141517
3.4518711262773447,2.104151607380504
3.455898916838982,2.099880172167975
3.45978847909237,2.0957079652368797
3.4637331039019426,2.09143934216605
3.4676625581162113,2.08716820939654
3.4715602335597326,2.0828841232145106
3.4754297054508907,2.078572332872655
3.4792949816610848,2.0742548735049304
3.4831907170552414,2.0699052126481656
3.4870999653356485,2.0655345865175274
3.4910280025531053,2.0612087248794966
3.49489248508101,2.0569324328308407
3.4987646970221986,2.0526222268712373
3.502613032095552,2.0484751522442037
3.50642430514632,2.044277567398288
3.510369097687409,2.040019898942104
3.5144004097594683,2.0357170057010885
3.5184579682414125,2.0313610959608175
3.5225314036262803,2.026965399934954
3.5265896548449804,2.022504846953031
3.530675849438509,2.017990744780296
3.534777948442778,2.013429022671521
3.5385893776219866,2.009000380021801
3.5423686294965226,2.004487315050282
3.5460619777413678,2.0000768942258573
3.5497633279591487,1.9956741250752252
3.553410663467634,1.991398446831934
3.5568971668609732,1.9872724595042663
3.5604843510548263,1.9830533072476353
3.5641002311139283,1.9788194376682642
3.5676927544703942,1.974559402186578
3.571277476458819,1.970267631972142
3.574842741161359,1.9659498308165313
3.5784311385737433,1.9615940162731527
3.582057117544115,1.9571941277952074
3.58569427728591,1.9527140279140827
3.589355838448661,1.9482248296744766
3.5930339065677437,1.94370709804744
3.5967452216941562,1.9391970193644514
3.6005197620168445,1.9346355940751998
3.604344561030568,1.9300513825226129
3.6081733196945356,1.9254048610665433
3.611996219960846,1.9207010075692117
3.615786316954579,1.9160235193661757
3.6194757144398015,1.91132306818369
3.623169050063308,1.9068962645984784
3.626880883894652,1.9025233142151072
3.6305662003083334,1.8981700685161447
3.6343946023893454,1.89322914671044
3.6382262138713046,1.888313413407661
3.6420229512276667,1.8833693639438285
3.645826641944744,1.878379715300689
3.649631104701925,1.8733891339159574
3.6533903519477375,1.8684319836041525
3.657142732189095,1.8634887360042849
3.660834952583885,1.8585714374449547
3.664495282898304,1.8536874199885633
3.6682071986820977,1.8488389408478945
3.671886265505669,1.844072747379154
3.6755052255705793,1.839332794511825
3.679277999541127,1.8340287487887232
3.682976037192434,1.8288607022935288
3.6868489661623847,1.8235555671646817
3.6907543868331594,1.8181700522948345
3.694721807184284,1.812658218059179
3.6987199437611245,1.8070528932999637
3.7027717086241285,1.8013463807129724
3.7069355391198875,1.7954024284668382
3.7111251339492064,1.7894531081304885
3.71530683747248,1.7835366073146908
3.719510715278686,1.7776412632072618
3.7236608302406586,1.7717448455083897
3.7279048094477405,1.7656176877248986
3.731979720812836,1.75984570150686
3.735610095567269,1.7539440629933434
3.739192001905939,1.7482726281170409
3.742774239784726,1.7423711974282021
3.7464683368325344,1.7364724655621933
3.7500686235365883,1.7305627694237384
3.753612747571493,1.7247276636029618
3.757115093457961,1.7189715538375785
3.760580746700987,1.7132249694531752
3.7640503174245303,1.7074730534804394
3.767594551619161,1.7016116160195882
3.771190401642712,1.6956521309339019
3.774841877516672,1.689598704335421
3.778552638712634,1.6835018557301449
3.782299347323029,1.677259020489763
3.7860671972685704,1.670933339407047
3.7898576398502075,1.664593555447967
3.7936154985135007,1.65818988904412
3.7973868595682205,1.6517910776774727
3.801114766966674,1.64541964816355
3.804726796644046,1.6392935480592419
3.808312316225336,1.633041923121785
3.8118291895157403,1.6268862540639777
3.8152988212434975,1.6208130928449282
3.818754493984732,1.614796236903057
3.8221868172029447,1.6088235292598856
3.8255865055092944,1.6028631790703598
3.829117370796989,1.5975722170726285
3.8324025482364745,1.5922605053501298
3.8357976550554844,1.5869698613788514
3.839189440010637,1.5815902342895427
3.8426431833079864,1.5761469297241646
3.8461101854034836,1.5705815740761606
3.8496267707092042,1.564942391030705
3.8531924573812097,1.5591890906623098
3.8568168176043347,1.553368197834857
3.8605454459484143,1.5475460496659585
3.8643014588412306,1.5417523184992112
3.868099168267346,1.5360040650113385
3.8718833042223513,1.5301203202796054
3.8755167289524994,1.5242668473031913
3.8791583741805957,1.5185253364215945
3.882721749565128,1.5129489593579803
3.886350001336717,1.5074347594272215
3.8899811738690686,1.5018557333004847
3.893629608221964,1.496129756406129
3.897127212590734,1.4905611163362664
3.9006791311535287,1.484845509315711
3.904159172286626,1.479220753724497
3.907595369590843,1.473639137636928
3.910961646848979,1.4678922804563856
3.914393268332477,1.4620739115961006
3.9178736130297804,1.4562486158175143
3.921608403874274,1.4501525384201739
3.925424415817223,1.4439773022078408
3.9291511515746613,1.437608344448684
3.9329011047277813,1.4311862054867759
3.9367761168118363,1.4248085851526449
3.9406216147848276,1.4184680981126265
3.9445562731921475,1.4119308949565013
3.948561531165913,1.4057118139493205
3.9525040828905795,1.3993155847170178
3.956363726292244,1.3931133734837613
3.960216744213686,1.3868970988299152
3.9640279991652463,1.3807370357787494
3.9677363824391496,1.3746797378622049
3.9715082713010257,1.3685587182294534
3.975240039039027,1.3625225799030298
3.9788934368550177,1.3564976601827385
3.9826999349633962,1.3507825104779627
3.986437192169402,1.3447693952506063
3.9902296587672383,1.338784996169982
3.9940307060935423,1.3327812397373493
3.997818252618616,1.3264859916621892
4.001824752449173,1.3202392066663409
4.005784030108708,1.3136496744445627
4.009669000147098,1.3071958452685142
4.013558965657685,1.3007965468919094
4.017399366058242,1.2942791015575357
4.021062028156693,1.2878903437419473
4.024658185873764,1.2816300855174254
4.0281558558702635,1.275475911343759
4.031595945923422,1.269442994541192
4.0349575085362055,1.2634397153153767
4.038274999950569,1.2575128597750869
4.041565298361836,1.251635610645223
4.044824497855282,1.2457177915025879
4.048125498437338,1.2396879403092225
4.051341779565083,1.2337984206153014
4.054549743616319,1.227845775613444
4.057800321970567,1.2217883716513604
4.0610626846273155,1.2155943848534128
4.064386227448957,1.209412122193732
4.0677420397888095,1.2030939412358723
4.071130758259947,1.1966848424862777
4.074598857506049,1.1902014241282186
4.078108603870105,1.1837320495822687
4.0815607779826015,1.1772515014755334
4.084916870236198,1.1706800181040646
4.088327511452962,1.1641679106689575
4.091682283690966,1.1575770035906214
4.095084067261674,1.1509412262112269
4.098401401207472,1.1445482029663596
4.101650097728097,1.1384374295050108
4.1048775269694175,1.1320954277958792
4.108145447158828,1.1258959245917022
4.11150042487508,1.1194339904161237
4.11474820475205,1.1131232241248687
4.118061022676626,1.1066545534385035
4.121329239680991,1.1004577614979578
4.124485985255966,1.0941733117940617
4.1275440337279345,1.088195263424813
4.1306616579279645,1.0819515850070462
4.133672141481186,1.0759456359105606
4.136690249131949,1.070042335306921
4.139657484556764,1.0640479892492443
4.1426139561765964,1.0581502491486536
4.145523491881561,1.0522899976709048
4.148427958725439,1.0463897779174847
4.151264878123594,1.0405356850933263
4.1540770521711625,1.0347617159889897
4.1567894580802855,1.029019095099789
4.159486906325253,1.0233272981075676
4.162040397556539,1.017812907705515
4.16460155201407,1.0122839569707236
4.167291905921586,1.006765837413353
4.169948191127257,1.0012434547932174
4.172512756830628,0.9957504373541208
4.175089415888861,0.9902569724325612
4.177631774687381,0.9847362652278546
4.180159199319499,0.9792252027430933
4.182808771160937,0.974359098131535
4.185398204152392,0.9695029447672181
4.187940689160407,0.9647717125075463
4.19049089949073,0.9599689949569519
4.195592337606137,0.9504806807600737
4.198102683430631,0.9457318505868689
4.200600571651813,0.9409702735303807
4.203067698626487,0.9362230294672871
4.205458746966422,0.9314338346103403
4.20783283414872,0.9268280493306479
4.210176689968914,0.9222637666730484
4.212488304845904,0.9177884951414601
4.214763586910015,0.9133051173028826
4.217037731324294,0.9087919997629749
4.219304798020389,0.9042816504981458
4.221574413552516,0.899777055247143
4.223846465542707,0.895234033214499
4.2260899673368595,0.8906942757719389
4.228308321328819,0.8862259158052335
4.23048304132576,0.8818619622929338
4.232597900859403,0.8775876119495867
4.234654224161215,0.8733681475838055
4.236703079755016,0.8691499448761443
4.23872613777003,0.8649157221490398
4.240785208263349,0.8606722476934756
4.242887240519039,0.8567253631947521
4.244997956312101,0.8527954861555709
4.247112921557845,0.8488841643733609
4.249203812262832,0.8450689827778859
4.251227257496011,0.8413211470312716
4.2532015442208735,0.8376783307614672
4.255122299013651,0.8340855357804347
4.257077156324141,0.8305040584543755
4.259036112987797,0.8269320244014979
4.260970828914983,0.823367893262586
4.262925900802503,0.8198011784540502
4.264887119123547,0.816220398058059
4.266811314054917,0.8126440386415985
4.268656187267208,0.8091852243139468
4.270463595996347,0.8058056127182232
4.272218595630945,0.8025036818400126
4.2739774246303375,0.799200377916453
4.275745653272829,0.7958941550926705
4.277528735024248,0.7926072579733291
4.279305906745182,0.7893113536170423
4.281074036005895,0.7860345752189312
4.282858711419366,0.7827704243053197
4.284622992419762,0.7795308200085815
4.2863600479581985,0.7763814470656571
4.28800770098802,0.773330764063145
4.289658425024046,0.7703527071495508
4.291266991200268,0.7673080815419654
4.2928856901879415,0.764267352366416
4.294481490051647,0.7612246467050761
4.296065901819119,0.758178615124014
4.29767202038515,0.7550995301371501
4.299259443245854,0.7520288239002938
4.3008519761198745,0.7489786803455498
4.302370810681733,0.7460195650068309
4.303901461670392,0.7431529503758314
4.3053819941459945,0.7403573368302809
4.306889436470799,0.7375364190462377
4.308378880031374,0.7346834811674263
4.309845884179029,0.7318615406551825
4.311347813355547,0.7290081408084332
4.312860581337375,0.7261620346616605
4.314391107329341,0.7233164888100012
4.315905930516758,0.7204705751032521
4.317398766866829,0.7177037693631254
4.318829301546853,0.7149997951566727
4.320219481866067,0.7123387984760796
4.321617231465561,0.7096851580600136
4.3230329112098485,0.7070245056849602
4.32441122804449,0.7043445178290232
4.325818205222091,0.7016657895127293
4.327227100468021,0.6989794904925375
4.328632457051199,0.6962682466469337
4.33016909968709,0.6936017649022864
4.331625469653473,0.6909924523501019
4.333083682434604,0.6884707401479204
4.334492920202036,0.6859746698455169
4.335889910271722,0.6834801081443813
4.337300047752675,0.6809835101559667
4.338717456225029,0.678491570665998
4.3401144357937955,0.6759820932933073
4.341489905737853,0.6734929282643842
4.342835913222156,0.6709704947412953
4.34418596527773,0.6684804330947112
4.345449809667435,0.6660810431066186
4.346704210018694,0.6637539287567142
4.347923012045163,0.661460794588918
4.349134123367676,0.6591496032362019
4.35035227224436,0.6568363685472016
4.351546116025625,0.6545056008198833
4.352761504734036,0.6521827518106275
4.353946966519082,0.6498551337109106
4.355102972239613,0.647505513692696
4.356259108010044,0.6451561754928163
4.357362599604975,0.6428320474361621
4.358412264263501,0.6405769352672916
4.359439927769467,0.6383324904481242
4.3604794548730075,0.636106124622747
4.361577603852415,0.6340305898319468
4.362672579224721,0.6319721504792474
4.363778531077773,0.6299171069262407
4.364888577467782,0.6278615148702973
4.3659410726046985,0.6258482775396594
4.366950989180854,0.6239252810760605
4.367938588159281,0.6220952674740032
4.368904320211673,0.6203518900981811
4.369839177119465,0.6186722961476241
4.370720333644204,0.6170915640052244
4.371552077729093,0.6155676942575854
4.372335336991401,0.6141155784806382
4.373105819645579,0.6127568705882
4.373814277760105,0.611481867151566
4.374463067794693,0.6102943388172245
4.37505930355457,0.6091736111927777
4.375628333534286,0.608131703183105
4.376156074160879,0.6071756994832984
4.376605589806556,0.6062933950614661
4.377017916149084,0.6054858744141157
4.37737252417713,0.604731042931289
4.377704764404077,0.6040441080624472
4.378006625819237,0.6034467115047941


==> figures/paths/sim_ramp_virtual/actual_path_9.csv <==
x,y
-0.350259012860211,0.0017462617036566304
-0.3502802713776119,0.0018029601695488265
-0.35030788922452977,0.0018260056068208955
-0.35032114431266426,0.0018597880602480629
-0.35034940855925734,0.001884329943335487
-0.35039758000950494,0.0018954917353934298
-0.350441794210738,0.0019023653753862506
-0.3504819680626723,0.0019215619919544585
-0.3505004601601058,0.0019309905288985177
-0.35050630724825943,0.0018866116415505103
-0.35051801361403534,0.0018605423185460931
-0.35054148122845097,0.0018064854820951763
-0.35057300499306554,0.0017637574585280531
-0.3506059463851593,0.0017084596256127956
-0.3506212923295605,0.0016532644875476322
-0.35064983894012125,0.0015763335032425276
-0.35067884172808295,0.0014887387851136203
-0.35070783865293764,0.0014020404241109482
-0.3507522562875943,0.0012937179671520165
-0.35081045256774057,0.0011990357229815511
-0.3508683223511464,0.0011093866737578967
-0.350920535073719,0.0010238191900651472
-0.35096534265200524,0.0009217165910017413
-0.3510085959020622,0.0008516213646989838
-0.35105552362990106,0.0007971864100365025
-0.35108664670190776,0.0007067216093885871
-0.3511458769741229,0.0006234970155427729
-0.351195609498328,0.0005272673716147187
-0.35122945948650763,0.0004196535119611386
-0.3512620674160495,0.0003045972463171096
-0.3513027567110416,0.00017577048813885963
-0.3513376858723156,3.425417541103622e-05
-0.3513725381080888,-9.971162735001293e-05
-0.3513944392105445,-0.00021539512512780878
-0.3514238162402564,-0.0003430997675350361
-0.35139274359786926,-0.0002699423683918556
-0.35135062707374354,-0.0002438746331776845
-0.3512864303837418,-0.00019822367854836705
-0.35121980519920293,-0.00015577896038145703
-0.3511430077773677,-0.00011661082890623107
-0.3510427283502983,-7.875940471174625e-05
-0.35093681736603793,-3.5846684969271484e-05
-0.35083278677773755,7.816020938693888e-07
-0.3507333935189622,2.966146551595611e-05
-0.3506287494440386,7.959820025894618e-05
-0.35051103176610104,0.00011843821845060054
-0.3503793304582282,0.0001365915124512362
-0.35022729095785304,0.00013307157976034744
-0.3500948610269241,0.00013127636900674757
-0.34996060611681007,0.0001391195364499984
-0.34981738655774897,0.0001522804703448114
-0.34967826983640654,0.00014846812738994328
-0.3495173128894242,0.00015013736266542075
-0.34934911005801644,0.00016333854384915645
-0.34917701120206074,0.00017320776760760588
-0.3490021173680841,0.00019391789217037484
-0.34882510673148265,0.00020816592088195797
-0.3486444678707566,0.00024112797020408032
-0.34846977000033114,0.00025992190907659935
-0.3482793334588649,0.00026608712377413957
-0.3480903491451355,0.0002656958616255883
-0.3481032943904119,0.0002335045188123894
-0.34813946579832095,0.00021465746783607735
-0.34818575026298904,0.0001929258774582146
-0.34823702072933677,0.00018732560191129854
-0.34830678099481577,0.00019521788353360324
-0.3483967714911017,0.00021183700646868132
-0.3484905134268889,0.00022695571900960935
-0.34858706017701385,0.0002280753718419478
-0.3486736612353912,0.0002567512011303173
-0.348782450912377,0.00027487142860128054
-0.3488831746902843,0.0002952106512270284
-0.349002258007094,0.000296609093806279
-0.3491504481921297,0.00029346482653860525
-0.3492965019445582,0.0003235447720695485
-0.3494492272726902,0.0003435942912501729
-0.3496004478160335,0.00038814602563859175
-0.3497441467867636,0.0004237739662679591
-0.34990927338143163,0.00045896011385768403
-0.3500849245881119,0.0004946023164039458
-0.35027570694638377,0.0005309528810679703
-0.3504787432193235,0.0005672991649357033
-0.35066792326810575,0.000625811596580548
-0.3508782293799619,0.0006682924169297171
-0.3511063807591817,0.0007186418294226449
-0.35135794082441313,0.0007591506014436923
-0.3516403955615087,0.0007978436633408722
-0.35169906851309146,0.0007455750207007912
-0.35174964026888356,0.0006668389510064232
-0.3518123273579465,0.0005859981839321437
-0.3518761170566931,0.0005126575856780617
-0.35191612065662486,0.00044959078643915483
-0.35196600262716865,0.00039394381646678503
-0.3519998829071737,0.00033990383195754313
-0.352045470386276,0.00027206659848687004
-0.35207862216142505,0.00020941266004309843
-0.352103463293838,0.00014665896410005904
-0.35213197677414926,4.8573579668746106e-05
-0.35215845214252894,-3.1652317639984425e-05
-0.3521842565730897,-0.00010606021902685888
-0.3521808441437145,-0.00021791013423153374
-0.35219095716805104,-0.00031090020809412545
-0.35217676461882874,-0.00039086378218045645
-0.35214723666964665,-0.0004990683894619591
-0.35211950503412337,-0.0006193166253010009
-0.35209515187187657,-0.0007372384543203837
-0.35208244749460427,-0.0008576500995210378
-0.3520688194203027,-0.0009786134284863752
-0.35205540502591376,-0.0011135428611426456
-0.3520399006155269,-0.0012270712082562362
-0.3520002424076467,-0.001312748831450463
-0.3519452404960151,-0.0013984292466108186
-0.3520118126058512,-0.0010765087500235256
-0.35206526464038146,-0.0007496399064326324
-0.352124536488396,-0.00041686356588630544
-0.3521618840720918,-7.523347938786444e-05
-0.35218964910629835,0.00030688395418340317
-0.35222783167271743,0.0007005577707136573
-0.3522468899555612,0.0011246085068910728
-0.35225636067357496,0.0015521066808810047
-0.3522537381563265,0.0019626438398689405
-0.35226081130411774,0.002415484516073766
-0.3522601702478626,0.0028719727199828754
-0.35225561752410617,0.0033274247278292906
-0.35222648889513936,0.0038053603550448406
-0.35219075197960287,0.004268668936315908
-0.3521281764267409,0.004768700351991948
-0.3520456799227811,0.005266236583767798
-0.35195825733738634,0.00580456514459244
-0.35184569841407637,0.006377384297839695
-0.3517212678651327,0.006913377334692884
-0.35157947860276695,0.007471271919602253
-0.35142347051722267,0.008048280323544222
-0.35125842877319763,0.00864297721299515
-0.3510732625607082,0.009264986660439477
-0.3508596337188083,0.00989160051972899
-0.3506206666038103,0.010546669906029451
-0.3503610090289475,0.01120613965026495
-0.35037342121917886,0.011236643166936108
-0.3503920924478005,0.011273921733179551
-0.3504272774987561,0.011303105062798764
-0.3504724501535176,0.011321017659133155
-0.3505289898003077,0.011353743069278811
-0.350567519030278,0.01141326990590095
-0.35062452566277136,0.011440749323953791
-0.35068748486567464,0.011468121552815473
-0.35075014435062113,0.01153759120009057
-0.35082706558164095,0.011576336240830598
-0.3509250494430304,0.011627283499945306
-0.3510203932160772,0.011691540238285785
-0.3511199617251046,0.011755714809083972
-0.3511924032634157,0.011823329290147868
-0.35127201788009715,0.011910349392443648
-0.35134749108146374,0.011971906501162408
-0.35142897176361476,0.012017555841790794
-0.3515257454654779,0.012066080906182174
-0.3516291894418667,0.012115463833188907
-0.3517208136683611,0.012182628119605195
-0.3518041035682053,0.012220501996344528
-0.3518971475167643,0.012272127099002656
-0.35200403071990466,0.012314464047188337
-0.3521313739657233,0.012346263391511977
-0.35224028257813295,0.012379584817667114
-0.3521854526543401,0.01202372306669229
-0.3521318432768346,0.011681290630954118
-0.35209623139879326,0.011334871854567314
-0.35204352660848276,0.010997384206027833
-0.35197193343224764,0.010663259834334197
-0.35192452496289406,0.010305744850897702
-0.35185184653839585,0.00994323444949537
-0.3517960357974387,0.009588567212226656
-0.3517337270894213,0.009217622527497919
-0.3516859082489606,0.008835521446070835
-0.3516189396948496,0.008442262359196121
-0.35156865061694453,0.008046542957836626
-0.3514937875580525,0.007676026635868125
-0.35144610925411196,0.007292963075665249
-0.35138593190108,0.006918520277016888
-0.35134777070960005,0.006551201476585003
-0.35131047270609195,0.006184493342923055
-0.35126807599144044,0.005803096935711644
-0.3512449245864995,0.0054275709258583965
-0.35123884730361987,0.005064319949403789
-0.3512312235859034,0.004728113215272671
-0.3512406809975125,0.004404087202898071
-0.3512632392916541,0.00406879555200464
-0.35128158118477965,0.0037381283992070653
-0.3513113668529837,0.0034109423156998106
-0.3510853692400161,0.00364834422444599
-0.35085782988306763,0.003906764809736358
-0.3506387101309108,0.004201212475305671
-0.3504057465113983,0.004484812494098039
-0.3501582251237567,0.004769725682217027
-0.3499069816206386,0.005068563981846283
-0.3496427930877212,0.005357808810923622
-0.34937479397057997,0.005638249238452139
-0.3491106129807526,0.005910387156481631
-0.34882833319575407,0.006143678393649592
-0.34856371727203445,0.006373206150485242
-0.3482904470070621,0.0066099458045238224
-0.3480312943232534,0.00685942101728047
-0.34776684654423423,0.007107077204734693
-0.34752484083177543,0.007352669692537743
-0.34726808513365515,0.007614557174211427
-0.34702621212611373,0.007883037826575805
-0.3467762126504647,0.008155940790788728
-0.34654108227464797,0.008439996882863132
-0.3463055912547005,0.008734601219175093
-0.3460722931996861,0.009003197788933132
-0.3458389568610373,0.009290925905740075
-0.3456009702471008,0.009592808506858196
-0.3453782367741321,0.00990716553226669
-0.3451382585437181,0.010234850067335504
-0.34488698485721037,0.01057736806554509
-0.34508956754438636,0.010800087016122544
-0.3453244775332894,0.011013144007130502
-0.3455479050600645,0.011231290236156578
-0.34579096542965104,0.01145039992358473
-0.3460620178215785,0.011686547972112396
-0.3463505286066145,0.011908386790732702
-0.34665090922466585,0.012108504815444066
-0.34695998310388376,0.012329140661669164
-0.34729064771708135,0.012531202928626957
-0.34766473126676867,0.012708044365935244
-0.34804056795402444,0.012910016744187878
-0.3484490529881391,0.01309261303199529
-0.34886375278210474,0.013287147011097906
-0.34928424972453587,0.013458002814799152
-0.34972938424190403,0.013660638767764757
-0.35021086022217235,0.013832217182911086
-0.35069169927031263,0.0140317034267178
-0.35120097563752917,0.014222204035072059
-0.35173244797800585,0.014408379710178788
-0.3522802092636324,0.014598490032436701
-0.3528161994329551,0.014802972810274198
-0.3533714701239529,0.015010941649691323
-0.35394285858445174,0.015213380777645951
-0.35454101876837546,0.015437830962833065
-0.35517811797058824,0.015626949782964798
-0.355827086661842,0.015844569495437215
-0.3557641572844162,0.015891456934129286
-0.3556711490662636,0.015940472727407187
-0.3555742290057313,0.01595836111735865
-0.3554730907473045,0.015962004602299913
-0.3553662806501219,0.015966008849557584
-0.35526910403322465,0.01597943374565715
-0.35517507278987503,0.0159615681731794
-0.35508480201482506,0.015922921542247323
-0.35499049614666206,0.015887243750066702
-0.3548774437410367,0.015853577486536204
-0.3547775916967434,0.015831154442437427
-0.35468507391554616,0.015772803863796474
-0.35460177768189804,0.015726515090800725
-0.35451894514081456,0.01568315390914025
-0.3544525456401217,0.015611681683310898
-0.35438223548408415,0.015526635985339349
-0.35434388034783365,0.015419775181411058
-0.3543068379705615,0.01532982916405896
-0.3542692907697371,0.015230012425032228
-0.35423132771127075,0.015111518330993244
-0.35420502584964964,0.014974708774237039
-0.3541604273495782,0.014833045252100469
-0.35416051495203904,0.01469969800571893
-0.35415786223768453,0.014530969552924215
-0.35414200784686717,0.014340199860707926
-0.3541279762412336,0.014148985954232475
-0.35427588319456843,0.0139682655308434
-0.3544354225581718,0.013778453066730216
-0.3546052749774269,0.01359082224910232
-0.3547674885599785,0.013391762875160626
-0.35495084080086675,0.013183715833282473
-0.35510780509448375,0.012989321459551442
-0.3552654750366601,0.012764401443649386
-0.3554324583274124,0.012536979124522861
-0.35558799031685334,0.012316454944414124
-0.3557688847943476,0.012084105045404568
-0.35592419788582647,0.011858833801382215
-0.3560504896793062,0.011644313743128416
-0.3561685803454593,0.01143722098673334
-0.3563032305997332,0.011186636529324162
-0.3564234191628588,0.010934623035177176
-0.3565406063722462,0.010684632142374336
-0.3566671309696743,0.010408700610125846
-0.3567675595269502,0.010122309842526718
-0.3568772942348526,0.009824344807828504
-0.3569724246508157,0.009520102015677176
-0.35705105448764446,0.009175994419895625
-0.3571271523250346,0.00882888048682951
-0.35719842640410077,0.008440327691145728
-0.3572530568514736,0.008041163141432842
-0.35729564824596055,0.007618259956699523
-0.35735694264098117,0.007187981716767603
-0.35738307207262326,0.007141693575204397
-0.35741712573830153,0.007097135316978195
-0.3574409702667482,0.00706288799661766
-0.35746003005621135,0.007028299416719581
-0.35748459634644764,0.007017305291154449
-0.3575119291015876,0.007003336550553121
-0.35754304405094456,0.006994892562445573
-0.35755317129534964,0.006954265316136519
-0.35758350745553347,0.00692331977418564
-0.35760631313077884,0.006885316602497269
-0.3576599430763233,0.0068444937717861715
-0.35769624075243506,0.006794433700121508
-0.3577201902376171,0.006733193446730761
-0.35775274847429883,0.006685974356784226
-0.357782443800625,0.006650003253998123
-0.3577948998134188,0.006596198942274246
-0.3578065057463921,0.006561079179573593
-0.3578178468724877,0.0065393125060464255
-0.3578396291450359,0.006521263858917045
-0.35786025692784557,0.006462714273199177
-0.3578949391605143,0.006413846284178555
-0.3579323333783763,0.006345359571310874
-0.35794837427057696,0.006270603355801982
-0.35796644365884256,0.0061980060867343765
-0.3579542460540578,0.006113529822488764
-0.35794376296409647,0.006012762542036428
-0.3579352066568041,0.005965275487872042
-0.35791943716907726,0.005906048629991927
-0.35789751217732707,0.0058432473640188535
-0.357883429228068,0.005768637936948946
-0.35785835037756963,0.005707355751012211
-0.3578019949551118,0.005639589292718182
-0.35774662550586095,0.005588534868512476
-0.35762730714678925,0.005543505377779714
-0.3575165193203845,0.005499999088531966
-0.35741869775564433,0.005434956276616284
-0.35730735688335363,0.005387071247629254
-0.35718840505411154,0.005343692927181378
-0.35706516525486326,0.005322503525984502
-0.35693494055717473,0.005323617950627404
-0.35678307306895357,0.005326349453918395
-0.3566205190280096,0.00533161887695482
-0.35645172526090374,0.005324082489866512
-0.3562607883119879,0.005353787042874189
-0.3560474035651934,0.005380372302736408
-0.35582531146179536,0.005428771408468027
-0.35557311983920736,0.005476656858326504
-0.35534426752468773,0.005519483922294585
-0.35508877968769975,0.0055785800545575595
-0.3548381991004209,0.005632129296200869
-0.3545656751847978,0.00569546016933126
-0.3542923360453028,0.005742021992455436
-0.3540344679811847,0.005841433103064699
-0.3537811444821209,0.005930950262393007
-0.3535364237049694,0.0060260050656102656
-0.3532822681808092,0.006126091824177839
-0.35300274747425914,0.0062158199434478555
-0.35273925444159077,0.006304557825715962
-0.3524415132580084,0.006398373245600704
-0.35216011417667287,0.006516751924122227
-0.3518854771630023,0.006627226177698339
-0.351610943227084,0.006744213193986588
-0.35129976103721233,0.00684465997064773
-0.35103220452863604,0.006956822514937146
-0.35076724058514763,0.007081770893618049
-0.3504702394141418,0.0071851822084355015
-0.35017798041124215,0.007283400146813227
-0.3498596255771379,0.007385007199121417
-0.3495255986591898,0.007460965001382755
-0.34918033175217794,0.007549944201025191
-0.34883796745016304,0.007660252672952906
-0.3484893126906968,0.007762317323708966
-0.3481216788442542,0.00786674259590596
-0.34776040675665265,0.007970171466912954
-0.34740185389823686,0.008084273059617732
-0.34702974830605016,0.00820006906349782
-0.3466795102131345,0.008333355154126053
-0.34634767212017536,0.008447561620134467
-0.346160154975881,0.008607882508126342
-0.34639896151512456,0.008695483052186597
-0.346454480674843,0.008818867232459754
-0.3465129075445653,0.008951924582449564
-0.3466031045246337,0.009063873079525286
-0.34668472776129594,0.00918660162115406
-0.3467828585167861,0.009307458350017919
-0.3469005363460572,0.00943320210240438
-0.3470267827532391,0.009559378898970254
-0.3471802044631333,0.009678495252455545
-0.34734504456195026,0.00978929453494198
-0.34752395566945266,0.009900301039862352
-0.34770782638062636,0.009993734117933807
-0.3479103187902491,0.0100537667564722
-0.34809619137186765,0.010156785392633273
-0.34832148892022907,0.010213061797199526
-0.34853505095967546,0.010270514148596402
-0.3487409105549946,0.010318937853196937
-0.348968765346096,0.010360992996045803
-0.3491857706088094,0.010412157312073221
-0.34941371303349467,0.01045365023113472
-0.3496479584099636,0.010482836444764793
-0.34990368378757514,0.0105230986363009
-0.3501534353751542,0.01053645213806533
-0.35041123085064574,0.01054411559963697
-0.3506738694700837,0.010552709397492518
-0.35062258623435993,0.010497745583257794
-0.3505653631793448,0.01043062557933336
-0.3505032429818295,0.010360784705319169
-0.3504539361684583,0.01028990335308604
-0.35040648297636473,0.010228556183355674
-0.35037146567153915,0.010142699417854003
-0.35031420586107936,0.01005534369867876
-0.35026638821047873,0.00997785377493701
-0.35022788809520566,0.00988349307152019
-0.35018690929551727,0.00976148261852698
-0.3501503199381197,0.009636979299900558
-0.35013177177587945,0.009509759904111488
-0.3501020742406888,0.009346757246715109
-0.3500631614651632,0.009189967940027941
-0.3500435761012211,0.00902909890594444
-0.35004048295173795,0.008869349639255095
-0.35007230663867,0.00870008831066527
-0.35008581858034155,0.008569745982456098
-0.35009534314308866,0.00841737616236661
-0.35011898844755013,0.008235563942701682
-0.350134844340318,0.008025702786963514
-0.35016318372999156,0.007808027227987002
-0.35019345517099343,0.007595009126656201
-0.35022161898355925,0.00737569430507346
-0.35027472478735683,0.007158720284770072
-0.3503446114013516,0.0069305309956329605
-0.3504507787568471,0.0067992123942579785
-0.3505431219927521,0.006688589202346927
-0.35064598933942265,0.006612437784339591
-0.3507521977910066,0.0065244210206136955
-0.35088242341306664,0.0064324082780914515
-0.35101978854812416,0.0063273772910871825
-0.35115294997531304,0.006228903576986519
-0.35128083367011015,0.006128221837332784
-0.3514109800523406,0.006031560019476063
-0.35153266404089034,0.005954045864516184
-0.3516647633144295,0.0058431713670079
-0.35179800987911863,0.005743646050288633
-0.3519551756818442,0.005631608977545732
-0.35212409312670456,0.005523573250314262
-0.3522932738770824,0.005433995384145372
-0.35244790755918953,0.005313804301986091
-0.3526184780961939,0.00516693224342707
-0.3527833547168357,0.005047212517070758
-0.3529689293827546,0.004906617172867218
-0.35315064762065496,0.004780211888991461
-0.35333002416636694,0.004666221322034205
-0.3535394270427451,0.004562069157339486
-0.3537422284362637,0.004466942933022139
-0.35395803911329016,0.00436432421095683
-0.3541710416238893,0.004266893135729479
-0.3544026135411888,0.0041726532150633
-0.3544678383599965,0.004180238527706644
-0.35453022020669106,0.004213473672778798
-0.3545738637434035,0.0042253771098007
-0.35462183590913604,0.004245092139702558
-0.35465942150996593,0.0042261517517184315
-0.35470138455860406,0.004226388700312672
-0.3547283204357089,0.0041960728715178894
-0.3547445665843616,0.004151900776884521
-0.354734043060018,0.0041020930638555695
-0.3547077041438274,0.004061983928651231
-0.35467780604321125,0.00402908521404869
-0.3546656141811371,0.00395039731760891
-0.35464056122357673,0.0038808449228313543
-0.3546288441436888,0.0038319288294043794
-0.3546130475018695,0.003781998079262156
-0.35460477922697897,0.0037522384184557906
-0.35457734791713086,0.003681966188296128
-0.3545361542541237,0.003629341639536777
-0.3544980113383514,0.00358709008815342
-0.35446245955144634,0.0035591521376247084
-0.35439946243689746,0.0035284444535708366
-0.35433211245632845,0.003512347280267994
-0.35424119669257786,0.003485191557037012
-0.35413858048835445,0.0034492382612341392
-0.35402817494776234,0.0034145469908232443
-0.35388992091686033,0.003368881166054421
-0.3539990697726167,0.0035697400665649134
-0.3541142297176459,0.0037560202557998384
-0.35423032862216597,0.003931742353424759
-0.3543297354007,0.004115419526590323
-0.35444742210515356,0.004284725882788628
-0.35455836793872786,0.004447762474089607
-0.35466655572669437,0.004633774264117852
-0.35475098393846394,0.004826475747088321
-0.3548323480465186,0.004972676159933635
-0.35493251260676295,0.005137919930522602
-0.3550314798254275,0.005331079261431502
-0.35513481930750185,0.00552038979235454
-0.35525525029964306,0.0057093095815373696
-0.355369273747867,0.005897054363800995
-0.35548270495898254,0.006052188241890853
-0.3555874005045984,0.0062377146147992064
-0.35568877544859545,0.006410922604009896
-0.35579605687024,0.006592608900268327
-0.3558840813211631,0.006765245764279276
-0.35599072437046897,0.0069389887110638685
-0.35609043900305964,0.007125426828732654
-0.356164794838706,0.007301582299517094
-0.3562447751111699,0.007485329819938933
-0.3563227377148268,0.007672819831547457
-0.35640769829416813,0.00788929804198604
-0.3565167943676551,0.008088728262185204
-0.35637583943062995,0.007926929084030171
-0.35622759886399646,0.007754505126716961
-0.3560645853160502,0.007574591294240434
-0.3558872288948005,0.007351607271697022
-0.35572611974978063,0.0071366247795522616
-0.3555741322855279,0.006925040784575622
-0.3554258933767794,0.006699960896418359
-0.355254171280187,0.006467615806948695
-0.355061647181198,0.006227231585068024
-0.35487726746628184,0.005984542280241862
-0.35467522354179515,0.005723465194259314
-0.35447011422289865,0.005460659701765234
-0.35427354347970413,0.005223588587708167
-0.3540721024300095,0.004972402972983241
-0.35386037287785094,0.004732916537938149
-0.3536381139797071,0.004500870197737708
-0.3534155944128558,0.00427345987524337
-0.3531715613912583,0.004024393622231556
-0.35293449326439263,0.0037665453120606525
-0.35269039556767495,0.003514568576469814
-0.3524114316330421,0.003245860034241934
-0.35210071664432996,0.0030099307091475905
-0.3517962234750872,0.002776359008774546
-0.3514886355460271,0.00252684248324161
-0.35117020868074084,0.0022633373046184926
-0.3508381692460805,0.0019769822020301495
-0.35096178187589155,0.002002327498655312
-0.351102752421214,0.0020559771927683847
-0.35122660918581294,0.0020917862111112843
-0.3513754614751594,0.00213133515513183
-0.35155166582138075,0.0021879823666121636
-0.35171385927697185,0.002276745771126087
-0.35189853069937865,0.0023532768230422473
-0.3520712421649578,0.0024323682951624204
-0.35225817881271576,0.002507470125602566
-0.35244489075796404,0.0025819764993362197
-0.35261667120546797,0.0026541370731878048
-0.3528034876901328,0.0027410834470488585
-0.35299059518122994,0.0028256778030113757
-0.3531881652046968,0.002942551897392815
-0.3533920491698301,0.0030512331097006357
-0.3535907997404859,0.0031652348548424926
-0.3538136606567897,0.003270930798391819
-0.35402585845319495,0.0033768445882824435
-0.354269424979599,0.0035060098618781323
-0.35449942428996795,0.0036411302671533414
-0.3547226492400424,0.00376220263494852
-0.3549593889798842,0.003900522206833042
-0.3551906124708327,0.004048227387497687
-0.35542942613412987,0.004199479245239636
-0.3556865878448093,0.004391941188983992
-0.3559365187187814,0.004589071355727
-0.3559511735917441,0.004616094019209576
-0.35595025531438335,0.004654280174640135
-0.35594701072727075,0.004691823151295008
-0.35594985187076816,0.004709630927584201
-0.35598347765517335,0.004773047215860177
-0.3560313802071319,0.004826652265798866
-0.3560728832901398,0.004866945911592499
-0.35610258652077337,0.004891877779313101
-0.35613682757200393,0.00489935325636473
-0.3561636465835093,0.0049542695150486815
-0.35620324076042414,0.00500897796566186
-0.3562524932137487,0.0050652366989429745
-0.3563101091888041,0.005119231969409897
-0.35635356645862043,0.00516988171450534
-0.3563916712644494,0.00524016261719204
-0.3564350163494407,0.005308978934754487
-0.35645891775628713,0.005354861656820216
-0.35651141984039225,0.005437360225792486
-0.3565688120916452,0.005484802552664829
-0.3566283418312664,0.005547181633362118
-0.35666827727936673,0.005632681456761949
-0.3567273604753118,0.0057043665298997705
-0.35678140852403495,0.005785368244338687
-0.35682449161001134,0.005863226414563825
-0.35687876497108756,0.00594277134098724
-0.35692139085715413,0.00601111363112001
-0.3569416183332258,0.00599485347667856
-0.35698704804125947,0.005950494398032529
-0.35704266962952086,0.005911187289171852
-0.3570779565846699,0.0058720399619292705
-0.3571399013052696,0.005844914042072108
-0.3572013606466834,0.005808226048437267
-0.3572602203494986,0.005757682011117827
-0.35731327655474393,0.005705817324574495
-0.357350000528461,0.005638681255483556
-0.35740399443472054,0.005569959971763303
-0.3574180700993625,0.005505345840588274
-0.3574357384390212,0.005414889179935852
-0.35744258259346096,0.005323623683478992
-0.35745809764461406,0.005237656230830679
-0.3574611649731246,0.0051482028322364865
-0.3574771904216179,0.005067300625000365
-0.3574798799635087,0.004962624922418846
-0.35748246166503433,0.00485756104058151
-0.3575040657788687,0.004768575190468145
-0.35753838208168176,0.004689100250845966
-0.35756448043297534,0.004624555074807594
-0.35759187952959065,0.004559607258701721
-0.357593836777461,0.0045006571409931875
-0.35760659926727345,0.0044646799976378986
-0.35761307402516856,0.004429967922735204
-0.35759921000100436,0.004352913980711257
-0.3575104669479286,0.004527407700609575
-0.35739991739437393,0.004695935782290996
-0.3572624446862061,0.004859984801861905
-0.35709797670824833,0.005034180510124827
-0.35697137814045343,0.005224780384799316
-0.35682240792609277,0.0054185427831111585
-0.3566703575143508,0.005595225830876126
-0.35653900878437916,0.005769705432700541
-0.35640054303471147,0.0059432632059043386
-0.3562521379065507,0.006132578435728759
-0.3560920373744777,0.006324881816514441
-0.35592364785355685,0.00650976350921749
-0.3557053968807237,0.006711977404729296
-0.35550894707710273,0.006912085027359477
-0.3552714930423593,0.007130884168767528
-0.3550355004380804,0.007310237866587816
-0.35476695292297844,0.0074748859649741055
-0.3545010902547344,0.007629800049215341
-0.3542201415373489,0.007775981132882884
-0.3538949809095484,0.007947916951167089
-0.3535663914186648,0.008117416854592939
-0.3532446399718094,0.008276422754544741
-0.3529109843805534,0.008450022478196078
-0.35257675608776273,0.008611608112921216
-0.35221629158639556,0.0087859804322362
-0.3518348910164037,0.008988225281550334
-0.3517126071790401,0.00896434247605162
-0.35160828676645817,0.008927477461151585
-0.35152511589230984,0.008888948776008869
-0.3514254883730058,0.008808175521925357
-0.35130613552599504,0.008731367868374931
-0.3511967981539089,0.008646420694653318
-0.351069102900519,0.008575682200143216
-0.35095419384619836,0.008482389098787829
-0.35082999019060745,0.008420628620682389
-0.3507065901095975,0.008358454225487685
-0.35058814473734295,0.008305845757041706
-0.3504725430146677,0.008247301883735667
-0.35037155446587465,0.008173705370941463
-0.3502756337512993,0.008070208866054718
-0.35019712909212247,0.007989462526385204
-0.3501416137146594,0.007893987012270141
-0.3500752483087997,0.007811999741592637
-0.35000882648593173,0.007733385274571397
-0.34994458224391395,0.007635755527815109
-0.34989761964327715,0.007568957776126052
-0.3498260622525986,0.0074752389573324194
-0.3497690039675178,0.007380540055987701
-0.349694606195393,0.007285896345895617
-0.3496209329538095,0.007169162673804308
-0.34957464749326006,0.007043882550940216
-0.349554777636181,0.006932879682711786
-0.3496124928047276,0.006907612567630756
-0.3496899854791115,0.006896134633865863
-0.34977423858151085,0.006872001753280602
-0.3498608415986087,0.006856454362996787
-0.349945225963157,0.006836605186119177
-0.3500447124829701,0.006814066756900446
-0.35011753834766834,0.006803095448657997
-0.35023453980028524,0.006780562840082055
-0.35035292213226116,0.00675098485664379
-0.3504969843439821,0.006744807592517211
-0.350611548625978,0.006730841323222721
-0.35073621808926403,0.006715627565224855
-0.3508693268993904,0.006698814663705403
-0.3510403084133911,0.006665150010448219
-0.3512098199695494,0.006648277073511315
-0.3513788146980629,0.0066330064536547426
-0.3515644620773149,0.006591800635929869
-0.3517617377823741,0.006543961087101864
-0.35195685236446594,0.00649307025633492
-0.35213387647901606,0.006431913625063805
-0.35232002559736325,0.006374527432915748
-0.35253152759625117,0.006330824117614537
-0.35273629291184794,0.006253804943343362
-0.3529568452263978,0.006155412999886346
-0.3531999088167507,0.006044864314145808
-0.3534517415912802,0.0059427565484723496
-0.3535391751799228,0.005868929097996711
-0.3536436596843233,0.005783842780638794
-0.3537453582097199,0.005681029770181294
-0.35384074305193386,0.005586809292546179
-0.3539233650150736,0.0054725811388192545
-0.35400365966647457,0.005369108908728274
-0.3540734058454454,0.0052795667633493346
-0.35415393872245254,0.005211138779774902
-0.3542241157923225,0.005148981519345877
-0.35430350333526855,0.005103105227601109
-0.3543796617870095,0.005087061085032367
-0.3544520023859885,0.005063537431494919
-0.35453486922155036,0.005027497315178275
-0.3546150410658565,0.005005783735338544
-0.35469068045944774,0.00499196914037397
-0.3547606050861563,0.004980031943360393
-0.35482544819817047,0.004974351674368565
-0.3549025610227982,0.004953488726416036
-0.3549552007377404,0.0049113964363520285
-0.35500865601442866,0.0048840157560886685
-0.3550614311471936,0.004835796323057329
-0.35511899254006235,0.004784595756231857
-0.3551720237305243,0.0047436744406826195
-0.3552006790572832,0.004715506717525332
-0.3552177104808748,0.004658098960596302
-0.35521836774625853,0.004613524860093448
-0.35540931788361213,0.004611540763058439
-0.35562214701286704,0.0046129368689801446
-0.355838784322724,0.004639188527053491
-0.3560642417805179,0.004687351818732401
-0.3563204408809632,0.004729925095639275
-0.3565557702354112,0.004784076495207822
-0.3567978921997985,0.0048426986210361195
-0.3570381049789164,0.004919151153269937
-0.35727746886401435,0.004993539727445484
-0.35750985156115606,0.005056971943087781
-0.3577370543478219,0.00511187385120991
-0.3579603823919336,0.005143811682854387
-0.35818090744519954,0.005173747460127889
-0.3584016694692447,0.005203001754198121
-0.3586299969882316,0.0052433961041743644
-0.35884699240860557,0.00526878279652348
-0.3590712959360484,0.005280627972032866
-0.3593274157574444,0.005308938005909704
-0.3595767590456066,0.005351385529479908
-0.3598238569946859,0.00538655397599267
-0.36006827009333325,0.0054131386790595495
-0.36029981751637247,0.005430730854753543
-0.36053520978166065,0.005472695775524011
-0.360783615272676,0.005504077072125603
-0.361029179308125,0.00553899869091293
-0.3612780917182826,0.00556687135984374
-0.36101942338457105,0.005438455126080412
-0.3607520957074615,0.005295519651777624
-0.36047871747325533,0.005174899068154253
-0.36019871319052243,0.0050507817494633185
-0.35989644259924375,0.004889647095537756
-0.3595916420236325,0.004743669640554041
-0.35928588524628047,0.00456447082621671
-0.3589595197703574,0.004392587642246261
-0.3586057257789815,0.004219332550497677
-0.3582362091836676,0.004032645990888398
-0.35787036313001974,0.0038405057257034437
-0.3574935712764852,0.003654528948416196
-0.35711647296313204,0.0034249065831722858
-0.3567318229566264,0.0032328416310155365
-0.3563473198052723,0.0030201863256075576
-0.3559239380104692,0.002824292301609803
-0.3554991796296124,0.002646434468285891
-0.35508116946956064,0.0024654485292072907
-0.35464168789225614,0.002284132143870876
-0.35417242446521063,0.002084464038951096
-0.3536903901400508,0.0019043868502646544
-0.3531947316236511,0.0017375177303036776
-0.35269872256274065,0.0015714178757358036
-0.3521863638029108,0.0013960115392893523
-0.3516526538040171,0.001234312784694719
-0.3511223099897891,0.0010721484354980115
-0.35106034584989915,0.000978474004259095
-0.350974196306206,0.0008620436642090653
-0.35091521532944137,0.00077257808427999
-0.35086446289960227,0.000711245970158456
-0.3508279696358102,0.0006476158005833846
-0.3508042464354765,0.0005828114963427763
-0.35078117038393714,0.0005171607439571303
-0.3507625332357886,0.00044608961827705693
-0.35074809886994923,0.0003752585515144685
-0.3507616754321511,0.0002978469181120645
-0.35078952993669865,0.00020506656429577293
-0.3508110110342383,0.0001236372719918131
-0.3508366199568808,4.011214643863945e-05
-0.3508754114376084,-9.124836053082822e-05
-0.35090935798073747,-0.0002209086044588259
-0.3509682818776547,-0.00035398941410398914
-0.35103342284235817,-0.0004764560899689484
-0.3511192797912476,-0.0005748146538941136
-0.3512088158393294,-0.0007016177440736484
-0.3513064879354484,-0.0008065475597914795
-0.351421730773333,-0.0009237169182288551
-0.3515457570922224,-0.0010430832906203232
-0.35166348128913766,-0.0011543890416989971
-0.3517785395258998,-0.0012856283212194178
-0.35189151141884745,-0.0014173347893808926
-0.3519921863722197,-0.0015349039836462098
-0.3519060320380148,-0.0013337727399300146
-0.35181454605654205,-0.0011385263738963912
-0.3517339159797273,-0.0009532683108819976
-0.3516451591501122,-0.0007358948196332552
-0.3515765984482348,-0.0005102813444023963
-0.3515093418625867,-0.00026945721994904614
-0.35146149521834646,-3.4706182758056426e-05
-0.3514158871650654,0.0002221953888657869
-0.35135757831359554,0.000482549182835668
-0.35129683081061547,0.0007445966412090207
-0.3512429667976005,0.0009992897731209217
-0.35118132055716167,0.001273866195494263
-0.3511282269434805,0.0015690255579779823
-0.3510816440480398,0.0018836818736791992
-0.3510611436687695,0.002193164070103967
-0.3510240282443229,0.002514877111017089
-0.35102162954043387,0.002833596255740994
-0.35102619801374124,0.003177801438665418
-0.35103219930708496,0.003516449611483676
-0.35105874727379865,0.003873434238073136
-0.3510904315515087,0.004237520901609947
-0.35111470506668435,0.004595961036889091
-0.3511867574442595,0.004991800225005165
-0.3512629098825869,0.0054040354734368615
-0.3513342082142021,0.00584206288513342
-0.35140344570527904,0.006282194559063205
-0.35152375729625585,0.0064038884861117905
-0.35164418726665925,0.006525245157200941
-0.351796408293389,0.0066558421357852645
-0.3519502704981193,0.006782184217856902
-0.3520913035578337,0.006922282678531857
-0.35225347082522157,0.007049151091860285
-0.35239180631483147,0.007184350580418887
-0.3525443247632029,0.007312841425932507
-0.35270529751028057,0.0074549460737200635
-0.352875975404125,0.007598748770395119
-0.3530622716143517,0.007734446073439069
-0.3532503403604058,0.007879697834056815
-0.3534474092104519,0.008016784952111404
-0.3536447377975546,0.008128302611446836
-0.3538435227495944,0.008219887752730361
-0.3540491521656572,0.008322542053892937
-0.35425352658365905,0.008420918380360288
-0.3544484703039858,0.008517515172078051
-0.3546510286718268,0.008607066094755388
-0.3548515094567412,0.008685704422106718
-0.3550291194525706,0.008769136799637705
-0.3552243409324991,0.008867078230657249
-0.35542794228434105,0.0089692654890131
-0.35560293728397296,0.009062561812970837
-0.3557799099231635,0.009146625425476168
-0.35594918187546587,0.009223946155536473
-0.3559073643469531,0.009243134539849991
-0.35587963764245867,0.009276156157306537
-0.35583534582557147,0.00928692769601918
-0.3557841408726143,0.009324386689960046
-0.35573751399927306,0.00935419316397189
-0.3557177150070957,0.009374210599725562
-0.3557008452772358,0.009431293392705379
-0.3556835605944259,0.009471983911866325
-0.35568082724727573,0.009483304563431388
-0.3556907796817372,0.009517639704407629
-0.35569544540245124,0.00955748382603174
-0.35568424937666065,0.009600763395744798
-0.3556722999143065,0.009653593380925803
-0.35565390561878835,0.009721679659664565
-0.3556214650571956,0.009760921808222097
-0.355586466948489,0.009806028447697398
-0.35554550180904054,0.009832576023947732
-0.35549099139851026,0.009887913708181026
-0.35542803784951776,0.009940628196734849
-0.35536549548803265,0.009981797617574686
-0.3552955362100378,0.010015308274879679
-0.35522056154781656,0.010041495038035439
-0.355138473990706,0.01008400571490879
-0.3550548103286822,0.01014800110087664
-0.35498458510364705,0.010221190822285094
-0.3548959003522112,0.010313745630923118
-0.3547423792931697,0.010316521905237973
-0.35458122452271446,0.010306157980003668
-0.35442253949015096,0.010266450036668952
-0.3542621147767466,0.010223151793915423
-0.35406399664765903,0.010180708737583782
-0.3538584608122303,0.010133178276452846
-0.3536393734164998,0.010079927899306096
-0.3534239691453752,0.010017518358258917
-0.3532021138800672,0.009964522073293597
-0.3529669792759232,0.009892874352232286
-0.3527119077824283,0.009814652799983125
-0.3524661166267189,0.009743375897545445
-0.35219657944573646,0.00966839491413568
-0.35191630075322017,0.009552080249385163
-0.3516221094888343,0.009455658730135392
-0.3513304317569045,0.009347669946527172
-0.35101637083519577,0.009229866409140032
-0.35068850945749974,0.009118631831672898
-0.3503575337946868,0.009019705993109788
-0.35001953310123735,0.008901695122851142
-0.3496828270164499,0.008803591678768654
-0.3493234769227903,0.00869753819683462
-0.3489452866649089,0.008558452052403966
-0.3485458961190897,0.008419804256381933
-0.34814449114078366,0.00827864643772177
-0.34774617289572785,0.008133615185048624
-0.34775790120793854,0.008090845726351364
-0.3477906212333012,0.00806118123816866
-0.34781864692062275,0.008002618507993959
-0.34785379023732,0.007933717619833884
-0.3478854957877591,0.007856732259033524
-0.3479256766120856,0.007783905754872016
-0.34797492118833817,0.007698296586213462
-0.34801093276002615,0.007599875352861097
-0.34806524060236066,0.007513702556263471
-0.3481332976320798,0.007402858762147441
-0.3482079305579777,0.0072974932227381235
-0.3482905139415383,0.0071815633441156945
-0.3483868649387575,0.007035779184644577
-0.3485147028913308,0.006865580447868979
-0.34865429103544193,0.006656384756195666
-0.34881625689825557,0.006450997496480113
-0.3489758221097278,0.006268563632323508
-0.34915357934899977,0.0060581839467949644
-0.3493530713498268,0.005807143580741575
-0.34955455805396785,0.005572597782482492
-0.34976333322766134,0.005335941748405348
-0.34997397011869574,0.00506167967968716
-0.35019750466574145,0.0047968516235244825
-0.3503943518405521,0.00449800274921601
-0.35060797092051604,0.004179468960672331
-0.3508098046025242,0.0038288075283799427
-0.35087682042977997,0.0036715804636642036
-0.35093728238348393,0.003498279646153534
-0.3509903494879566,0.0033331992382436464
-0.3510602256424194,0.0031738117840312895
-0.35114052294927,0.0029841048260168977
-0.3512329379232228,0.002840370364231569
-0.35133761436138117,0.0026908324855720827
-0.35143194047418036,0.0025493617290544375
-0.3515364348497603,0.002404400327862596
-0.35164329380794596,0.00225750637829418
-0.3517464763520648,0.0021272231609832173
-0.3518488358215374,0.001989001261534453
-0.35194963744799324,0.0018389954108941464
-0.352044485916509,0.0016669289264268177
-0.3521379729824211,0.0014934569142078795
-0.3522572430041507,0.0013386003215993848
-0.35238821514511853,0.001197012275429696
-0.3525027357069126,0.0010478381674361812
-0.3526260426721342,0.000905336319549503
-0.3527422343832955,0.0007744702540623532
-0.35285899478979305,0.0006510047752333911
-0.35298305822217224,0.0005131468599446816
-0.35313350687491707,0.0003942415012684246
-0.3532792808156107,0.00023153437486521183
-0.35341571603355415,7.091426144704201e-05
-0.35357549051160714,-0.00011315397776861142
-0.3535834789285137,-0.0002310462760403784
-0.3535865412696775,-0.00036145211617536946
-0.35358361236591157,-0.0005064468111504285
-0.3535838956936356,-0.0006807309980670375
-0.3535934976813382,-0.0008205004593238418
-0.3536036646515538,-0.0009740293500879274
-0.3536477202007419,-0.001127297669956799
-0.35367895029310525,-0.0012541908473663805
-0.35371837135277034,-0.0013849542731119886
-0.35378349927267216,-0.0014963381480983533
-0.3538442337891707,-0.0016463824929002602
-0.35388667194614365,-0.0017625409442103646
-0.35394602292313987,-0.0018667835252842513
-0.353988655688124,-0.001967829907126748
-0.35403366767226563,-0.0020712982278831378
-0.35410080044729875,-0.0021663765602837224
-0.3541602313590828,-0.0022609757809477463
-0.35424598294857007,-0.002355205356375525
-0.3543313887796444,-0.0024280803681055816
-0.3544243915105463,-0.00249610445802465
-0.35453544563345085,-0.002573113980400533
-0.3546602186831605,-0.0026698377855050573
-0.3547851898487376,-0.002737973673526477
-0.35488264488533006,-0.002822451835311906
-0.35498802818448677,-0.0028981243662351604
-0.35508106635529857,-0.00295445744221606
-0.3550810495239616,-0.0027394596021643926
-0.3550746386969107,-0.0025267189930953133
-0.35508148352050567,-0.0022990549321773735
-0.3550803053544487,-0.0020463374042057492
-0.35509669563827884,-0.0017885631773090574
-0.3551214165297469,-0.0015179242941602401
-0.35517027236529053,-0.0012275283644950208
-0.3552213032689141,-0.0009346856808383051
-0.3552604180223723,-0.000628192110962415
-0.35530985679283456,-0.00031552460655638755
-0.3553514539526202,9.66956900359502e-06
-0.35541242226011593,0.0003547571000888361
-0.3554740890477758,0.0007353743249946482
-0.355527523186919,0.0011255045113872147
-0.3555624674386293,0.0015023190349098736
-0.3556042713721522,0.0018799881398721997
-0.3556500517950191,0.0022715569834503117
-0.35568601504410524,0.002688799587118515
-0.355722184972636,0.0031136910807512005
-0.3557671499761794,0.0035559212533175883
-0.35580615147521377,0.00403093221750752
-0.35585480213084253,0.0044790363766719025
-0.3559020615332737,0.00494371490550643
-0.355947605381002,0.005389337913353271
-0.35599695394884245,0.005878713144473864
-0.3560546884761871,0.0063812683268205175
-0.35613541109175156,0.00635974407851562
-0.35619612141440554,0.00632913971340639
-0.35626157817995857,0.006281690075757042
-0.3563522496474596,0.006263895847505704
-0.35646182946173466,0.006229914745691717
-0.3565629003489661,0.006181125761223918
-0.35667000140476657,0.006117838894975431
-0.35679064026251656,0.006040170090399371
-0.3569003391084386,0.005979607572278366
-0.35703929598772777,0.005910057999773126
-0.3571775017037645,0.005835616821342124
-0.35732297010972935,0.005741629178973626
-0.3574983377352962,0.005634563492667281
-0.3576663675661549,0.005443663445726341
-0.3578921301668868,0.005211245809928242
-0.35818810353464503,0.00504808169057454
-0.35832401783489765,0.004937072634298229
-0.35852001121301647,0.004845781069853404
-0.35868404911581564,0.004680703974566352
-0.3588433260407893,0.004518886339666078
-0.35903540198448725,0.0044583707377343715
-0.3592367286071351,0.0044080152998062115
-0.3594163571266431,0.004302318035858779
-0.3595744785663676,0.0042162697251265525
-0.359706379615137,0.0040965023466236665
-0.3598349246421451,0.003970103061366161
-0.3598428227364906,0.0039883455847167385
-0.35985455159490537,0.00402547037646812
-0.35980810918888184,0.004044260207070487
-0.3597723051118026,0.004059084499498322
-0.3598350666020574,0.004126951389224181
-0.35999578018382183,0.004264129551901108
-0.3599604260576463,0.004357040166642113
-0.3601529491023877,0.004355288708209464
-0.36018685339474593,0.004418429034750837
-0.36031784974014786,0.004449995773299166
-0.36044066616678605,0.004535616293481743
-0.3603966896030152,0.004648956319067756
-0.3603002361517256,0.004719180257710332
-0.3603153485917792,0.004961883210540603
-0.36048417536347416,0.0053508635719022625
-0.3606449220014079,0.005733407778776071
-0.3608459414751314,0.006111509817927983
-0.36086771144807733,0.006335737501411084
-0.3609267755000052,0.006563082824330976
-0.3610527743686625,0.006895105390168934
-0.36120639306993724,0.007120077583488031
-0.3613350202035379,0.007279190042739005
-0.3614118551018495,0.0075333545971895954
-0.361438447596563,0.007865210602055236
-0.36147621326538054,0.008247140953692413
-0.36163609865517077,0.008352697847305565
-0.361705929659783,0.00836502657599697
-0.3616820512416469,0.008487619388322917
-0.3616476137857763,0.00857176950856077
-0.36142043401124063,0.009056566945279669
-0.36135758972444765,0.009297904979860792
-0.36131459255095555,0.009430729706693113
-0.3613894908533588,0.009645244426759375
-0.3614424368919428,0.009912821336514159
-0.3614272626437612,0.010122632286928633
-0.36145712301649435,0.010233217978734062
-0.36136274252711903,0.010410686229320447
-0.36122548060556353,0.010549605086918885
-0.360970124870323,0.010657942184376976
-0.36100209000152544,0.010554587415172956
-0.3605025688856376,0.010632066020261809
-0.3602992712687413,0.010626832659828625
-0.3601366347877996,0.0107134218038894
-0.3597904550190336,0.010866798677605309
-0.35966479393582024,0.011100120268457928
-0.35959192261628775,0.01124577807696954
-0.359468382460534,0.011413604253934465
-0.35924599897320975,0.011568166027018469
-0.35903446630333924,0.01170154173381574
-0.3589421733689741,0.01182014294077717
-0.35860118284984427,0.012117086757354067
-0.35819902070563114,0.012485157081765924
-0.3582182655755369,0.013010854343037462
-0.3581346776792709,0.013496549390053028
-0.35800781777753543,0.01379102874369506
-0.35790262260125,0.014268744223630656
-0.3578578507070996,0.01466747279772078
-0.3578496594165297,0.015112934356685703
-0.35773730573489854,0.015593154893135855
-0.35771855190225677,0.016018572999174543
-0.35793989378334146,0.016529703791486536
-0.35772817411443203,0.016907664112641108
-0.35747952482464923,0.01730182405539206
-0.3573246723446988,0.017814607522382633
-0.3571203258836277,0.01825575114155227
-0.35684683768109254,0.018672655117452086
-0.3566541703224163,0.019049241957396018
-0.356442643872504,0.01950311224019273
-0.356460525588144,0.02008339252771099
-0.3563036238738429,0.02060314594046793
-0.356174680743901,0.021167364808518788
-0.3558695055009833,0.021632696890719436
-0.35554601063885116,0.022074130647658605
-0.3553582411935228,0.022448104973645605
-0.3551853680324833,0.023103983929966335
-0.35494896100898254,0.02358233959609829
-0.3546913553348717,0.02413404570150475
-0.354398578518197,0.02471436261872864
-0.3545340066298279,0.02486609386584332
-0.35448452011031867,0.02483080806004137
-0.35443487345231284,0.024840190370772258
-0.35443079308332776,0.024925552899341882
-0.35439184125997486,0.024976966784384422
-0.35435188488680774,0.025025139996612905
-0.3544733986039078,0.025200567654026076
-0.35457477252627084,0.02536701318123115
-0.35462509778027496,0.025466340062661366
-0.3547096818738207,0.025608904248358197
-0.35447499017483836,0.025611922049074143
-0.3545321931959005,0.025716287736901364
-0.35459197090386146,0.02583541778757399
-0.3546974117999951,0.025964769165088164
-0.3547736731699761,0.02609741392193675
-0.35488029394330717,0.026247800892475387
-0.35491693324291,0.026309186661677683
-0.35491758698444725,0.026383711627336034
-0.35486711065399007,0.026434598031767717
-0.3548386347202842,0.02651992755734485
-0.35484655896803674,0.026607015605868048
-0.3548359302047761,0.0267597140436982
-0.35488861706590735,0.026789360786351468
-0.35495040856945875,0.026890371065325824
-0.35496948116960336,0.02698324261342612
-0.3549291609996581,0.02704675622633991
-0.3548553651867684,0.02735972352291259
-0.3550147187687336,0.027744535200801834
-0.35529551749639315,0.02812115264858943
-0.3555614889312542,0.028518861167042192
-0.3557771159992381,0.028911119818127454
-0.3559216851122863,0.0292549248058281
-0.35595399462311406,0.029518113297996154
-0.35603723399855014,0.02984310647038707
-0.3559775873944859,0.030109796955806706
-0.35617773983059725,0.03047817785311288
-0.3564727707481219,0.03097232916473068
-0.3566689228120199,0.03142575757074488
-0.3569541221096293,0.03186507307691591
-0.3571465186847321,0.03218134259127607
-0.3573123855777567,0.032533583029583354
-0.3575273712967209,0.032866763993997225
-0.35768472154542713,0.03322733404161607
-0.3578383225579268,0.03362467657616597
-0.3579704252590502,0.03401868442424691
-0.3581832935882225,0.034420425996983306
-0.3584449235930471,0.03492611808701293
-0.35880594538566807,0.035479592170803625
-0.35914550464524786,0.036064465871309986
-0.359325146365883,0.03651244428822775
-0.359461271304966,0.03695223728676866
-0.3596166635104039,0.03750469623791966
-0.35967556778411947,0.03788145748623262
-0.3596760911481132,0.03819879029644027
-0.35962159887578476,0.038446274311740136
-0.35968917763447555,0.038788659844376405
-0.3596552028882998,0.039027584507694474
-0.35956407533688706,0.03922005190184538
-0.35958490799138376,0.03949522052863064
-0.3597024324938554,0.0399685563460227
-0.35980649650539026,0.04037130104819825
-0.3599727697269842,0.040817370820193266
-0.360054184533085,0.041109438751321836
-0.3603842293573526,0.04158402799089492
-0.3604580455062342,0.04197166906407243
-0.3604284611926107,0.04229295583556178
-0.36037109240117066,0.042638532625540154
-0.36026949355705407,0.04298958119934573
-0.360190832046169,0.04336349586432073
-0.36004992053027374,0.043699158462447735
-0.35998949944404496,0.04401308039748983
-0.3600246512001584,0.044463981999826874
-0.3600062992307035,0.04485619913425515
-0.3600869674753836,0.04526493292844305
-0.3601482521338165,0.04563460813759293
-0.3602910050640136,0.04600005202697022
-0.3601199603161939,0.04622887228903594
-0.3601311538631346,0.04659414903812742
-0.36023398561489145,0.04689268977223304
-0.36021766875088446,0.04695341713084622
-0.36024105338161283,0.047066582378007205
-0.3602555712394163,0.04717613678601884
-0.36013447006504706,0.047185798663758965
-0.36006973315087043,0.04726958270272644
-0.3596179122666952,0.04758582226389946
-0.3589255727951254,0.04790618289758411
-0.3579028807518049,0.04770253733198196
-0.35722236860645673,0.047992250236895045
-0.3564296675738895,0.04785963976179186
-0.3558294351262549,0.047742944232075174
-0.3558342379913515,0.04792088145333215
-0.3557533800261281,0.0478377072842707
-0.35570039960294203,0.0478655417436302
-0.35577834706642525,0.047587645161366376
-0.3557177144237131,0.04745346842161266
-0.35571581716774825,0.04749479905735918
-0.3557759467806689,0.047500860485990004
-0.3558440948221185,0.04756105414453307
-0.3559152214760115,0.04746220987595967
-0.3559333887455995,0.04743293432277554
-0.35578492477710355,0.04728592847644991
-0.3552746858414807,0.04688520267807189
-0.35516897741999487,0.04667433353751166
-0.35519994073480865,0.046539324395536597
-0.3554569735114308,0.04686609253780072
-0.3554788664405608,0.046977087772730464
-0.3555301335317308,0.04713476725266591
-0.3556769487579169,0.04763360949148368
-0.3555820060726527,0.04849636225651341
-0.355027906162283,0.048795791141857336
-0.3544158570944285,0.04906850650775704
-0.3534192052455169,0.049283245648377105
-0.35267186947891105,0.05041268571516627
-0.3517044094252419,0.05113181964777594
-0.3510772467552775,0.05180849235320287
-0.3499001863605812,0.052710875590792655
-0.34886192249166714,0.053718344647977145
-0.34849615765928704,0.05479633891706212
-0.348179311148649,0.05584554957002691
-0.3476464120005176,0.057044770594155386
-0.34721475590618295,0.058046129299657884
-0.34636022513771,0.058923502650638754
-0.3454994568807631,0.0600161631315754
-0.3444157128781445,0.060848010423150495
-0.34318990807266014,0.06183186264201998
-0.341992828328561,0.06282410125781307
-0.34056400607604304,0.06355862946941107
-0.33906517053215646,0.06433045100433102
-0.33775358426592184,0.0655143190521301
-0.3362681064308105,0.06657015675842373
-0.33442267209283744,0.06809913872779491
-0.33264625798485103,0.06952525915152921
-0.33102566103261544,0.07066168029901973
-0.32963577148123135,0.0723374748462588
-0.32832916248511435,0.07402892578593304
-0.32716424025750823,0.0755354098320982
-0.3261130322045619,0.07729099377131413
-0.3249817011496937,0.07899708409756837
-0.32405504583820716,0.08051266661447207
-0.32252128241482597,0.0820251810547531
-0.3207391942892659,0.08348107543924843
-0.31897495155241246,0.08459872795138479
-0.3170459259274546,0.08574817508326305
-0.3151841077155028,0.08741443423358719
-0.31368067422254164,0.08902645958242111
-0.3122055992010088,0.09103778119610312
-0.31098737058882403,0.09285193835467498
-0.3095519335057847,0.09458144883476566
-0.3080382594707295,0.09639024135042046
-0.30665177496311424,0.09827503190022296
-0.30529817307432966,0.1002541996857591
-0.3039779696947712,0.10225716638883275
-0.3025737475692338,0.1045268512478933
-0.3012234496177271,0.10644255639172995
-0.2996884325388564,0.108368354624296
-0.2981148405460112,0.11032362942442592
-0.2965927041597012,0.11253164799048249
-0.2951018805949832,0.11469337428004295
-0.2936221226320415,0.11663805468880356
-0.2920826074615997,0.11870031030400408
-0.2903463502768743,0.12124060581939083
-0.28863527530256206,0.1236820612635996
-0.28695115109226377,0.1261176209383948
-0.28523339845506684,0.1285125016027856
-0.28342329909423114,0.13109331884463227
-0.28143246692835017,0.1338765239087728
-0.27946411476552246,0.13668698963049009
-0.27741879840437933,0.1396193158617487
-0.2752554629333327,0.142325288965991
-0.2731593138656042,0.14513265776754225
-0.2709222276377603,0.14810008869631863
-0.26868347950273613,0.15104919404301342
-0.266384565964788,0.1541787794241225
-0.2641319333504635,0.15730308086245742
-0.2616901868567528,0.16079464537965882
-0.2591583847415118,0.16444473769323437
-0.2567472340525952,0.16791975836379675
-0.25436353467260403,0.17139851552440605
-0.2519390606528836,0.17470232509814498
-0.24961219210845742,0.17816077568684252
-0.24718496045633495,0.1818547158863052
-0.2447296343942389,0.18559112619535095
-0.24246957272980552,0.18925962632313104
-0.24017563965934455,0.19298855436577517
-0.23787002072215538,0.19686915167812857
-0.23545590465659136,0.20093397040774397
-0.23309928595713153,0.20505247647953334
-0.2306585930246639,0.20932953959203393
-0.22827983837417545,0.21350114814802357
-0.22581638319173525,0.21788773113116922
-0.2234316608875978,0.222055611329673
-0.22107423322489064,0.22635557792223387
-0.2187068611846277,0.23064082199691294
-0.21627443880393799,0.2351546425464523
-0.21376998070442166,0.23993516971400564
-0.21120850286247395,0.2448694482852234
-0.2087081974198112,0.24951331940023047
-0.20606166209382368,0.2545839535127314
-0.20344114286240383,0.2597727059887643
-0.2009397287018171,0.2647890847339993
-0.1983795098239117,0.2698120395313889
-0.19591065344760883,0.27463254567804835
-0.1934883281698852,0.2798710639099478
-0.19098430290265875,0.2849690208400159
-0.18848140363867932,0.2901292034074554
-0.18600788338580865,0.295016122836318
-0.18362819862704163,0.3000412764227842
-0.18123521044234722,0.304929278220456
-0.17916497736792497,0.30979114724990753
-0.17708599195588381,0.31478445680151695
-0.1749243322896911,0.32010992269772426
-0.1726591794875204,0.3257442222014393
-0.1704125624606274,0.3311059946474098
-0.1682394392478393,0.3364038043533921
-0.1661360232004856,0.34185627600003765
-0.1640684093347757,0.34731489125992854
-0.16204024971768263,0.35274528185177323
-0.16009674963214152,0.35783916500353014
-0.15810599373199308,0.36319578596214636
-0.15617052195640935,0.36855063587166054
-0.15421799031118655,0.3741364344352811
-0.15221050913788775,0.37962303416735715
-0.15021448921163438,0.38508777384789833
-0.14809754393074498,0.3905594844788043
-0.1459986205934239,0.3961468956819021
-0.14384247226731686,0.4019068666566746
-0.14166964019057462,0.4077429372254034
-0.13953403466167608,0.4138609155614684
-0.13749074495408892,0.4201444659708732
-0.13547686166393563,0.42632289118086586
-0.13351220601254957,0.43258435232559117
-0.13154981920525546,0.43879792114291905
-0.1296205124580752,0.4450904407311119
-0.1277095369578749,0.45120448012346437
-0.1256754711000428,0.45738489439506863
-0.12366933658893954,0.46372280029670665
-0.12162223602403958,0.47007303233678593
-0.11962930398707552,0.4762871946505297
-0.11767222412791649,0.4825701540615284
-0.11569831504358292,0.4890296076942636
-0.1138002061165203,0.49521732369563903
-0.11188609621239565,0.5016106064251269
-0.10997492253804984,0.507767505448539
-0.10801708543352134,0.513838333885519
-0.10608534734502559,0.5198828190154872
-0.10420341309647278,0.5259518133149091
-0.10245003661861408,0.5320859776845608
-0.10070017514135986,0.5381832434733125
-0.09891333928690635,0.544320970227391
-0.09712456066023721,0.5505631032756266
-0.09528146476279631,0.5569284587821981
-0.09347370567093038,0.5634392855801171
-0.09160357299217096,0.5699820152197257
-0.08984511866935879,0.5766589646271105
-0.08802388885406127,0.5833710217214552
-0.08620755220655141,0.5901355788780478
-0.08440441854526737,0.596958496898539
-0.08260483009390439,0.6037156975890099
-0.08085535481660269,0.6103604271811429
-0.07914469268276378,0.6169723943149519
-0.07730588434689217,0.6232794557052803
-0.07546869557873721,0.6295376057465019
-0.07361784922365919,0.6357738539656004
-0.07171287220278866,0.642031167960021
-0.06989498807196819,0.6483192076620525
-0.06797563522673206,0.6545134836833681
-0.06608239628124904,0.6606879191723916
-0.06428580917827156,0.6668578232829809
-0.06248698348748476,0.6729817057137824
-0.06073241653144258,0.6793080839584478
-0.058844172402597664,0.6857026492813865
-0.05702921844314319,0.6920999445631291
-0.05522631964059248,0.6988099364254813
-0.05341018368581906,0.7054045456556046
-0.05155289596652319,0.7122225400791702
-0.049671139108000764,0.7189367117563581
-0.04779084759537916,0.725882335625814
-0.04589404561098601,0.7325703326022083
-0.04404682926984592,0.7393394064040146
-0.04215170039069347,0.7460213056301481
-0.040365464157927744,0.7524207213524314
-0.03854772559170575,0.7589843421399391
-0.03681819724798225,0.7652018158567346
-0.035097131259272926,0.7715898577149027
-0.033362407512230574,0.7778517376641176
-0.03170131771632832,0.7842189671303688
-0.029636393444227402,0.7906859698362103
-0.0276161196300784,0.7970825354677982
-0.025599175204130423,0.8035677018748992
-0.023575795023351873,0.8099953840223901
-0.021581057072843773,0.816518721360211
-0.019513144350823033,0.8231385009501456
-0.01743220938450979,0.8298350302258866
-0.015317609632934229,0.8366837021049343
-0.01313588883554076,0.8435375329632253
-0.010916554645097803,0.8505162228024443
-0.008710024269556721,0.8575716063507495
-0.006488376997278472,0.8644513369457485
-0.004296629003326294,0.8713534366249418
-0.002098480035002015,0.8781215252668488
9.733926310619145e-05,0.8849275142865772
0.0022399596656121346,0.8915251086449552
0.0043410001956628586,0.8980066317265902
0.006427814561136225,0.9045717629545583
0.00849594643853431,0.9111006276474989
0.010624256972196475,0.917664407120537
0.012777869073904422,0.9242242881072475
0.014900801653414661,0.9307756843355893
0.017000062733322094,0.9373516916116
0.019151709173999637,0.944020295673643
0.021326094708868412,0.9507580489340508
0.023551888954367772,0.9575874247559664
0.02552307193361919,0.9644577071810585
0.027511624358942513,0.9713283628068727
0.029570245861918962,0.9783784701566258
0.03158672903127871,0.9852923564513318
0.033614106043330164,0.9921704725587952
0.03559800190371211,0.9992497833177858
0.037707941110797755,1.006098033032238
0.039662916249853436,1.0128386007960986
0.041623312053230846,1.0193569208846163
0.04354646709736158,1.0258973554848314
0.045427774499687115,1.0323797035905515
0.04729492240739144,1.0387458043641837
0.04922866676946473,1.0450604668810377
0.051014041326881365,1.0515731841251077
0.05292799350218032,1.0579750248319133
0.054742748528917376,1.064252894229757
0.056610601665885094,1.0706347016432225
0.05853169186954693,1.0770829295838074
0.06053448021709318,1.0837765043154846
0.0625408299915615,1.0906907067406104
0.06458109524855582,1.0975095673761495
0.06666934332423446,1.1044348989102908
0.06876625983356507,1.1114873208616651
0.07087246255488139,1.118617896141129
0.07297290834937985,1.1254738128639952
0.07504999948055392,1.1324426254253648
0.07729363293115601,1.1392804385568989
0.07942327657982062,1.1461977087200854
0.08161081908049965,1.1527759549741377
0.08373350786982173,1.1596013964746856
0.08585282681246673,1.166149321765352
0.08797846501587314,1.172669586580596
0.0901060301594849,1.1789485672861828
0.09226952499530379,1.185584960018632
0.09449553649508043,1.192237323649196
0.0967204446668336,1.1987980068973871
0.09889680078210496,1.2050428132093036
0.10108425211863367,1.2113842556848136
0.1032074973218668,1.2173071597942238
0.10533382778996471,1.2235286025492673
0.10747637779472172,1.229751434066232
0.10956910144255866,1.2357609878387634
0.1116847579146185,1.2417854881223602
0.11377992645947044,1.2478823331716338
0.11584163053963412,1.2536790986438044
0.11799467290694059,1.2595607036209342
0.12003577236665935,1.265583129742035
0.12215029504233797,1.271549543450856
0.12432714269837901,1.2777317789710834
0.12654494625008883,1.2838811358651376
0.12876184813077113,1.2902655521636541
0.1310421129077839,1.2967154426945702
0.1329787794388752,1.3034072559200096
0.13497336633189333,1.3101566822928195
0.13703845791766167,1.316927648100764
0.13914780994109355,1.3234973133800756
0.1411622052847706,1.330022379460558
0.14315219695009024,1.3364898941427406
0.1451033382308125,1.3430595440244015
0.1470353660736084,1.3497183503238244
0.14892654779328077,1.356461862665517
0.15091955986617175,1.362904523438191
0.15278576429141633,1.3693366421299773
0.1546661502672682,1.3760716058882216
0.15642121964214728,1.3823160931547807
0.15824851627633124,1.3886767743019999
0.16010925201365978,1.3951231660566628
0.16199408347125488,1.4016688834737927
0.16395181045331633,1.4084759028331704
0.1659263253011382,1.4151135580547927
0.16790275587444103,1.4222498261233258
0.16991266876626226,1.429110692812967
0.17196675280362794,1.436305429204856
0.17398847020792937,1.443162538424271
0.1759928077350767,1.4499958387288852
0.17800156163678157,1.4568462666991158
0.18000248314221415,1.4636446503184959
0.18202927227040658,1.4705130218877394
0.18388876424401732,1.4768143648747802
0.18581307724930915,1.4833079534831746
0.1877439676074258,1.4898958376798808
0.18966738979087336,1.4961078690796143
0.19156112218287086,1.502698349575164
0.19342948888802527,1.5088920859315142
0.19537614690819666,1.5152914150655372
0.19718252722441224,1.5218003805306501
0.1990717450554632,1.5283253317748906
0.20097770465206094,1.5350340119545045
0.2028996107659763,1.5414087110514214
0.2048368516809385,1.5481731043376517
0.20678439929057205,1.5547200903094103
0.2087665651448461,1.5613870399763223
0.210716343737534,1.56799197455602
0.21264302490642456,1.5746161046212865
0.21458337326525695,1.5813673539878774
0.21650715731766346,1.5879436045717474
0.21837971130315248,1.5944652465675038
0.2202372087429716,1.6009199555900477
0.22212029633473476,1.6075108110927414
0.22401283448760695,1.6138120030779923
0.22589379327090464,1.6202852322458012
0.22774110239265277,1.6264486129986961
0.22955625593038392,1.632592417487716
0.23136986940434123,1.6388149314366554
0.23326852252878527,1.644716500774582
0.23510141435010662,1.6507977793864756
0.23692845435557225,1.6570536095635757
0.23881157232948236,1.6633711802533864
0.2406851908760655,1.6697633003043069
0.24252400192055062,1.6760726126166245
0.24437574655786404,1.6827826078296768
0.24624145092685323,1.6892900610117652
0.24814620699269263,1.6958185606642104
0.24998345663340302,1.7023833734821343
0.25180103923412434,1.7089607605734174
0.25370312228176195,1.715675323633041
0.2555538465371194,1.7224045991122816
0.2573550467134224,1.7288957554471083
0.2590472441327386,1.735446894159998
0.2607893486009309,1.7417711671553031
0.2625303065291881,1.7480481542090809
0.2642022851132523,1.7543741209914507
0.2659461803874794,1.7605506682184378
0.2677567902005966,1.7665445638125128
0.26959055175025426,1.772434884236087
0.2713266020755686,1.7783729919080358
0.2731492068802754,1.7844926945795794
0.27496384024783727,1.79088701445869
0.2768536628243431,1.797507538413413
0.27874298573229406,1.803995384699883
0.2805658166606694,1.810895566743519
0.2824320394158595,1.8177860276194804
0.2842575464078244,1.8247782912830284
0.28614756047422785,1.8317210195338705
0.28800885720476166,1.8388648700767722
0.28990171823808075,1.845933608159601
0.2917817801060663,1.85290747736428
0.2936164581701566,1.8597748180694316
0.29543084167573264,1.8666013017576553
0.2971963533982244,1.8734079079930386
0.299022716960704,1.8802321033560085
0.3007716273027463,1.8869326475915096
0.3025656991758771,1.893779361793796
0.30433527701481117,1.9005825023825982
0.30605195536775665,1.90728813917637
0.3078903065390322,1.9141591370845221
0.3096537633457784,1.9209963793246807
0.31142022095735394,1.927940256274634
0.3131979908620119,1.9350430558853111
0.31501299927607856,1.942256468840554
0.31682098673825193,1.9494523588707904
0.3186314548838087,1.956699276931682
0.3204519755617353,1.9639313378350511
0.32226212136769894,1.9712035325062591
0.32406747378983736,1.978517105226436
0.3258790363895228,1.985863106678707
0.3275411871649543,1.9930077597699927
0.3291829837516926,2.0000704743900006
0.330816380297457,2.007118763635984
0.33240009025964196,2.0141449573427344
0.33397998611355373,2.0211629010093164
0.33553868452138186,2.028174342820103
0.33712055063825014,2.0351026812483815
0.3387331245259023,2.041785779543707
0.34025552489261107,2.0482660696427017
0.3418361621059031,2.0549085019576774
0.34346371201084014,2.061645754846118
0.34511653458318503,2.0683777640381305
0.34677602093907645,2.075183421694074
0.3484595250816062,2.082025328084285
0.3501831808995378,2.0889244007509538
0.35193771333625107,2.095869752465531
0.35372021807438264,2.102847663637459
0.35548724344968263,2.1097978305878367
0.35729415216546123,2.1167510244573293
0.35909634929321743,2.1236870539744657
0.36089053470248045,2.130615183199558
0.36273482032143667,2.1375313242667624
0.3645745590639632,2.144437655492381
0.3664690637586356,2.1513697663880693
0.3683796926056273,2.158319676023978
0.3703032578258863,2.165257211347721
0.3726391007601622,2.1722665613067194
0.3750317463178703,2.1792665795405908
0.37742403461860147,2.1862381897039436
0.3798166629669815,2.193189865569609
0.3822064320696159,2.2000130707176213
0.3846057252924838,2.2067403311946427
0.38697707229051664,2.2133664342914994
0.38935136802580944,2.219879993049857
0.3917340309936421,2.226329956861081
0.3941229151127197,2.232719254562252
0.396534323928148,2.2390259534239667
0.398955237740682,2.2452606832739366
0.40141020836073893,2.2514147447424726
0.40390878713830314,2.257492172960651
0.40644521674476886,2.263529022933896
0.40904044425284575,2.269517052577381
0.4116278192676577,2.2754781200238474
0.41427176933232623,2.281416353688929
0.41693796538751404,2.287255194117637
0.4196461488459102,2.2929979625671066
0.4223595670422093,2.2986454173056305
0.42513898293232816,2.3042838090246645
0.42793849166982445,2.3097875612359084
0.43070051231376655,2.315171089121485
0.43352486503357013,2.3205886172932977
0.43632253911816665,2.3258049980625226
0.43914775015511265,2.330869352074441
0.4419568519974294,2.335802605623208
0.44480148500242744,2.3407180374825582
0.4476240464996227,2.345489037569664
0.4504992913810317,2.3502443921221823
0.45338966443492235,2.355021533096897
0.4562539487610331,2.3596240682350307
0.4591582720425329,2.364153530246564
0.46209740023314627,2.3686371352277673
0.46503825902725726,2.3729967716876375
0.4679636332713342,2.377259208627379
0.4709203758359184,2.3815192131681635
0.4739271240178874,2.385738212049709
0.47689921768804844,2.3899182287576886
0.4800743985552489,2.3941728909336732
0.4829975172501876,2.39812434562393
0.4860858577892184,2.4022301725859823
0.48915379735322057,2.4062426125523686
0.49243005273772367,2.4103398739823914
0.4959603877994644,2.4145206889514683
0.49941408008042293,2.4186834311570333
0.502808479784197,2.422809722086048
0.5061902276654275,2.42690942412725
0.5095056825844193,2.430741931701682
0.5126713632416713,2.4344751176190185
0.5155441993536412,2.438100739845292
0.5183936365061064,2.4416950678316383
0.5214581247127228,2.4452217360663777
0.5244399923071668,2.4488066673001425
0.527402798544279,2.452305170837411
0.530387470769009,2.455833758692462
0.5333242436159149,2.4592539155711735
0.5365298013723857,2.4628248179906103
0.5398243068386852,2.4665523634760698
0.5430508287087373,2.4701794572550053
0.5463995352123268,2.4738834648143593
0.549746517587642,2.477609577424004
0.5532027652338003,2.4813529244287804
0.556529651700872,2.4847150432268466
0.5597712518959702,2.4881278222977943
0.5630842838335635,2.4916029870835787
0.5664329268405555,2.495042154034043
0.5698402895458838,2.49849804186666
0.5733449443660206,2.5020569040345757
0.5771854418311073,2.505830778910928
0.5810145666000446,2.509605020875531
0.5850075458885193,2.5134281065072464
0.5894067037801926,2.517627286296351
0.5936271361219418,2.5214811051653263
0.5975450181468356,2.525190834927758
0.6018247952774489,2.5291103591130684
0.6059257492231586,2.532930559139357
0.610044315022725,2.5366870091880815
0.613752236589612,2.5402508982454353
0.617606594128211,2.543863084075679
0.6216709832080073,2.547430075271727
0.6255462922779935,2.5509278794373236
0.6295227031146617,2.5544996674991824
0.6338585143412531,2.558280376803079
0.6384063286001864,2.5622896067698515
0.6431500760203415,2.5663789749653203
0.6479733838400322,2.5704892048718317
0.6529975638419456,2.574769797949502
0.6579683021889676,2.578954538854316
0.6629980825787737,2.583156745202294
0.6680796205208046,2.5874205891819746
0.6732579763413524,2.5917121572846167
0.6783265912189683,2.595948852996463
0.6834638965890187,2.6001288079039964
0.6881230147527623,2.6040346709188182
0.6931597942674652,2.608051703677306
0.6979137127055963,2.611971337917752
0.7026055523439221,2.6158040032619505
0.707750057223453,2.619820065123209
0.7128426565680068,2.6238481752919953
0.7180009011577615,2.6277402613264695
0.7228819486192155,2.6314035038991075
0.7278139819245881,2.6350901607427195
0.7326437563033117,2.638642738609639
0.737382631516228,2.6421790955094684
0.7422005810091166,2.6457621829458713
0.7466599106784264,2.6490349776313575
0.7514898691552645,2.6524762878365156
0.7561287237667365,2.655762652464115
0.7607561147664446,2.6590364804475053
0.765404628319529,2.6622373009582314
0.7696865877463342,2.665212578971689
0.7740113153270263,2.668292163625061
0.7786435789666563,2.671228379370759
0.783094503550959,2.674215905618731
0.7875998812946631,2.6773220818461465
0.792111836758108,2.6802904378013794
0.7968497535535316,2.683294190215561
0.8013634205802773,2.68617279843077
0.805973540737758,2.6890542478848896
0.8106565390652289,2.6918951950634926
0.8155332292961444,2.6948446052233677
0.820808563786206,2.6979631027458684
0.826093329402531,2.7011235183822695
0.8308439559538006,2.703941672640421
0.8354538509701046,2.706667963070513
0.8402364599628758,2.7094157527881357
0.8454033427223453,2.712428920837412
0.8505630104761648,2.7154320543856616
0.8558959668678044,2.7185002531298212
0.8611621923100709,2.721446431980075
0.8663558707896246,2.7243468536955073
0.8717626678367139,2.727381148350412
0.8768907625551474,2.7302809203054066
0.8819197528357086,2.7329975305287477
0.8866964720582409,2.735573541558902
0.8915900735642166,2.738156055330153
0.8964856782803172,2.7407157407591916
0.901378893998618,2.743245174855352
0.9060979648205576,2.7456446990428764
0.9107401608408893,2.7479767276760376
0.9153413973377569,2.7502560632858675
0.919922202038661,2.7525034353448667
0.9244166713888977,2.7546589338049525
0.9288580768352535,2.756748428371326
0.9332043957454346,2.75879029348282
0.93744756651017,2.7607371315666174
0.9415951883575244,2.762618128396133
0.9456758772110805,2.7644555958066284
0.9496692687034477,2.7662263107526157
0.9535928008193733,2.7679280595850213
0.9574262625117282,2.7695789784272926
0.9611503538944313,2.7711511942537705
0.96490714226608,2.772492789368841
0.9685677530187968,2.7737485960108024
0.9721234729871491,2.7749497644179173
0.9755765373562015,2.7760691141559084
0.9789455246422316,2.777125910373835
0.9822157859247554,2.7781151497688477
0.9853698843622682,2.7790531712434112
0.9883928958002077,2.7799421678138425
0.9913274462854123,2.780749120615212
0.9941352489376982,2.7814988407349843
0.9968323426826287,2.7821817219306224
0.9994438318291547,2.78278320223518
1.0019263452720746,2.783367120265976
1.00430188491671,2.78388116385361
1.0065634012721871,2.7842998878404663
1.008772268966552,2.7846822515281158
1.0108954381986393,2.7850387209401077
1.0128603014759905,2.78531439873239
1.0146827515985593,2.7855334422039797
1.01638835974381,2.7857133817868767
1.018140766516729,2.785878223119153
1.0200321671741266,2.78598162539712
1.0216986624642288,2.7860711845103383
1.023149203207797,2.7861413881611896
1.024264774257872,2.7860684372439306
1.0253928412758149,2.7861637286464327
1.0266639385384704,2.786452372249881
1.0279574472391828,2.7866348999273898
1.0291722250058695,2.7869066132045783
1.0303381027096659,2.787061582294609
1.0313717052148341,2.787399393433951
1.032279625645446,2.7879946376880733
1.0332521180919283,2.7887569849538894
1.0343334566747533,2.7891584760834003
1.0353144616113257,2.789395886018738
1.0363680727377869,2.789604941835511
1.0374054191785178,2.789842237430055
1.0383793090957671,2.790089697315039
1.0393730001250991,2.790275984407619
1.0403439000420622,2.790435616791171
1.041285239093332,2.7903703392053463
1.0420358455543453,2.790543434036381
1.0428363933569766,2.790824920409792
1.043279951594815,2.790705061732125
1.043485523412876,2.790730421908213
1.0437308818273012,2.7909065073212105
1.0439068543051004,2.790827938155133
1.0442011750542868,2.7904462694885575
1.0445665166510416,2.790077740105027
1.0449124082441805,2.789708960809786
1.0452681875463044,2.7893617740136794
1.045712221376855,2.7892468096535525
1.0460852793383928,2.789064570695773
1.0464686675084933,2.788980378621731
1.0468651064122325,2.7887050670217235
1.0471221828579331,2.788260856975586
1.0473179667182377,2.7879318251353915
1.047552497019811,2.7875046213751804
1.0476439021387085,2.7872790518388846
1.0477177470208923,2.7868911163366565
1.048204975739213,2.7865817737499015
1.0488641473911124,2.7864977035092493
1.0494716884006972,2.7865115653514287
1.0501549950680917,2.786602427116193
1.050891466390331,2.7866517432804536
1.051517751997451,2.786739892819362
1.0524386346574393,2.786867169266349
1.053304722115159,2.7868847612460286
1.0538157579737855,2.786985028696064
1.0545143884560728,2.786985579920203
1.055162826139251,2.7869793816136594
1.0558652867251301,2.786954280203456
1.0566269749495676,2.786962347646724
1.0571629399391276,2.78693350590965
1.0578174763946855,2.786902490550484
1.0583206111770735,2.7868518247524556
1.058878267389995,2.7868103834403555
1.0594269214656828,2.786746672831683
1.0603482194974037,2.787005100604907
1.0613798628011941,2.787273161799842
1.0624115734632114,2.787539361161964
1.0633988557769476,2.787770017678775
1.064242094246978,2.788025048649368
1.0651213161290585,2.7883071392898335
1.0661772986130431,2.7885705876955202
1.067058201462098,2.7888365498540377
1.0679748742337378,2.7890650706132623
1.0687192379871835,2.7893460843233475
1.0698442880327277,2.789616517050546
1.0708732560720378,2.7899359482621597
1.071717481668395,2.7902038017081354
1.0727876241852394,2.790491038646108
1.073542183742595,2.7907462283706317
1.0744481455028119,2.7910015969077757
1.0754555602782665,2.791318878671252
1.0764139592046056,2.7915524377445537
1.0773959881191129,2.7917945612146937
1.0784249898736074,2.7920882702735046
1.0794021339341962,2.792342264454426
1.0803451183722468,2.792564459900403
1.0812927291178198,2.792821193525312
1.0822816761318432,2.793112328044855
1.0832721642212009,2.7933436179259474
1.0841806998269097,2.793603479160572
1.08504063255226,2.7938446812117044
1.0858771620004846,2.79414911002995
1.0867814287232718,2.7944537265606195
1.087807114741748,2.7947709785932346
1.0887069928962352,2.7950713815751027
1.0895989004149988,2.7953685274785145
1.0904792890781427,2.7956820531369893
1.0914279458267735,2.7959956709871427
1.0923533619993402,2.796302768290993
1.0933229502351745,2.7965621004038193
1.0942084474256975,2.7968819950050756
1.0951930727105201,2.797181143320811
1.096176051040554,2.797395857720505
1.0970278995642773,2.7977004292604257
1.0979642288014664,2.797980488117271
1.0988758286764266,2.798226453437202
1.0998301190876298,2.7984265587141293
1.1007717195478852,2.7987235469730707
1.1017956795310773,2.798980372148728
1.1027065999120227,2.7992859253256444
1.1038226979164363,2.799550597661105
1.1047573153171601,2.7998899174797267
1.1056755697329441,2.800162917999198
1.1066225114039447,2.800407964243051
1.1075186982670124,2.800708008350383
1.1084382302878666,2.801014923080656
1.1093980377352108,2.8014088680982825
1.1103731135181865,2.8018854724390097
1.1113332062457355,2.8024256021966694
1.1123248794404141,2.8028487492452108
1.113335744537775,2.80330883693132
1.114320321289989,2.803834935965742
1.1153207669505465,2.80419639526726
1.1163288039377093,2.8046587701654255
1.117252159677254,2.805180007054197
1.1181663798323636,2.8057137266779857
1.1191014840905482,2.8062704554723306
1.12006635440022,2.8068612231402335
1.1210801442418024,2.807496012431163
1.122118290881637,2.8080529733318644
1.1231182934882564,2.8086001175306388
1.1240097597712557,2.8090320257983614
1.1250879447019122,2.809478092753672
1.1261712130884232,2.80993745671544
1.1272896421352185,2.8103746307848474
1.1281608105771133,2.8108141384252616
1.1292036075319234,2.8114526715658927
1.1302799433562747,2.8120857647816813
1.1313733146656118,2.812709947946989
1.1323218502082366,2.813240224127367
1.1333670869358072,2.8138854767969708
1.1344445642193501,2.8145229395792937
1.1355187973872045,2.8151694018481415
1.136662509575781,2.8151897899543386
1.1376971902474509,2.8154215461235537
1.1386598883308663,2.815552748528896
1.1396917762627998,2.8157128523438115
1.1406804135783684,2.8158416655261758
1.1417121118053646,2.8159198437778223
1.142681578768816,2.8160082049394295
1.1435597978268424,2.816077439416224
1.1444420482422342,2.816102430180858
1.1452911662585492,2.8160962247419947
1.1461769567900577,2.8161125469906123
1.1471109129415273,2.816082336549941
1.148050822836531,2.8160099926889366
1.148964056652757,2.815949140807946
1.1498610993147897,2.815924633878693
1.1508187931081788,2.8158072857293113
1.151728910249385,2.8157363820204573
1.1526637085772427,2.8156972328966097
1.1536137948082623,2.815588924572167
1.1545941361169358,2.815520000243855
1.1555388897116565,2.815451823252609
1.1564754104875363,2.815389741425334
1.1575029066136564,2.815295141417276
1.1584912872991275,2.815187076882703
1.159536325958452,2.815079515922365
1.1604446094790999,2.8151625709687145
1.1613655341486595,2.8152707366815175
1.1623029677053611,2.815342523312736
1.1632247404659672,2.815396380774014
1.1640703362644853,2.815498769999641
1.1649505152881912,2.8156160678898354
1.1658331119456657,2.8156863081417556
1.1667092870239482,2.815741170854722
1.1675516819811895,2.8158750018850136
1.168397340132886,2.8159557527637826
1.1692493880284691,2.816025672999951
1.170085450175843,2.8160944904231098
1.1709149136426957,2.8161861089119125
1.1717676034464304,2.8162709895368057
1.172620587010222,2.8162964598511975
1.1734603715416405,2.816347881939181
1.1742601607276832,2.8163897418795463
1.1751386784314217,2.8163962812910426
1.1758982820321164,2.816435044693791
1.176723727791919,2.8164501588243755
1.1775512791725664,2.816473074395134
1.1783763317140439,2.816499457028601
1.1791755135254236,2.8165688225440877
1.1799623358903155,2.816627691453
1.1807512680370142,2.816680116927704
1.1816869467304936,2.8167594634557704
1.1826288921118047,2.8168528724814466
1.183559213779734,2.8169654441793814
1.1844824590722656,2.817097463303072
1.1854103338807949,2.8172344898904833
1.1863345307043944,2.8173695781593007
1.1872191410978374,2.817505464414109
1.1880914839707377,2.8176464275730257
1.1889842253855645,2.817803506245285
1.1898523015118432,2.8179637886270936
1.1907608840159771,2.8181095237955818
1.1916357900703498,2.818268310731163
1.192545902989695,2.8184085700318042
1.193404718616511,2.818526222245132
1.1943022841554776,2.818695702451948
1.19519432579029,2.8188407896686773
1.1960634406205943,2.8189959574617283
1.1969412850564964,2.8191355543835943
1.1978056277348972,2.819284644984377
1.198657742160339,2.819408002618237
1.1995883494051187,2.8195102067335993
1.2004375843889137,2.8196902360305414
1.2013294192968733,2.819812824192782
1.2022009374675016,2.8199689817492097
1.2030953806580365,2.82015081947566
1.2039056548442921,2.8203411116155936
1.2046789749773952,2.820535263393513
1.205441337501039,2.8206954973543854
1.2061706923845248,2.820913155012658
1.206928401521905,2.8210921930619266
1.2076477860699633,2.821300644917503
1.2083643906023545,2.8214951188177095
1.209092821280791,2.8216833528453957
1.2097874732121903,2.8218575640419528
1.2104933459439562,2.822052451862355
1.2112006458743783,2.8222644055939887
1.2119070953547684,2.822448961069824
1.2125468732201357,2.82269815990396
1.2132404571018707,2.822897205239053
1.213894915676857,2.823119401692099
1.2145609121570713,2.823349124609131
1.215195887274663,2.8235953446443864
1.2158355062306403,2.823811921119777
1.2164879159008066,2.8240401644204196
1.2169787550215099,2.824304627756023
1.2177537973901078,2.824500599126263
1.2184584865266694,2.8247785718870517
1.2191718435518875,2.8249748936533403
1.2198028969920292,2.8252880757837984
1.2204926114117707,2.825558109647017
1.2212054857151609,2.8258148054001
1.222068520404287,2.8260081553345184
1.2230265313432753,2.826186678190219
1.2239129253915362,2.8263870787333416
1.2247540084140884,2.8265518346004037
1.2256145984574975,2.8267585497496266
1.2263431505637048,2.827023302516354
1.2271669488662282,2.8272425184366003
1.2281465057842393,2.8275367919314127
1.2290191767153724,2.827762800477711
1.2296583364196185,2.828007739577499
1.2304294576151986,2.828261499405261
1.2313069435800377,2.828509969282016
1.232189909438942,2.8287234044426492
1.2331439584026533,2.8288901727832334
1.2340376415501453,2.8290780837506975
1.234994349386735,2.829253647043714
1.235824975743856,2.829522905036869
1.2365832606948282,2.829777049088408
1.2373716966204846,2.8300249340377786
1.2381786954060496,2.830308438316643
1.2391316750861134,2.8305687129550576
1.239982976811111,2.8308758353847003
1.2410997519027482,2.831148411529806
1.241965474922492,2.831482326735765
1.242977390585603,2.831798802945881
1.2439094557203625,2.8320598774369508
1.2448905803212138,2.832310492138934
1.24585272900117,2.8325341116870133
1.246774011224761,2.832788875488513
1.2478090542633216,2.83304599739141
1.2486804383356782,2.8332996976944433
1.2496584656461671,2.8335402386317545
1.2503955799827242,2.8337789297207516
1.2513773533413353,2.8340268541784206
1.2523941914720305,2.8343040761755196
1.2534295639445474,2.834550580869039
1.2542586070380357,2.8347477682646893
1.2550316710083285,2.834994875666651
1.2559332903770033,2.8352995995742267
1.2568377730089992,2.835570483207536
1.2578283342268983,2.835868799894068
1.2588293627202738,2.836157175971081
1.2598308673346568,2.836536563588339
1.260878602077737,2.8368645591809365
1.2619230430976145,2.837261160345665
1.2629908510904482,2.837607389059014
1.264041283828698,2.8380248839915367
1.2650938678591577,2.838366262018451
1.2661179030822123,2.838778279832568
1.2671588194573529,2.8390951206714368
1.2681882603711583,2.839491124412578
1.2690685636693069,2.8397152754183845
1.2699644404953223,2.8398964466786616
1.2709374550761627,2.8400717608380877
1.2716337672370068,2.8402837370916743
1.2721509328865968,2.840487717662929
1.27289824093869,2.840632807213471
1.2736760221241163,2.840779251632361
1.2744598579291098,2.8409325278805637
1.2752049112690629,2.8410815817601334
1.2759614381925026,2.8411756447139456
1.276692740250144,2.8412401417093487
1.2773289792560707,2.84133939797566
1.2779354867624155,2.8414946228787032
1.278467906896948,2.841657373522794
1.2791679504050117,2.84180349148928
1.2800244557199414,2.841973499768119
1.280711338156269,2.8421440761470063
1.2813794826684028,2.8422796846607916
1.28199116924556,2.8425117128848543
1.282691994567401,2.842663526500282
1.2833619707714172,2.8428665847895482
1.2840078511946367,2.8430421491544227
1.2846437397739698,2.843201531560129
1.2852901179574676,2.8434209427279495
1.2858949631319039,2.843586146338842
1.2865542292546035,2.843709670780319
1.2871505494469802,2.8438360295031395
1.2878813261309086,2.8439358039711062
1.2886215262433245,2.8440459061950465
1.2894087170256217,2.8441080750228602
1.290093114000738,2.844252018922411
1.290841198681947,2.8443510292925622
1.2915483062317648,2.844565252600882
1.2923638241212778,2.8447068106923594
1.2929596889005115,2.844886436456738
1.2937886419861315,2.8449167850684014
1.2945858741843326,2.8449531273528788
1.2952641909914182,2.845037627042869
1.2960934249482243,2.845187133896802
1.296700092280948,2.8453473564773875
1.2974218615549173,2.8454417307887407
1.2983358500004067,2.845612768916039
1.2991884887187313,2.845779629477636
1.2999535297352176,2.845885569580612
1.300799331461923,2.8459535451202127
1.3017882549721969,2.846011008933331
1.3025612900536292,2.846160229524525
1.3034896267448322,2.8461496701175775
1.304298885055489,2.846278746391382
1.3050533317783288,2.8463976593105103
1.305949859752495,2.8464549889848874
1.3069487871534793,2.8468731221831813
1.307924049121433,2.8472626047365868
1.3089499068033434,2.8475892707409978
1.3099561005791043,2.847925870776996
1.310973207505991,2.8482925382189213
1.3119146185333246,2.8487081005906636
1.312906220247676,2.849098206184896
1.3140757526197064,2.8494764482449058
1.3150854621261023,2.8499458644396065
1.3160181051783222,2.8503975820537777
1.317009550683454,2.8507607595427626
1.3180734821708155,2.8511635318613697
1.3190400115022736,2.8515917343302637
1.3202144134955636,2.851985434758926
1.3211695922791553,2.8524715621910373
1.32220896934267,2.8529216391956833
1.3232814555645291,2.853377238402817
1.3243050004906096,2.853814167484719
1.325355879696729,2.854297725363348
1.3264822584221507,2.854731183296625
1.327470463891794,2.8553125176663574
1.3285665339634596,2.855833365794781
1.3295170440289599,2.856442328467773
1.3305434225074877,2.856996275271868
1.331606562726245,2.85757038680392
1.3325826769872589,2.8581211884217397
1.333633952842346,2.8587512131151924
1.3344251667454683,2.858935747483956
1.3351654179132686,2.859073306453477
1.3359960186728024,2.859238791911678
1.336879276267644,2.8593753438925407
1.3376544559989698,2.8595516728952757
1.3384642306435734,2.859660822156515
1.3392015765657153,2.8598951977261065
1.3400292886368173,2.8600805337974595
1.340770588413758,2.8602093617095523
1.3415503986230515,2.86035434525058
1.342298319966667,2.86062070332201
1.3430823665461649,2.8608108273205537
1.343841934780535,2.860942145505989
1.344567668379954,2.861152120606908
1.3452995635915301,2.8614199613863263
1.346010284615883,2.8616430661193264
1.3467547834110358,2.861882136136616
1.3476809975061743,2.862097762462295
1.3486487081722467,2.862316470364801
1.34938969050213,2.862629615307699
1.350201306303129,2.862816033902851
1.350792843758136,2.8631206726706266
1.351594262439631,2.8632623792560987
1.352361586318152,2.8634322057072548
1.3530877583162626,2.8636294848429094
1.3537149700085531,2.863865247785144
1.3545170620895368,2.863956259146157
1.355194116430283,2.864262442478607
1.355914932839583,2.86448176953477
1.3566303125206947,2.8646561663396155
1.3572211278901722,2.864935292833115
1.3578924732225393,2.8652470018912073
1.3586299153568715,2.8655863143815097
1.359581498807561,2.8658156238866557
1.3601132089796717,2.866082956346137
1.3610615648389042,2.8661323910597787
1.361752722738656,2.86644184172652
1.3624693628617413,2.8667649719565325
1.3633570589571673,2.867144064126386
1.3643007840797854,2.8675126801139967
1.3650523014789158,2.86771302845438
1.3657397525684607,2.8680792599062306
1.3664015616755745,2.8684739716991214
1.3671786978430527,2.868754546235887
1.367834191671909,2.869067676136031
1.3685199048998464,2.8693849348085467
1.369227430290254,2.8696968149783557
1.369903662803471,2.8700083914962558
1.3706113319709963,2.870236168789247
1.371248780661396,2.87052128532012
1.371849538879152,2.870841515372963
1.3725957211457385,2.8711683010632147
1.3733960109409664,2.871429494107575
1.3742706031934178,2.871565624596768
1.3751283401814551,2.871749509780078
1.3759392664688685,2.871932967012491
1.376698659846216,2.8721095803240577
1.3774932718844952,2.872249649880523
1.3783018555382198,2.872353125710278
1.3789720347566394,2.8725311159163582
1.379829892501821,2.872650678524375
1.380500596412346,2.8727212264958686
1.3813199096747757,2.8728022516865774
1.3819858734931818,2.87300418704652
1.3827123348923336,2.8731679065697286
1.3834691109782946,2.873340507912615
1.384275875587656,2.873521818224344
1.3850821806076248,2.8736282755723743
1.3860696825085823,2.873811033482871
1.3869271317126952,2.873942891818996
1.3878185814148556,2.874117558666054
1.388659572474977,2.8743128233207518
1.3894740591670263,2.8745062492500946
1.3901765420301688,2.874674389395457
1.3912001644844385,2.8746969419498147
1.3919311358079147,2.8749367668313752
1.3928038023816915,2.8750599757370936
1.393658390659542,2.875244384919864
1.3944419712293254,2.875433589198679
1.395299107300271,2.875608253528209
1.3962460873116644,2.875743701608868
1.3972339463761903,2.8759468447830785
1.3981937297299492,2.876109098621072
1.3991476401699097,2.8762567791839246
1.3999802641935748,2.8764194913837176
1.4008781561315446,2.876638076290887
1.4018275081579912,2.8768039431838335
1.402739417451635,2.876950392989285
1.4037799938741617,2.8771078506892915
1.4047582712581894,2.8772122005446024
1.405728465605554,2.87731367294249
1.4066980317333306,2.877404990664386
1.4078270539410118,2.87749050229319
1.4089896850126284,2.877571641769024
1.4098383030968602,2.8776843058765387
1.4108903058164473,2.877719960073726
1.4119157232945052,2.8777340703611394
1.412938143453733,2.8777534340779436
1.4139989704530893,2.877791680927344
1.415161872593791,2.8778410249683897
1.416203244436734,2.8779419286543617
1.4172970761467232,2.8779523477778994
1.4183163478299574,2.8780944954473062
1.419098463929898,2.8782404704877234
1.4198859684284502,2.878390285704271
1.4208335555497182,2.8785209892964274
1.421643262567187,2.878621243752764
1.4224910202144008,2.8786417678840293
1.423292210855651,2.878698120443871
1.4241456770361394,2.8786717334089533
1.4249965480800721,2.878732999245694
1.4257852111137264,2.878772872586181
1.4267134350190958,2.878769735829691
1.4274997391739495,2.878841686346065
1.4283928149496397,2.8788700664010265
1.4292084176523276,2.8789638624319656
1.4299508564096786,2.8790828898321217
1.4309289091873767,2.8790494620185902
1.4316367447564002,2.8791327673046547
1.4325325920611012,2.8791313329340813
1.4334162967750694,2.879159075606477
1.4342566676901316,2.8791858163162516
1.4350931371463518,2.879159363478496
1.435841678325274,2.8792004170204235
1.4367675003593434,2.879144175663565
1.4376724028268952,2.8791532569755995
1.4384976385531756,2.879150587795052
1.4392779859321472,2.8790885269942716
1.4401326679255626,2.8790064865015887
1.4409856586421412,2.8791114694723827
1.4418479841323906,2.8792540786031515
1.442654446986493,2.879409609903363
1.4434651663992653,2.879551834468227
1.444241126513084,2.879693056582465
1.4450501525933768,2.8797592940597436
1.445878522889332,2.879864518193445
1.4467431091181013,2.8798982063496608
1.4476094246021087,2.8799375261440856
1.4483926316624849,2.880006961346282
1.4492798011137098,2.8799929469920977
1.4501219880400236,2.880035698447966
1.4510303010097254,2.8800182245108066
1.4518830916620695,2.880033721669983
1.4528201478780203,2.880073842923991
1.4537186196548375,2.8801509087017187
1.454666494600618,2.880142292083869
1.4555581646474383,2.880222308770089
1.4565624626648102,2.8802310307461396
1.4574840552150943,2.8803094298890617
1.4584354913324362,2.8803564920678135
1.4594492194874304,2.8803466083268954
1.460370185345754,2.880393035995404
1.461348402261034,2.880359974673539
1.4622917022245234,2.8803964438437966
1.4632904684080277,2.880415369025852
1.4643145567428983,2.880501235914974
1.4652830950089037,2.88060647113153
1.4662932669872166,2.880690623047243
1.4672375511217746,2.8808029267914854
1.4682671868881059,2.8808707378092504
1.4692797284566097,2.8809728290332743
1.4702825775722275,2.881079996201056
1.4712822539232824,2.8811462402005437
1.472276172251711,2.8812116830571726
1.4733179659710014,2.881258019328648
1.4743284203905416,2.8813563230842645
1.475316858290781,2.8814667941926824
1.476399960866254,2.8814952007520414
1.477430898988307,2.881610551336898
1.4785013237852227,2.881696179635835
1.4796052242818605,2.8817896183781433
1.4807315733564599,2.881860750247619
1.4818273304385832,2.8819227737937503
1.4829069537264494,2.882063392925932
1.4840299500402603,2.882159862279721
1.4851621499165075,2.882239972945984
1.4863038933059745,2.8823469925653495
1.4874689620455726,2.882444038259369
1.4886198589458282,2.882521402672459
1.4897893957382897,2.8825893124709507
1.490933387956725,2.882678933102912
1.491710258228831,2.88274967852
1.492469732181915,2.8828114266886713
1.4932031693280496,2.882921948058533
1.4939267400102048,2.8829395263376134
1.4946474021981493,2.8830063917524567
1.495349467950006,2.8830817688813357
1.4960268212031347,2.883175036389849
1.496724288396174,2.8832379502370333
1.497486614809084,2.8833034557161104
1.4981684634509527,2.8833791228963017
1.4988838460766936,2.8834384496681964
1.4995479215432188,2.8834941807605765
1.5002015453577768,2.8835887530206885
1.500890608205023,2.883626233718121
1.5015607923031713,2.8836775081831876
1.502231311192581,2.8837477717527444
1.5028955144074576,2.883776387371392
1.5035177675486195,2.883866863333684
1.5041826661704414,2.8839072832794974
1.5047557603136323,2.88395610851202
1.5053713241828126,2.884002464307341
1.5059591590021633,2.884042326540827
1.5065412247164491,2.8841042770001697
1.5071272648964291,2.884145208014307
1.5076894263610308,2.8841695880013805
1.5083434812541894,2.8843027137533976
1.5089679808864698,2.8844092556349468
1.509575634415956,2.8845617893481617
1.5102011357328793,2.88468148793485
1.5108554400695096,2.884809551031289
1.5114651363854632,2.884991608004379
1.5120695711372836,2.885134673370313
1.5126781426572045,2.885252633098554
1.5132521438546322,2.885357350952392
1.5139147072149586,2.8854023017774177
1.5144915612740797,2.8854820291897547
1.5150620176228047,2.8855973417927663
1.5155999771550026,2.8857412315647064
1.5161428717136627,2.885840947961595
1.5166634026289691,2.885948468609915
1.5171414399592984,2.886089701486162
1.5176747585148522,2.8861254449032945
1.518184256519548,2.8862556437289135
1.5187056694064565,2.8863590536508608
1.5192919585795814,2.886449759452523
1.5198106501039224,2.886563710545931
1.5203184871147726,2.886736633658442
1.5208315442694247,2.8868736795694723
1.5213161353104665,2.887017467949013
1.5217931139237462,2.887189111526063
1.522588721386787,2.8871398287771743
1.5233759036331462,2.8871105693116146
1.5241520344151436,2.887082473952309
1.5249353585838432,2.8870524084416536
1.5257294120354938,2.8870108207569527
1.526533416923419,2.8869825660951496
1.5273096473115064,2.8869560366235785
1.5281428184489247,2.8868765542317267
1.528933274151012,2.886850975667533
1.529681429532177,2.8868231419740833
1.5304348711039215,2.886802784433001
1.5311986369833817,2.88674806314625
1.531954886933677,2.886684212664064
1.53271769083166,2.8866167185582725
1.5334569914055964,2.886556840767353
1.5341526382657074,2.8864959887127806
1.5348855815351667,2.8864357127805107
1.5355438635505068,2.8863437020077574
1.5362138988109277,2.8862765344074095
1.5368978157767308,2.8862216600481
1.5375801533792401,2.8861576212627433
1.5382659832237766,2.886118847583311
1.538937001006671,2.8860712225469767
1.5395957611776236,2.886010656277056
1.5402272855231174,2.885935156643379
1.540852974640593,2.8858642998986572
1.5414791440240498,2.8860137919129096
1.5421094243509552,2.8861652377773463
1.5427127840135668,2.8863105969142286
1.54332404908277,2.8864511060511955
1.5439126002656227,2.8865882548659623
1.5445127459899042,2.8867027693729352
1.5451163716618495,2.8868809252552783
1.5456984589978258,2.8870329669700348
1.5462690377285708,2.8871745903444963
1.5468568679029353,2.887268650314882
1.5474579285214487,2.887446236234868
1.54804488688364,2.8875637564548606
1.5486157878961975,2.887752537216928
1.549198371777245,2.8878677640174124
1.5497794622988217,2.8880014611699782
1.550400043686075,2.88812776227267
1.5510313668334155,2.8883108305742473
1.5517303969496767,2.8884088145088462
1.5524570283151613,2.8885420048166637
1.5532279595400835,2.888722547268411
1.5539856177749425,2.888900880685229
1.5547643083169869,2.8890784903582105
1.5556372847679198,2.8891874217467226
1.5563985684873907,2.8893644728336914
1.5571021151654076,2.889532151960873
1.5578828069151938,2.889593191977784
1.5585515455340242,2.889618347170908
1.5591706983325593,2.8897617820962673
1.5596630168311927,2.889802515478878
1.56033056264031,2.8898999791202726
1.56097166900831,2.8899832990566936
1.5616574227328432,2.8901032364463966
1.5622895954936802,2.8902040226063925
1.562926353335445,2.890304966770418
1.5635201871915188,2.890382570414698
1.5640892900588161,2.8904726794437297
1.5648157356814667,2.8904617678683664
1.565255424490059,2.8906539582544126
1.5657895999184106,2.8907232619610883
1.5662628937104461,2.8905305260009224
1.5667405391651,2.8902348007724945
1.5671551700018498,2.8895997768913375
1.5674678014424166,2.8890734527386934
1.5678215188594309,2.8885772789095334
1.5683021902371943,2.8879707939415447
1.5687487476501292,2.8874257992291374
1.5691265586789305,2.886912878843346
1.569521351503429,2.886234649910757
1.5699543820498991,2.8856742782239184
1.5703923319429771,2.8851181016554683
1.5708691849122407,2.8846312039548128
1.5713220662931915,2.884059505689225
1.572199681000805,2.883622000505361
1.5730789957027884,2.883122913921723
1.5739994902006842,2.8826277010797927
1.5748306940495265,2.8820683563134457
1.5756793668137812,2.881659639634175
1.5765784514321768,2.8811448175503966
1.5774587059231573,2.8807680922139762
1.5783874534900886,2.880458918132069
1.579245169364187,2.880072418675719
1.5801957027230218,2.879648196299091
1.5811352083509569,2.8791143480332577
1.5819788985232535,2.8787170341707924
1.582880060370387,2.878192273235275
1.583778213325061,2.877656045742038
1.5845638730458316,2.877542262413974
1.5854652494368255,2.877556584910862
1.5863395445991078,2.877527949055141
1.587323286430466,2.8775321569748744
1.5884497810001086,2.8774477292447833
1.5893965825829222,2.877480932402486
1.59041061052775,2.8775139305842945
1.5914076502500842,2.8775536359880243
1.5923973695256237,2.8775837866274294
1.5934925328263319,2.877471569228255
1.594536939151833,2.877501882604238
1.5956118028546034,2.8774962858832644
1.5962696892095043,2.877523332557777
1.5969090341400436,2.877525753096216
1.59754312869055,2.877550099593823
1.598176964186878,2.8775850883303002
1.5987718552005643,2.8776521285013303
1.59937147642416,2.8776273188138055
1.599971216668166,2.8776860574899397
1.600596519838052,2.8777318236192255
1.6011755898629385,2.8777434428113016
1.6017432663436764,2.8777285195506472
1.6023058495433302,2.8777640036526297
1.6028797921320161,2.8777881550288953
1.603469563537405,2.8777847139523107
1.604030988712895,2.877798728957839
1.6046144439428296,2.8777970827705786
1.6051799653708914,2.8778064937718537
1.6057291155668154,2.8778357096328566
1.6062710536695008,2.8778392747706945
1.6068001440752069,2.877856950380812
1.6073233203358825,2.8779018901311604
1.6078323995885797,2.877939090877787
1.6083507492998574,2.8779782662083564
1.6088278344409592,2.878025844985598
1.6093050828360198,2.8780651696973245
1.6097810371038133,2.878092659374752
1.6102515652626157,2.8781302438687595
1.6109970904778868,2.878034750581707
1.611740226993224,2.877922797031677
1.6124704583032856,2.877813331436159
1.613202118196313,2.8776959372910236
1.6139533082026651,2.877580946203127
1.614696224171927,2.877467251993418
1.6154525843281178,2.877357891929251
1.6162318344994313,2.8772214936332157
1.6170330401025943,2.877132660413924
1.6178594465152387,2.877007904547091
1.6187038383126673,2.8768688988562845
1.6195222987056745,2.876717900145246
1.6203451287556172,2.8765681945693213
1.6211658529661217,2.8764315014719806
1.6219649337434954,2.8762971132118182
1.622786547037192,2.87621435209732
1.6235878287450487,2.8760634542025736
1.624379722276873,2.875946653179775
1.6251756307793956,2.8758567182822365
1.6259682575409489,2.875767482488846
1.6267563084612493,2.8756749310864174
1.6275580633200895,2.875585747753347
1.6283894757114432,2.875488426135073
1.6292351406971,2.875377388254479
1.6300939882245409,2.8752555073325015
1.6309727068884396,2.875148652409416
1.6315666685525896,2.875085114987071
1.6321545031030757,2.8750414621688556
1.6327622768430639,2.8749979566084747
1.633369748995324,2.874977099397093
1.6339431623236487,2.8749433111943734
1.6345302399204826,2.874916557622845
1.635108288368805,2.8749134042455116
1.635676303322464,2.874907029940125
1.6362532777118894,2.8749235066709744
1.6368192858466553,2.8749291087567976
1.6374099131699458,2.8749232334906463
1.637978063250846,2.8749395289838247
1.6385440322257898,2.8749370262812937
1.6391320723316118,2.8749729655497998
1.639710504170222,2.8749958405993956
1.640288413040664,2.875002519641134
1.6408493074538337,2.8750209692482915
1.641418231874742,2.8750458252115036
1.6420151964820153,2.87505283423134
1.642609127885633,2.8750643913391065
1.6432052167638032,2.8751064614845774
1.6438155034987514,2.8751537254127557
1.6444363990508526,2.8751955943338277
1.645064878020327,2.8752608783059057
1.6456950118598959,2.875320768814627
1.6463490202863742,2.8753731691447064
1.6471318738432696,2.8754379789162376
1.6479313241181326,2.8755225187467603
1.6487212621154994,2.87561779122671
1.649532954357721,2.875725771665224
1.6503587361678418,2.8758687096594944
1.6512023502174689,2.876010705376697
1.6520418743488807,2.8761721529244624
1.6528797744419004,2.8763385052945356
1.6537274045631598,2.8765240248331687
1.6545960345315627,2.876755672529541
1.6555102549778753,2.876984935628502
1.656461988245455,2.877230229010771
1.657382180197339,2.877455665882023
1.6583362012573537,2.877677854421018
1.6592912595581628,2.8779299049132216
1.6602648164697995,2.878194689251753
1.6612712591972678,2.878477548620818
1.6622782842337789,2.8787702691623904
1.663302228058791,2.879093391876497
1.6643497936342333,2.879440113702503
1.6655089769434805,2.879814146577453
1.6667645918957754,2.880182214518692
1.6681312076475978,2.8805775234443423
1.6696035189214857,2.880988835881489
1.6711973547381178,2.8814240505721176
1.6728309924002067,2.8818741037637583
1.674668895389693,2.881957076960615
1.676559720849692,2.882064746303398
1.6785199939698296,2.882148720898604
1.6805499179764152,2.882217947116154
1.6827137861398442,2.882290989190211
1.6849484990728325,2.8823775460766554
1.687264940729542,2.8824605886774406
1.689637155230888,2.882563297564783
1.6920707558818904,2.882660711921819
1.6945566947202462,2.8827569054677724
1.6970989823152751,2.88284100478532
1.699676460762729,2.8829252272738266
1.702300195277875,2.883017016160739
1.7049630454084086,2.8830746687672804
1.7077184429376224,2.8831498117927876
1.7105501678089952,2.883238967071305
1.7134586072330027,2.883323974179831
1.7164569146315984,2.8833794073201635
1.7195443664388017,2.883472259498229
1.722701397553628,2.8835454133759866
1.72591367032591,2.883621822458783
1.7291877756437266,2.8837076605165013
1.7325236243680333,2.883796997452083
1.7359110475865571,2.883885086490569
1.7394175944095196,2.8839570159323453
1.7429845985117205,2.88404633466864
1.7466189176086249,2.884033924603482
1.7503222603607398,2.8840266699920214
1.7540907270809598,2.884006768412706
1.7579276952277716,2.883956369805428
1.761854650258102,2.8839052064409447
1.7658583234255247,2.8838447599342203
1.7699154669185697,2.8837909103059425
1.774054380226072,2.88376149307379
1.7782500520075315,2.883745858963246
1.7825244381318375,2.8836892600912116
1.786855469459985,2.883638913525065
1.7912416572636802,2.8835760010221314
1.7956531386452836,2.8834874129199024
1.800082743765353,2.8833986703218892
1.8045098639870663,2.8832997039166877
1.8089159725385076,2.8831901983070174
1.8132905163147794,2.8830883512042074
1.8176038534611838,2.882975686298677
1.8218653004786283,2.8828531834330104
1.826041906626374,2.8827195707149964
1.8301025095050347,2.8825699318165077
1.8340474439735488,2.8823734088767905
1.838850893827355,2.8823055242358167
1.8481489122800618,2.8825745031338346
1.8562396011177162,2.883020021754711
1.8642976121156878,2.8835007201130898
1.8721584205946935,2.883778087104239
1.8799665949091127,2.884055622364189
1.8877075618959693,2.884319730395369
1.895390536933271,2.8845603524235592
1.9030137021163047,2.884732546017366
1.9106043006951339,2.884868108671121
1.9181543129184226,2.8849541148387745
1.925641624470046,2.8849752940928797
1.9330582683667854,2.8850000132730025
1.9404115851176262,2.8850006177095464
1.9477262799408728,2.884950488266266
1.9549821844966528,2.884884574868847
1.9621861675439742,2.8848162779907645
1.969337326434027,2.8847177036442107
1.9764611231172766,2.8846209945774097
1.9835287020332713,2.884500577604562
1.9905499819222925,2.884355414769766
1.9975116818906224,2.8841698107839684
2.0044273246800657,2.883954086221945
2.0113155393563664,2.883713320194868
2.018156216589788,2.8834694099917426
2.024975635412453,2.88317052443568
2.0317351739958793,2.882829846941489
2.038452849098415,2.8824683649513703
2.0451180921632144,2.882079002170311
2.051752814170404,2.881678291256363
2.057982359078407,2.8814569377391304
2.0641286116055935,2.881336380498653
2.070229501188729,2.8810677003227148
2.076274167606046,2.8808335164619034
2.082301084156183,2.8802694810448637
2.0882069017025198,2.8794971430734666
2.093951312627419,2.8787462484738646
2.099670498244357,2.878016817255006
2.105379106681764,2.877315232984488
2.11104123453225,2.8765341461166476
2.116696555575617,2.875797892966028
2.122333141551461,2.8753030157701063
2.1279711612613057,2.874884314592892
2.1335497410116613,2.8743979226316103
2.1391241868462654,2.87378656798106
2.144654075365257,2.8731660677071034
2.150213553788454,2.872501800785764
2.1557142812261127,2.871761591235572
2.1611930493194382,2.8710200639839467
2.166640401612347,2.8701421110271856
2.172053769431245,2.869225043445035
2.177441948035212,2.868140963290583
2.182838854159569,2.8670767804780892
2.1882342951495604,2.865915888157609
2.193624581328872,2.864684635239364
2.1989781264512174,2.863330777725885
2.2050023223765733,2.8628079766512413
2.2110061531330207,2.86225491168072
2.216994144577039,2.8616954774974945
2.2229626045178956,2.8611344118951156
2.228898094064394,2.8605820530088777
2.234795629054765,2.8600304822053304
2.2406780601248384,2.859466418620382
2.2465351933784268,2.858924091668752
2.252329474066844,2.8583808873402896
2.258072998679576,2.857825949692604
2.263783616777708,2.8572684051768373
2.2694784082242547,2.8567106663349238
2.275158150810142,2.856146449499111
2.280786848944545,2.855590599871844
2.2863780802437317,2.8550066781338304
2.29192605574061,2.8544334949894856
2.297469181878851,2.853851165495317
2.302982832885488,2.853270758553183
2.308461876799719,2.8527056584520074
2.3139014276618837,2.8521389759357367
2.3192951319464146,2.8515817660853746
2.3246593328591656,2.8510188720026184
2.329983365269921,2.850469615468265
2.335282758494193,2.849920252847953
2.3405527843055456,2.8493973447498546
2.345795031262562,2.848890648774237
2.351421283537341,2.847951871624487
2.357041558668662,2.8470023141896426
2.362657746863484,2.8460313887734645
2.3682457555261323,2.8450853722073823
2.373817855159488,2.8441400343472525
2.379379760064875,2.843194273856088
2.3849248510534515,2.8422523428904194
2.390484639690559,2.841313011044144
2.396051701660553,2.840375151957397
2.401592658353726,2.8394223054579295
2.4071292107615405,2.8384669232979385
2.412647984780503,2.8375043841744225
2.418154691044471,2.836526948453657
2.423630781084733,2.835513799288108
2.429107385501221,2.8344844078083207
2.4345602146584984,2.8334859963673207
2.4399719089178644,2.832470787543214
2.445367348520678,2.8314417471572995
2.450740217981794,2.8304184873053897
2.4561029260370786,2.829397114720463
2.46145975514311,2.8283706825395516
2.4667825579772424,2.827343137505056
2.4720783480493917,2.826303138425847
2.4773462847037955,2.8252618652141552
2.4826002302242554,2.8242299837760982
2.487845070046949,2.8232068069308003
2.493305563641046,2.82247165052861
2.4987274759269953,2.821766868334899
2.5041346366032196,2.8210786589861234
2.509507131796078,2.8204193828511923
2.5148517069472733,2.8197554559911255
2.5201629360534445,2.819100063999785
2.5254263940724497,2.818481615060814
2.5306708012448897,2.8178845913472834
2.5358773812925737,2.8172970398008825
2.5410454982307185,2.816707620611281
2.5461680485417144,2.8161558889755716
2.5512373364630463,2.8156045340628357
2.5562723941092336,2.815083357234722
2.5612632447882584,2.8145723362162616
2.5662243352272345,2.8140961511510256
2.5711350139079494,2.813620821651794
2.576021289083386,2.8131831822473914
2.580880259475825,2.812767460533718
2.5857231245828234,2.8123868891051997
2.590548957670327,2.812007955176938
2.5952935203351237,2.811660880833112
2.599980903885226,2.8113232307430818
2.6046382506149084,2.811017828025916
2.6092582143589365,2.8107453849472908
2.613835011148024,2.810479971313174
2.6183453339332576,2.8098088396922183
2.6228167270138365,2.8091536328039988
2.6272580235488174,2.808520560668581
2.6316467222208373,2.8079097743308816
2.6359923480562695,2.8072881947885127
2.640261720767968,2.8067176418778046
2.6444879182375205,2.806160142353642
2.6486717499654047,2.80563119817815
2.652798313518538,2.8051084421319215
2.656882821331905,2.8046111683454154
2.660872793188628,2.8041615596231324
2.6648187970231847,2.8037263258794143
2.66873112550314,2.803321613453226
2.672589514712105,2.8029359255399577
2.6764026385781516,2.802566115791741
2.680116250441764,2.802240006215846
2.6837716878501485,2.801930825074112
2.6873794408514238,2.8016182185560425
2.690938165339725,2.8013147942636514
2.694415057908131,2.8010536130153096
2.697794007851228,2.8007930482228205
2.7010872126971863,2.800586840920812
2.704314105973161,2.800367879473743
2.7074788169400295,2.800179971737386
2.7105524235336325,2.8000462352529873
2.713511546655295,2.799922627559905
2.716365258742971,2.7997603317263278
2.7191430047905287,2.7996359181521098
2.7218452791491834,2.7995249131008344
2.7244373499074,2.799427999181147
2.726913085968987,2.799366318182213
2.7292662586228795,2.7993319711572537
2.731513581281771,2.7993389778635107
2.7336858464325093,2.799345333248485
2.7357515649111894,2.79933938237075
2.737721410660315,2.7994835688912003
2.7395517626729395,2.799537773491383
2.741264359777345,2.7996820772880806
2.7429137761475064,2.79981193619938
2.7444967164789813,2.799979880197662
2.7459536048657247,2.8001708326981367
2.7472954376106413,2.800387531957463
2.7485194459314704,2.8006242763084974
2.749616766993019,2.8008682292904132
2.750598639191943,2.8011591998037537
2.7514055833714215,2.8014405309484616
2.752074441671689,2.8017795267897667
2.7526429727165795,2.8021261664189776
2.7530819388292502,2.802518247037033
2.7533978532705836,2.8029147555217344
2.7535736643552706,2.8033240417494802
2.7536171392939988,2.8037159534196623
2.7535556737574813,2.8034369600473648
2.7533646728062635,2.803165924349132
2.7530431678925575,2.80292484933746
2.752579310999284,2.8027059337725384
2.7519820979652825,2.802509283316871
2.751252893434411,2.8023558756822875
2.750386419465843,2.802219729123303
2.7494129616097616,2.80210747287871
2.7483379563904795,2.802003785267764
2.7499511311456777,2.8018311730981798
2.753026819189235,2.801620536652147
2.755835885619799,2.8014434623788715
2.7586031960307427,2.801254849474225
2.761283183738537,2.801079274924578
2.7638699335435812,2.800948758116528
2.766347727637929,2.800869276673752
2.7687938423905987,2.8007567994075693
2.7711149458396536,2.800681297899194
2.7733359726666653,2.8006364390352334
2.7754714176746993,2.8005915056637876
2.7775033976883146,2.8005915676698105
2.779431355556939,2.8006164144505945
2.7812757744544054,2.8006736846741047
2.7830243100423626,2.8007451386920135
2.7846096179532625,2.80042909289941
2.786397836029122,2.800164207046015
2.788530668347936,2.799472171605249
2.790584945657657,2.798823230186755
2.7924763846397207,2.798211928176196
2.794472723565112,2.797679552626858
2.7963830537096963,2.7971565502062914
2.7982453143467083,2.7965148680829053
2.8001521728528065,2.795960138513139
2.80205472335854,2.795411399924957
2.803909538719651,2.7948264115397343
2.805788169783603,2.794327166819722
2.8076518187799655,2.7937464274019224
2.809475669068277,2.7932950022144127
2.811328944227381,2.792850490797641
2.8130829605567955,2.7923364169001865
2.8148405499581974,2.7918822144748865
2.8168018947047777,2.791536554507489
2.8186375791116323,2.791102064179178
2.8205004481735005,2.7908198268694617
2.822319626818538,2.7904123160709373
2.8241981521962254,2.7900783968197076
2.826085117490865,2.789816499833336
2.827939112506983,2.7895096736732707
2.82977150784279,2.78942287697033
2.8314272959539823,2.789545362229057
2.832903452732598,2.789695016321632
2.8347024501883378,2.7898180574359146
2.8360429519069097,2.7893021008176824
2.8372970654650214,2.7888223652187865
2.8386473484824446,2.7883647494049435
2.8398863380015023,2.7878765796740557
2.841248711146508,2.787474852974621
2.8425230103289527,2.78719780636282
2.8439200177677746,2.78686372467457
2.845415737618306,2.7865652047319696
2.846720606128602,2.7863177934254995
2.8479887804527655,2.7859375514540528
2.8493068813404734,2.7854582541641824
2.850680246140449,2.7849779672432207
2.8521617411035622,2.784418508077844
2.853615843153957,2.783897008868798
2.8548929291141114,2.7834864090488325
2.855753251074156,2.7833318813211494
2.8568714620601545,2.782607412167546
2.857982070997783,2.781836298886182
2.859257716616242,2.7808562832907286
2.8605098053210476,2.7797581006336416
2.8619950023610388,2.7786209887484867
2.8636625863206437,2.7774412019681263
2.8654615569476296,2.7761865795888707
2.867314006743382,2.7747916378898214
2.8681952163507685,2.774271584378073
2.8689970278325703,2.773997791426088
2.8700186953418374,2.773247765979931
2.8714178430906627,2.7724543579556213
2.8729221074947455,2.7716405716792796
2.8744403606124402,2.7707597193574234
2.875988829992482,2.769828854930881
2.877555952656312,2.7688504407622925
2.8790767919306606,2.7677848430852974
2.8805675580124475,2.767129497475096
2.881819800288825,2.7672699507367757
2.8829013771073897,2.7677055358590463
2.8835251535383986,2.7683088258968143
2.884346677310216,2.768550663779139
2.8853696119793453,2.768166640860452
2.886527317088154,2.7676536540239773
2.887691263811739,2.767093515217779
2.8888887879451772,2.7664621755686296
2.8900962689176897,2.7658111442607014
2.891164664643662,2.7650603445155992
2.8920579862644105,2.764148021936207
2.89316512126987,2.763325704476041
2.894342770801363,2.7625263867325294
2.8954836594922266,2.7616814843052064
2.8966027474516913,2.7608183017402625
2.897731152332079,2.7599371657823535
2.8988658153449105,2.75901498006824
2.899973537373526,2.758072769666352
2.901287977700891,2.757238190484462
2.902548310249965,2.756407341889294
2.9036954378850424,2.7556912711496855
2.9044352627935517,2.755188490439767
2.9051566833324456,2.7545311756839417
2.9057778728347365,2.753392686133946
2.906573527287575,2.752316272991221
2.9074009894857915,2.7511504272385356
2.9082557216411007,2.7499410009349
2.909135832497635,2.7486671940657788
2.91004023756515,2.747354399598003
2.910954471422099,2.745988817846753
2.911860374028374,2.744562636646835
2.912800428558315,2.743118078904729
2.913766642996288,2.7416074242621677
2.914747112114129,2.7407815137211484
2.915666163117924,2.7400524957045373
2.9162935303915254,2.7396763973777722
2.9171898315344746,2.7385956801565206
2.917795481128985,2.737345557180922
2.918785212839511,2.735983075248863
2.9199486636957204,2.7346312389018927
2.921187743692585,2.7332302394261405
2.9224484654703216,2.7316995787893097
2.9237880561914116,2.7301306088287642
2.9251783239702944,2.728490428818492
2.9267358031813635,2.7267117721175094
2.9283705554682404,2.72486816121769
2.9300937111586265,2.722897089115449
2.931967446268905,2.722047026392632
2.933830017339112,2.72120095298642
2.935604319785901,2.720450147038419
2.9370057232369122,2.720100983001908
2.9382297562646063,2.7196701964285634
2.940145617795682,2.718092898858134
2.9422124677260517,2.7165147216003636
2.944328494563955,2.714859240098675
2.9464939543709896,2.7131128967059417
2.948705479685539,2.7112718262812923
2.950980359764011,2.7093672887847817
2.953336606193864,2.7074018761928453
2.9557237017557365,2.705341823703868
2.9581502964544084,2.7032054890840502
2.9606019263931023,2.700978757236338
2.9630682193686573,2.6986783450687244
2.9655478255475884,2.696284504910324
2.9680426939205997,2.6937961855441563
2.9706051848633663,2.691181732525143
2.9732683083085645,2.6884676780032835
2.976004173383063,2.6856375652998503
2.978801992717094,2.682735001676514
2.981242622885805,2.6816998548502418
2.9832175206438323,2.6808417671937077
2.9850365586296945,2.6806629675957656
2.986670729158567,2.6811129825927615
2.9881515647794483,2.6819524242290638
2.989531344632356,2.683046260272877
2.990804616285219,2.684444054536692
2.991932519576526,2.6860791769557166
2.9931259388284674,2.6872189863356044
2.99467611081729,2.6877517720560986
2.995978930747204,2.686303362465886
2.997868148326813,2.685220183127908
2.999756233461314,2.6839486313773264
3.0017027353131747,2.6825220824288496
3.0036746388014275,2.6808998699878743
3.005683547867716,2.679110891115008
3.007741063683482,2.6771392327639267
3.0098791252890345,2.675011685230628
3.0121606104054717,2.6727835488833436
3.014583302245735,2.6704078460027465
3.0170399258547382,2.667920250132822
3.0195038219210333,2.6653063042619376
3.0219991686536565,2.662583541995499
3.0245034224111405,2.6597939248705487
3.0270319337875593,2.656935508981956
3.0295553587060886,2.653985976005786
3.0321489194372937,2.650955959212363
3.0349604975202418,2.6473708380854597
3.0378035070367706,2.6437273258951466
3.040692123649667,2.639998342686014
3.0436186566501355,2.636210996721948
3.046550430137779,2.632374967457126
3.0495134633937893,2.6285161744745853
3.0525034121536914,2.624654216054715
3.055497813439133,2.6207574604682624
3.058507661207295,2.6168728824267027
3.0615278143378757,2.6129748608873946
3.064576414674586,2.6090529219134497
3.0676350040247695,2.6051259837166265
3.0706604759118243,2.6012115921739287
3.07366912717989,2.597319775487338
3.0766593907987043,2.593472230271594
3.079625147115282,2.5896631637929746
3.0825913431254883,2.5859291737467185
3.0854918572526575,2.582256513876835
3.088342715659152,2.5786755249503965
3.091135716041571,2.575166760443827
3.09390131665804,2.571809288192931
3.0966939125081954,2.57080964606584
3.099436922751005,2.569875106178237
3.102146129988364,2.569133620575721
3.104817477348738,2.5685776721288005
3.1074361724407793,2.5681974185889658
3.1098213104995396,2.5676902779449415
3.1121349274519696,2.5674247457354475
3.114288805789013,2.567444622972612
3.116598871337951,2.566749735515132
3.1186982195157835,2.5660075729143603
3.120569607282902,2.5652112986419633
3.12270156128038,2.562562365546058
3.1251049798315864,2.5599469257615617
3.1278065470806036,2.5572944160123012
3.1306368376082614,2.5546154001694124
3.133620853874377,2.551863154737436
3.1367036414297176,2.5490088696238007
3.1397839686905122,2.54607037892015
3.142880495616632,2.5430405223674533
3.145990509248736,2.5399274890166166
3.1491236135294276,2.536750789234733
3.152260682021551,2.53347702726263
3.1554134911022933,2.530146111312131
3.1585651258347607,2.5267296458686674
3.161707903832515,2.5232403975069064
3.1648199135691204,2.519667573596072
3.1679396791714334,2.5160097444008644
3.171061599903751,2.5122765854318265
3.174198170728924,2.5085009416892365
3.1772874539129945,2.5046371196357144
3.1803726617740744,2.5007423098149464
3.1837384125623416,2.497102515087623
3.187110737446621,2.4934095610598104
3.190483409520243,2.4896662221716483
3.1938853679381802,2.4858722950154775
3.1972821950589934,2.4820331314648008
3.2006792380646685,2.478108719749997
3.2040831955717954,2.4741482516792628
3.207484456714819,2.4701358294994216
3.2108795841476843,2.4660679737365934
3.214266883222692,2.4619399704862683
3.2176903890444315,2.457728426600238
3.2211612255277533,2.453453617716148
3.224678221279248,2.4503702195039687
3.2282519766039437,2.4473291776225974
3.231803684205974,2.4442866173462887
3.2353457424736396,2.441431159535528
3.2387328710054035,2.4385741536053973
3.2423918700669305,2.435316435350295
3.2461020176059368,2.4320259169548724
3.2498271444068685,2.4286354063223117
3.253565557848807,2.4251064382289607
3.257310378125262,2.4214628704219967
3.2610946800576985,2.4177143635384843
3.2648539539859223,2.4138484740689967
3.268647571543733,2.409931106535007
3.2724599174887805,2.405963452500644
3.2757302368618726,2.4015684042743914
3.27896331840657,2.3971111470146074
3.2822692646190044,2.392564892454158
3.285553172012594,2.3880169126571253
3.2888113501924465,2.3840642682207336
3.2921580507884407,2.379999915816327
3.2954620859333894,2.3758625133454183
3.298848747399412,2.371659801419162
3.3020005912125145,2.3674703025530954
3.3054492813286176,2.3635436097176674
3.308899980338284,2.359456925117363
3.312357848612904,2.355382253422289
3.315894180795047,2.351192626944658
3.31929664085376,2.347083478841358
3.3227937795530513,2.3430604301413194
3.3262880346875607,2.3388651110791647
3.3301143339887425,2.3347465299548085
3.3339591475285113,2.33062770789398
3.3377077496013614,2.3265182540732594
3.3411108680323283,2.3222392664437104
3.344726296250156,2.318135062918614
3.3483687892445384,2.3138813789517316
3.3519731463446143,2.309568260024645
3.355623851718497,2.3050898945691762
3.3591866541977558,2.300578647447042
3.362658151855497,2.2960199993586796
3.366754220683953,2.291442982984743
3.370768398098434,2.2868395498459413
3.3747907253381744,2.2822334857306403
3.378813836241048,2.277483188553565
3.3828687416081733,2.2727290461938607
3.3868207480461705,2.268071366495569
3.390760986279771,2.263453958816911
3.3947232666626665,2.2587905763082183
3.3987023649023924,2.2541489382386866
3.40263389153366,2.2495275890459885
3.4066336392628274,2.244915582482361
3.4106304285356277,2.2403470775301857
3.4146235636599735,2.235820034683333
3.4187000716625673,2.2313086148739387
3.4227845908563044,2.2267810163675867
3.426874161784178,2.2222867776204067
3.4311319859213794,2.2177720579629803
3.435456232005663,2.213294711672617
3.4398785655462127,2.2087821049422365
3.4442718211359997,2.204342738018858
3.448711090413868,2.1998739443067463
3.4532373352740664,2.1954672712228613
3.4576722914342537,2.190988451250037
3.4624797873117825,2.1865270296499077
3.467014657676821,2.1821216028340498
3.4717235295553683,2.17768685054691
3.475904162932657,2.1733624101014675
3.4802594677371355,2.169100573270001
3.4844959895621956,2.164867061194689
3.4887510548088647,2.160650817749827
3.492964151378497,2.1564294667923933
3.497198240640558,2.1522010735374195
3.50143846200787,2.1479678116640204
3.505666894131713,2.143699295470079
3.509873236428132,2.13942750708631
3.514040565309482,2.135202740045233
3.5181492520272313,2.131016902364534
3.5222577882329142,2.126873623328319
3.5263185810993543,2.122691761241288
3.5301889431680706,2.1184877924970467
3.534092006570672,2.114260089403583
3.5379934035561043,2.110033817234276
3.541960683464092,2.105730964661581
3.54584363436558,2.101571588699845
3.5497514494992477,2.097470335148729
3.553768019039804,2.09340955146559
3.557803670753145,2.0892852470735686
3.5618871322978913,2.0851980304353814
3.566045856582364,2.0810720262135733
3.5700844631651982,2.076906923382617
3.574381674706089,2.0727406018210566
3.578679374939276,2.06861200769994
3.582863069386766,2.064414307551694
3.5870699907269525,2.0602429788807006
3.5913763097384805,2.056015861007427
3.5956959854485335,2.0517235589932494
3.5997706275796393,2.0473023300361577
3.604045656557185,2.0428770894705264
3.6084034750187284,2.0385824078057553
3.61277181294264,2.0343194874776875
3.617143796900672,2.0301254569264864
3.621508795107687,2.0259643242362237
3.625952773889046,2.0217468070696807
3.6303195911754407,2.017406302850082
3.6341735387710496,2.0130241296502187
3.638207294426414,2.0086710181910687
3.6423098431307386,2.0043362527412683
3.646462460033608,2.000004946269277
3.650630147337438,1.9956373567980972
3.6548100005086614,1.9912118682096465
3.659007788081474,1.986734771945481
3.663211364747762,1.982202710755295
3.667402028672431,1.9776462437518205
3.6715956640693648,1.9730365076158276
3.675796924512548,1.9684111961065143
3.6799762314704876,1.9637927487537516
3.684119149738391,1.9592104376385104
3.6881841151936627,1.9546515634930055
3.691845888189016,1.949962164782386
3.6957279893749906,1.9445640342386636
3.6993502790017927,1.939323703244074
3.703195073973578,1.933772092389076
3.7070759566953955,1.928779249146141
3.710949263599028,1.923671957691083
3.714739990729936,1.9187728063147917
3.7186805652876616,1.9136224322150888
3.7226616179214638,1.9083210846570888
3.7266726706358067,1.9029755362655925
3.7307418993267185,1.8975256458800023
3.734946199246061,1.891864586155679
3.739132937068958,1.8861971790326888
3.743278071965848,1.880528964419883
3.7473695584467603,1.874927541390189
3.751496607662952,1.8693236885650717
3.755647128177762,1.863684877551967
3.7597047211516585,1.8580920225920092
3.76369532724551,1.8525929859804138
3.767602267757468,1.8472194598667293
3.7714459613383027,1.8419863736576163
3.775230054867054,1.8366336824959264
3.779019381565634,1.8313388161988162
3.7828022177478564,1.8260242935462723
3.7865699330248903,1.8207663475612161
3.790263525644758,1.8153722703934043
3.794151961157195,1.8096458052776385
3.797929170552055,1.80394072108751
3.8016975312732675,1.798252363241709
3.8053836173444493,1.7926445721220676
3.8090175209303263,1.7870872969986544
3.812629778464139,1.7815528841629593
3.816233856129594,1.7760772864803918
3.819868658191652,1.7705984556461658
3.8234782705607646,1.7651458202962755
3.827052875087127,1.7596314418029606
3.8305981299703484,1.7540957384815918
3.8341880695528285,1.7484734066225514
3.8378257679096923,1.7427558704095822
3.8415060796138985,1.7369443878784234
3.8452258777100488,1.7310441124790783
3.848986063903128,1.7250096204384247
3.8527836406492377,1.7188823620089646
3.856637003311222,1.7125868051300146
3.8604262169791297,1.7063817542539748
3.864309004855846,1.6999360935852752
3.8680946922088664,1.693683012459445
3.87171784984907,1.6875091101891035
3.875472750522508,1.6811568640807968
3.879171313070976,1.6748786215273603
3.8827611313759576,1.6689040154504728
3.886332532842248,1.6627858044538295
3.889688109055589,1.6569290323466217
3.892983760033431,1.650929352096604
3.896321358655622,1.645065687083726
3.899617919178657,1.639106327856373
3.9029109653406766,1.6331620500725883
3.9061973437890884,1.6271357225246152
3.9095306796142566,1.6211334390006527
3.912886531856176,1.615077344075167
3.916255363517694,1.60905796187266
3.919648909212741,1.6030218224942254
3.923064116363777,1.5969169913114538
3.9265305533810433,1.5907653657460141
3.9299475641521564,1.5845924642824496
3.933446467727012,1.5784083806881304
3.9369525839948127,1.5720989764406688
3.940493123108977,1.5657220978498676
3.9440250842398537,1.5594140661252427
3.947566413245608,1.5530612779349322
3.951166979631713,1.5466251717407964
3.9548164069471214,1.540093009272256
3.958491122009543,1.5335203827719783
3.962153280746281,1.5269504159224332
3.965819255897128,1.520338611320165
3.9694991836128724,1.513700865276854
3.9731443795530517,1.5070255081695405
3.9767370629026413,1.5004226911102463
3.9803072003385176,1.4945715484416868
3.9838430193620478,1.4888088813547469
3.9873235120639325,1.4831145189466324
3.9907268609657462,1.4775123981186042
3.9941066575774373,1.47199611835368
3.9974628219713604,1.4664829941332211
4.000840906905178,1.4609740306093877
4.0041917368371,1.4554727961184755
4.00756298199817,1.4499819288019333
4.010900458072996,1.4445491142586517
4.014166398401157,1.4392089375663288
4.01738013423873,1.4339577480162657
4.020537366897215,1.428790546815255
4.02364138322047,1.4237137853514765
4.026689802394642,1.4187031555043397
4.029693795703231,1.4136844394189203
4.032687281793191,1.4086700780659314
4.03566319892539,1.4036264230319977
4.038656564568858,1.3985625807367628
4.041702615567875,1.3934068946628317
4.044798117455086,1.3881752100540719
4.047943694970758,1.3828596692378778
4.051146185060859,1.3774406870945637
4.054387202064125,1.3719026989186156
4.057738346568788,1.366213420048846
4.061190316063167,1.3604804899940357
4.064832908084986,1.3549596982595236
4.068507806097174,1.3494789021280964
4.072179262107769,1.344013708393534
4.075797120746322,1.3385848627933457
4.079417475184031,1.333209194559632
4.082992171634042,1.3278755791696715
4.086521964948007,1.3225801578581655
4.0900577150641375,1.3173198851506376
4.093573019208127,1.3121136754649338
4.097066025153624,1.3069487262757946
4.100558909880574,1.3018306044886014
4.104019162535183,1.2967464363928227
4.1074715218517,1.2916638045127693
4.110945300356111,1.286530604443082
4.11449797610691,1.2813373682830993
4.118098507331734,1.2760392099189546
4.12179251046736,1.2706561487813672
4.125544790652316,1.2651849251522453
4.129357609441485,1.2596424739786334
4.133167451211784,1.2539682938123566
4.136889376137845,1.2482657639190413
4.14078477319743,1.2424018214788575
4.144796923879591,1.236470866149118
4.148660138784644,1.2306550163375072
4.152462056269083,1.22495857059045
4.15612085943747,1.2194007065592438
4.159747835575627,1.2134776290312572
4.16331256131821,1.207610221754419
4.1668570276294705,1.20175830256451
4.17031178566011,1.1960023781415146
4.173817047497314,1.1901686991415856
4.177259896608321,1.1844169983298238
4.180735026534907,1.1785883827216157
4.184061243025686,1.1729194548457462
4.187390465625085,1.1672818008297272
4.190651640653146,1.1616947207570953
4.193966835461059,1.1560882963014205
4.197074828408782,1.1506298434566777
4.20031068089576,1.1451297580732325
4.203403822483167,1.139791839690976
4.2064444871051085,1.1344886698124061
4.209489816579811,1.1291733136225623
4.212533490167808,1.1238708301345681
4.215545569442934,1.1186222229717435
4.21852712650135,1.113394353725266
4.221467804191042,1.1082056828908209
4.224394146187237,1.1030545002407903
4.227296575120916,1.0979391956551754
4.230144141850825,1.092857032232585
4.23297226661994,1.0878041661864404
4.235788295530698,1.0827442679955184
4.238596994358135,1.07765197783476
4.241755247844387,1.0729558105241672
4.244880743177765,1.0683180545532793
4.247951171417236,1.0637248355972266
4.250990876367339,1.059233906476917
4.2539879816539,1.0548033288007732
4.25696306520954,1.0504118244268625
4.259878657383922,1.0460826124657312
4.262746384805951,1.0418307379197111
4.26558242032908,1.0376017127223711
4.268436429277079,1.0333842939626745
4.271261702602842,1.029172034914122
4.274039001863619,1.0250409532302807
4.276785539340158,1.0209878198446845
4.279471523385446,1.0169863671612451
4.282104876431011,1.0130631320350152
4.2847102379121935,1.0091918051114384
4.287322354678502,1.0053329574455694
4.289938253663002,1.0014850097354284
4.292528928070576,0.9976292834297498
4.295125065223193,0.9937586778265819
4.2977439532898,0.9899072172522958
4.300340649619717,0.9861263640768358
4.3028941241032195,0.9824126139407703
4.305408643791403,0.9787962632775116
4.307895980843937,0.9752577770797926
4.310369269964145,0.9717312059355427
4.312672007131925,0.9682972296796505
4.314970141538719,0.9648897162879158
4.31728414266052,0.9614641294566315
4.319586383739374,0.958069752303801
4.32187438748258,0.9546731375794861
4.324110793946872,0.9513574552510699
4.326308350204365,0.9481156479798527
4.328464590953412,0.9449401159277713
4.330611206322563,0.941790639378455
4.3327273217138735,0.9386356983040123
4.334864569461535,0.9354874879860258
4.3369999501714425,0.9323331262627462
4.339098318201252,0.9291648647086166
4.341209127818302,0.9259925782232292
4.343328319082597,0.9228706302310701
4.34538957660222,0.9198253251845412
4.347429381996764,0.9168541934503703
4.349436847345595,0.9138642925844789
4.351428379757507,0.9108938622285147
4.353426974128936,0.9079160716786469
4.355413266868299,0.9049322257919085
4.357389523524193,0.9019343629916312
4.359353898024314,0.89896040142897
4.361317106359212,0.8959805385791343
4.363279289705664,0.893024996425
4.365174754756226,0.8901307874207356
4.367197824294582,0.8872765015795167
4.369188270847992,0.8844753333937352
4.371188770670466,0.8816785716926132
4.373194565242584,0.878885293572246
4.3751835881309695,0.8761085791440355
4.377188370773846,0.8733074091303337
4.379167262362307,0.8705211402807378
4.381156110312802,0.8677244411587726
4.383103379470114,0.8649592568424141
4.384983432139768,0.8622798595724728
4.386803226311753,0.8596764743894154
4.388607948025265,0.8571356132948097
4.390378975160377,0.8546143332843549
4.392144086651023,0.8520928575332616
4.393874510171207,0.849568264769606
4.395626159966041,0.8470526723661438
4.397381720538189,0.8445236266536975
4.399118432014264,0.8420004315932006
4.400883426862699,0.8394395123687665
4.402603804235338,0.8369724180782245
4.404240404295919,0.8345813093775187
4.405857380202382,0.8322662495635667
4.407470216146256,0.8299488072495105
4.40906960447102,0.8276425927786988
4.4107083851609765,0.8253444782397213
4.412335481090323,0.8230507721260762
4.413808009483456,0.8206349926825791
4.415276276038026,0.8182368518182801
4.416722624111891,0.8158206146934448
4.418117074828823,0.8135084500419607
4.419469903605816,0.8112450085321719
4.4208149173653375,0.8089968119430991
4.4221453333223675,0.8067335674709786
4.423454615308608,0.8044711517766439
4.424773507064543,0.8022267301882268
4.426094769000442,0.7999873099253035
4.427392240893549,0.7977233551258884
4.428680187376021,0.7954838586711288
4.429967120191455,0.7932759840295931
4.4312075340003405,0.7910824617375432
4.4323815663385,0.7889741568695273
4.433522262234112,0.7868913861869948
4.43466040254453,0.7848055161213172
4.435805951201231,0.7827305971810544
4.436943936392424,0.7806648095456037
4.4380590602352505,0.7785980196204474
4.439153113137887,0.7765361287705033
4.440229800918086,0.7744462470460457
4.441281648422176,0.7724128935017996
4.442283264256368,0.7704494347215967
4.443262239051721,0.768519590934837
4.444236899015093,0.7665996178873029
4.445697557617233,0.7646437813558327
4.447160585178538,0.7627005022186678
4.448610454520535,0.7607575408350029
4.450079200787929,0.7587638520880624
4.4515317325067025,0.7567744240243706
4.453003694117494,0.7547840770649439
4.454473589029671,0.7528026931701561
4.4558755017963465,0.7508899817966899
4.4572257640995705,0.7490411787211351
4.45855323943274,0.7472476626283766
4.459863759668596,0.7454574482253904
4.461155389419735,0.7436756151498817
4.462458265986026,0.74187764584833
4.463757699820198,0.7400617956661255
4.465060609099983,0.7382567332149832
4.466315956418699,0.7364958549890541
4.467505582816358,0.7347793330745889
4.468653962870905,0.7331269249306813
4.469779740229519,0.7315563053537452
4.470820964331757,0.7300495231221305
4.471822685553118,0.7286117942914119
4.472760621110828,0.7272319201244255
4.473645024756019,0.7259068278196352
4.4744608432017685,0.7246676120101855
4.475237506570724,0.723491929150182
4.475961214250657,0.7223839804537135
4.476496977858666,0.7216427259244387
4.476963197431988,0.7209731928679706
4.477377582227785,0.7203311486211867
4.477734871323575,0.7197768840592672
4.478040904837516,0.719286300602272
4.478299720191535,0.7188537830515755
4.4785064509891175,0.7184716286978365
4.478663037280021,0.7181361585069508
4.478769322523896,0.7178789734469122
4.478827373350106,0.7176907363345532
4.478836027746514,0.7175703532918587
4.478770902428665,0.7174904911105393
4.4786746432252444,0.7174924808441057
4.478537564375815,0.7174772312648086
4.478456193768399,0.717519175352463
4.4783250895765185,0.7174609823897007
4.478191544780959,0.7174230993746427
4.478040212391429,0.7173723900487796


==> figures/paths/sim_ramp_virtual/closest_real_path_0.csv <==
x,y
2.0651699849719654,2.8586956988420273
2.1479727603792185,2.94309804407867
2.297696467893207,2.933997966701764
2.447420175407195,2.924897889324858
2.5971438829211833,2.9157978119479515
2.739410605479645,2.8682564651803895
2.881677328038107,2.8207151184128274
3.006791823605559,2.7379723664710287
3.131906319173011,2.65522961452923
3.257020814740463,2.5724868625874313
3.356456737205463,2.4601814872773664
3.4234376927776524,2.325966914333008
3.490418648349842,2.1917523413886504
3.5573996039220313,2.0575377684442926
3.6243805594942207,1.9233231954999348
3.69136151506641,1.789108622555577
3.7583424706385995,1.6548940496112192
3.825323426210789,1.5206794766668614
3.8923043817829783,1.3864649037225036
3.9592853373551677,1.2522503307781458
4.026266292927358,1.118035757833788
4.093247248499547,0.9838211848894302
4.160228204071736,0.8496066119450723
4.227209159643926,0.7153920390007144
4.294190115216115,0.5811774660563565
4.361171070788305,0.44696289311199855
4.428152026360494,0.31274832016764065


==> figures/paths/sim_ramp_virtual/closest_real_path_1.csv <==
x,y
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387


==> figures/paths/sim_ramp_virtual/closest_real_path_10.csv <==
x,y
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207
3.8263438048413145,0.5979421914311207


==> figures/paths/sim_ramp_virtual/closest_real_path_11.csv <==
x,y
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015
4.330857383224963,1.119161708495015


==> figures/paths/sim_ramp_virtual/closest_real_path_2.csv <==
x,y
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933


==> figures/paths/sim_ramp_virtual/closest_real_path_3.csv <==
x,y
4.35908537292255,1.118000564696414
4.35908537292255,1.118000564696414
4.35908537292255,1.118000564696414
4.35908537292255,1.118000564696414


==> figures/paths/sim_ramp_virtual/closest_real_path_4.csv <==
x,y
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318


==> figures/paths/sim_ramp_virtual/closest_real_path_5.csv <==
x,y
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126


==> figures/paths/sim_ramp_virtual/closest_real_path_6.csv <==
x,y
4.178725806555206,1.0172452133581409
4.178725806555206,1.0172452133581409
4.178725806555206,1.0172452133581409
4.178725806555206,1.0172452133581409
4.178725806555206,1.0172452133581409
4.178725806555206,1.0172452133581409


==> figures/paths/sim_ramp_virtual/closest_real_path_7.csv <==
x,y
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365
4.388429222818332,1.138633256196365


==> figures/paths/sim_ramp_virtual/closest_real_path_8.csv <==
x,y
4.261681371901802,0.9702316668405673
4.261681371901802,0.9702316668405673
4.261681371901802,0.9702316668405673


==> figures/paths/sim_ramp_virtual/closest_real_path_9.csv <==
x,y
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276
3.9618854736311073,0.7935037369613276


==> figures/paths/sim_ramp_virtual/first_real_path_0.csv <==
x,y
1.0120129551415609,2.6950647426581504
1.0120129551415609,2.6950647426581504
1.115085346803549,2.8040421810437066
1.2181577384655373,2.913019619429263
1.3459234600899024,2.9916066436623083
1.3459234600899024,2.9916066436623083
1.495865332865976,2.9957821422437663
1.641778758778215,2.9610075518284433
1.7876921846904543,2.92623296141312
1.9336056106026935,2.8914583709977966
2.0795190365149328,2.856683780582473
2.2254324624271717,2.82190919016715
2.3713458883394107,2.7871345997518264
2.5172593142516497,2.752360009336503
2.6631727401638887,2.7175854189211797
2.8090861660761277,2.6828108285058563
2.941027386281951,2.611455979962828
3.050004824667507,2.50838358830084
3.1589822630530633,2.4053111966388516
3.2679597014386195,2.3022388049768634
3.3769371398241756,2.199166413314875
3.485914578209732,2.096094021652887
3.594892016595288,1.9930216299908987
3.703869454980844,1.8899492383289105
3.8128468933664004,1.7868768466669223
3.9218243317519565,1.683804455004934
4.000411355985002,1.556038733380569
4.078998380218048,1.4282730117562041
4.157585404451093,1.3005072901318393
4.236172428684139,1.1727415685074745
4.314759452917184,1.0449758468831096
4.39334647715023,0.9172101252587448
4.471933501383275,0.78944440363438
4.550520525616321,0.6616786820100151


==> figures/paths/sim_ramp_virtual/first_real_path_1.csv <==
x,y
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387
4.188806739865055,1.0019247756327387


==> figures/paths/sim_ramp_virtual/first_real_path_2.csv <==
x,y
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933
4.255267819082711,1.0735066238354933


==> figures/paths/sim_ramp_virtual/first_real_path_3.csv <==
x,y
4.35908537292255,1.118000564696414
4.35908537292255,1.118000564696414
4.35908537292255,1.118000564696414
4.35908537292255,1.118000564696414


==> figures/paths/sim_ramp_virtual/first_real_path_4.csv <==
x,y
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318
3.97183939981888,0.6277370700879318


==> figures/paths/sim_ramp_virtual/first_real_path_5.csv <==
x,y
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126
4.195283017022226,0.9541233280049126


==> figures/paths/sim_ramp_virtual/longest_path_0.csv <==
x,y
-0.35318931445807883,-0.0026308522010595227
-0.35318931445807883,-0.0026308522010595227
-0.35318931445807883,-0.0026308522010595227
-0.24640818339690085,0.10271519684348479
-0.17053109496358348,0.23210865668934616
-0.13072894734203988,0.3767315768808319
-0.09092679972049628,0.5213544970723176
-0.05112465209895268,0.6659774172638033
-0.011322504477409082,0.810600337455289
0.028479643144134516,0.9552232576467747
0.06828179076567811,1.0998461778382604
0.10808393838722172,1.2444690980297461
0.14788608600876532,1.3890920182212319
0.18768823363030893,1.5337149384127176
0.22749038125185253,1.6783378586042033
0.2672925288733961,1.822960778795689
0.3070946764949397,1.9675836989871747
0.3468968241164833,2.1122066191786604
0.3866989717380269,2.256829539370146
0.4265011193595705,2.401452459561632
0.5023782077928879,2.530845919407493
0.6091593388540659,2.6361919684520374
0.7395675549254478,2.710311447545456
0.8699757709968297,2.784430926638875
1.0151239676629176,2.822272715769183
1.1602721643290055,2.8601145048994905
1.3054203609950934,2.897956294029798
1.4505685576611813,2.9357980831601056
1.6005651251879176,2.934783326934585
1.750561692714654,2.9337685707090646
1.9005582602413902,2.932753814483544
2.0505548277681265,2.9317390582580236
2.200551395294863,2.930724302032503
2.3451743154863487,2.89092215441096
2.4897972356778344,2.8511200067894165
2.63442015586932,2.811317859167873
2.779043076060806,2.77151571154633
2.908436535906667,2.6956386231130125
3.0378299957525283,2.619761534679695
3.1672234555983896,2.543884446246378
3.296616915444251,2.4680073578130606
3.426010375290112,2.3921302693797433
3.5313564243346565,2.2853491383185656
3.636702473379201,2.178568007257388
3.742048522423745,2.07178687619621
3.8473945714682896,1.9650057451350322
3.9215140505617088,1.8345975290636505
3.995633529655128,1.7041893129922687
4.069753008748547,1.573781096920887
4.143872487841966,1.4433728808495052
4.217991966935385,1.3129646647781235
4.2921114460288035,1.1825564487067417
4.366230925122222,1.05214823263536


==> figures/paths/sim_ramp_virtual/longest_path_1.csv <==
x,y
-0.349216677724907,0.009123999822442727
-0.20428778649809476,0.047797200979921586
-0.07430658848131401,0.12266300199829333
0.03186891248467764,0.2286194222597419
0.10700303147235941,0.3584457068247131
0.14597550243772314,0.5032944089481836
0.14613041588953274,0.6532943289542371
0.14628532934134234,0.8032942489602906
0.14644024279315193,0.9532941689663441
0.14659515624496153,1.1032940889723977
0.14675006969677112,1.2532940089784512
0.14690498314858072,1.4032939289845048
0.14705989660039032,1.5532938489905583
0.1472148100521999,1.703293768996612
0.1473697235040095,1.8532936890026654
0.18634219446937322,1.9981423911261358
0.261476313457055,2.1279686756911067
0.36765181442304673,2.233925095952555
0.4738273153890384,2.3398815162140036
0.58000281635503,2.4458379364754523
0.6861783173210216,2.551794356736901
0.7923538182870133,2.6577507769983497
0.9223350163037941,2.7326165780167213
1.0523162143205749,2.807482379035093
1.1822974123373555,2.8823481800534645
1.3272263035641678,2.9210213812109433
1.4772262235702214,2.920866467759134
1.627226143576275,2.9207115543073243
1.7772260635823285,2.920556640855515
1.927225983588382,2.9204017274037053
2.0772259035944356,2.920246813951896
2.227225823600489,2.9200919005000863
2.3720745257239595,2.881119429534723
2.51692322784743,2.842146958569359
2.646749512412401,2.7670128395816778
2.7765757969773723,2.691878720593996
2.9064020815423435,2.6167446016063143
3.0362283661073146,2.5416104826186325
3.1660546506722858,2.466476363630951
3.272011070933734,2.360300862664959
3.3779674911951827,2.2541253616989674
3.4839239114566314,2.1479498607329757
3.58988033171808,2.041774359766984
3.664746132736452,1.9117931617502033
3.739611933754824,1.7818119637334227
3.814477734773196,1.651830765716642
3.889343535791568,1.5218495676998613
3.9642093368099403,1.3918683696830807
4.039075137828312,1.2618871716663
4.113940938846683,1.1319059736495194
4.188806739865055,1.0019247756327387


==> figures/paths/sim_ramp_virtual/longest_path_10.csv <==
x,y
-0.3560157832909415,-0.011367815412975575
-0.21113879318402654,0.027499365312681052
-0.08125793340597304,0.10253910320743656
0.02477563008761383,0.20863756414279355
0.09973588517339495,0.3385643133420044
0.13851441434495296,0.48346505756124786
0.1384685249237957,0.6334650505417845
0.1384226355026384,0.783465043522321
0.1383767460814811,0.9334650365028576
0.1383308566603238,1.0834650294833943
0.1382849672391665,1.233465022463931
0.1382390778180092,1.3834650154444676
0.1381931883968519,1.5334650084250043
0.1381472989756946,1.683465001405541
0.17692582814725263,1.8283657456247846
0.21570435731881066,1.9732664898440282
0.25448288649036865,2.1181672340632716
0.3294431415761498,2.2480939832624824
0.4354767050697367,2.3541924441978392
0.5415102685633235,2.4602909051331965
0.6475438320569105,2.5663893660685533
0.7535773955504974,2.67248782700391
0.8834582553285509,2.747527564898666
1.0133391151066045,2.8225673027934213
1.1582161052135194,2.8614344835190777
1.3030930953204343,2.900301664244734
1.453093088300971,2.9003475536658914
1.6030930812815076,2.9003934430870486
1.7530930742620443,2.900439332508206
1.903093067242581,2.900485221929363
2.0530930602231177,2.9005311113505203
2.2030930532036543,2.9005770007716776
2.347993797422898,2.8617984716001197
2.4928945416421415,2.823019942428562
2.6228212908413524,2.748059687342781
2.728919751776709,2.642026123849194
2.803959489671465,2.5121452640711404
2.8789992275662204,2.3822644042930867
2.9540389654609758,2.252383544515033
3.029078703355731,2.1225026847369795
3.067945884081388,1.9776256946300645
3.0679917735025457,1.827625701649528
3.0680376629237034,1.6776257086689914
3.1069048436493603,1.5327487185620765
3.145772024375017,1.3878717284551616
3.220811762269773,1.2579908686771082
3.2958515001645283,1.1281100088990548
3.4019499610998856,1.022076445405468
3.508048422035243,0.9160428819118812
3.6141468829706,0.8100093184182944
3.7202453439059573,0.7039757549247075
3.8263438048413145,0.5979421914311207


==> figures/paths/sim_ramp_virtual/longest_path_11.csv <==
x,y
-0.35763362460019005,-0.015066932354162463
-0.21279060002977965,0.023926634208739805
-0.08297525950235009,0.09907966052004352
0.02296569605514782,0.20527059203288156
0.09781256559717755,0.33526269225346567
0.13646465865475,0.48019721437386587
0.1362878989615955,0.6301971102271994
0.13611113926844096,0.7801970060805328
0.13593437957528642,0.9301969019338662
0.1357576198821319,1.0801967977871996
0.13558086018897736,1.230196693640533
0.13540410049582283,1.3801965894938666
0.1352273408026683,1.5301964853472
0.13505058110951376,1.6801963812005336
0.13487382141635923,1.8301962770538671
0.17352591447393168,1.9751307991742673
0.2483727840159614,2.105122899394851
0.35431373957345935,2.2113138309076894
0.4602546951309573,2.3175047624205276
0.5661956506884552,2.423695693933366
0.6721366062459532,2.529886625446204
0.7780775618034511,2.6360775569590422
0.884018517360949,2.7422684884718804
1.0138338578883785,2.817421514783184
1.158676882458789,2.8564150813460865
1.3035199070291994,2.895408647908989
1.4483629315996098,2.9344022144718913
1.5932059561700203,2.9733957810347937
1.7432058520233538,2.973572540727948
1.8932057478766873,2.973749300421103
2.043205643730021,2.9739260601142576
2.188140165850421,2.9352739670566854
2.3330746879708215,2.896621873999113
2.478009210091222,2.857969780941541
2.608001310311806,2.783122911399511
2.7379934105323898,2.7082760418574816
2.844184342045228,2.602335086299984
2.950375273558066,2.496394130742486
3.0565662050709044,2.3904531751849882
3.1627571365837426,2.2845122196274903
3.268948068096581,2.1785712640699924
3.375138999609419,2.0726303085124944
3.481329931122257,1.9666893529549967
3.5875208626350954,1.860748397397499
3.6937117941479336,1.7548074418400013
3.799902725660772,1.6488664862825035
3.90609365717361,1.5429255307250058
4.012284588686448,1.436984575167508
4.118475520199286,1.3310436196100104
4.224666451712125,1.2251026640525127
4.330857383224963,1.119161708495015


==> figures/paths/sim_ramp_virtual/longest_path_2.csv <==
x,y
-0.3455555423733426,-0.006261295374543853
-0.2007380662680376,0.03282704834183053
-0.07097193379523464,0.1080650099240727
0.034899507565718205,0.21432524662696323
0.10966129404690128,0.34436629892254406
0.14821853344931576,0.48932608399987126
0.14794361362653793,0.6393258320632965
0.1476686938037601,0.7893255801267217
0.14739377398098227,0.9393253281901469
0.14711885415820444,1.0893250762535722
0.1468439343354266,1.2393248243169974
0.14656901451264878,1.3893245723804226
0.14629409468987095,1.5393243204438478
0.14601917486709312,1.689324068507273
0.1845764142695076,1.8342838535846002
0.2231336536719221,1.9792436386619274
0.2616908930743366,2.124203423739255
0.30024813247675103,2.269163208816582
0.3750099189579341,2.399204261112163
0.4497717054391172,2.5292453134077437
0.5556431468000701,2.635505550110634
0.6854092792728731,2.7107435116928764
0.8151754117456761,2.7859814732751187
0.9599928878509811,2.825069816991493
1.104810363956286,2.8641581607078677
1.249627840061591,2.903246504424242
1.3996275881250162,2.9035214242470198
1.5496273361884414,2.903796344069798
1.6996270842518666,2.904071263892576
1.8496268323152918,2.904346183715354
1.999626580378717,2.904621103538132
2.1496263284421424,2.90489602336091
2.2945861135194696,2.8663387839584953
2.439545898596797,2.827781544556081
2.569586950892378,2.753019758074898
2.6758471875952683,2.6471483167139453
2.7821074242981587,2.5412768753529926
2.888367661001049,2.43540543399204
2.9946278977039396,2.329533992631087
3.10088813440683,2.2236625512701345
3.230929186702411,2.1489007647889515
3.3371894234053014,2.043029323427999
3.4124273849875437,1.9132631909551958
3.487665346569786,1.7834970584823928
3.5939255832726764,1.6776256171214399
3.7239666355682575,1.602863830640257
3.830226872271148,1.4969923892793042
3.9364871089740383,1.3911209479183515
4.042747345676929,1.2852495065573988
4.14900758237982,1.179378065196446
4.255267819082711,1.0735066238354933


==> figures/paths/sim_ramp_virtual/longest_path_3.csv <==
x,y
-0.3476480775764796,0.010109372299064792
-0.2028233140193259,0.049170706897546435
-0.07304315193447239,0.12438446580659945
0.03284810510385665,0.23062495565318542
0.1076341429220753,0.3606520626249702
0.146218416632643,0.5056046542617809
0.14597147174571173,0.6556044509890525
0.14572452685878046,0.8056042477163241
0.14547758197184918,0.9556040444435958
0.1452306370849179,1.1056038411708675
0.14498369219798662,1.2556036378981392
0.14473674731105535,1.405603434625411
0.14448980242412407,1.5556032313526826
0.1442428575371928,1.7056030280799543
0.14399591265026151,1.855602824807226
0.18258018636082923,2.000555416444037
0.2573662241790479,2.1305825234158218
0.36325748121737694,2.236823013262408
0.46914873825570597,2.343063503108994
0.575039995294035,2.44930399295558
0.6809312523323641,2.555544482802166
0.7868225093706931,2.661784972648752
0.8927137664090221,2.768025462495338
0.9986050234473511,2.8742659523419243
1.1283851855322047,2.9494797112509774
1.2732099490893585,2.988541045849459
1.4232097458166302,2.9887879907363906
1.5732095425439019,2.9890349356233217
1.7181621341807125,2.950450661912754
1.8631147258175231,2.9118663882021862
2.008067317454334,2.8732821144916185
2.1530199090911446,2.834697840781051
2.2979725007279552,2.796113567070483
2.442925092364766,2.7575292933599154
2.5878776840015765,2.7189450196493476
2.7179047909733614,2.644158981831129
2.8479318979451462,2.56937294401291
2.977959004916931,2.4945869061946913
3.084199494763517,2.3886956491563622
3.1904399846101033,2.282804392118033
3.2966804744566893,2.176913135079704
3.4029209643032754,2.071021878041375
3.5091614541498615,1.9651306210030461
3.6154019439964475,1.8592393639647171
3.7216424338430336,1.753348106926388
3.8278829236896197,1.647456849888059
3.9341234135362058,1.54156559284973
4.040363903382792,1.435674335811401
4.146604393229378,1.329783078773072
4.252844883075964,1.223891821734743
4.35908537292255,1.118000564696414


==> figures/paths/sim_ramp_virtual/longest_path_4.csv <==
x,y
-0.3469085972961467,0.0002811889762383587
-0.3469085972961467,0.0002811889762383587
-0.3469085972961467,0.0002811889762383587
-0.2409566959988739,0.10646119939012447
-0.16609642709570557,0.23644558360509596
-0.09123615819253726,0.3664299678200674
-0.05256912529678065,0.5113605048612254
-0.013902092401024031,0.6562910419023834
0.024764940494732587,0.8012215789435414
0.0634319733904892,0.9461521159846994
0.10209900628624582,1.0910826530258575
0.14076603918200245,1.2360131900670155
0.17943307207775908,1.3809437271081735
0.2181001049735157,1.5258742641493315
0.2567671378692723,1.6708048011904895
0.2954341707650289,1.8157353382316475
0.33410120366078555,1.9606658752728054
0.3727682365565422,2.1055964123139637
0.4114352694522988,2.250526949355122
0.4862955383554671,2.380511333570093
0.5611558072586355,2.510495717785065
0.6671077085559082,2.616675728198951
0.773059609853181,2.7228557386128367
0.8790115111504538,2.8290357490267226
1.0088345978622175,2.904175393400581
1.1536816411718602,2.943154029144466
1.3036815544488867,2.943315326647674
1.4536814677259131,2.9434766241508816
1.6036813810029396,2.9436379216540893
1.753681294279966,2.943799219157297
1.9036812075569924,2.9439605166605047
2.053681120834019,2.9441218141637124
2.2036810341110455,2.94428311166692
2.3486115711522038,2.9056160787711636
2.478595955367175,2.8307558098679952
2.6085803395821467,2.755895540964827
2.7385647237971185,2.6810352720616586
2.844744734211005,2.575083370764386
2.919884378584863,2.445260284052622
2.9950240229587215,2.3154371973408585
3.07016366733258,2.185614110629095
3.145303311706438,2.0557910239173314
3.2204429560802965,1.9259679372055678
3.295582600454155,1.7961448504938042
3.370722244828013,1.6663217637820407
3.4458618892018715,1.536498677070277
3.52100153357573,1.4066755903585135
3.596141177949588,1.27685250364675
3.6712808223234465,1.1470294169349864
3.746420466697305,1.0172063302232228
3.8215601110711632,0.8873832435114591
3.8966997554450216,0.7575601567996955
3.97183939981888,0.6277370700879318


==> figures/paths/sim_ramp_virtual/longest_path_5.csv <==
x,y
-0.35114151938720295,-0.0005870629672843836
-0.35114151938720295,-0.0005870629672843836
-0.35114151938720295,-0.0005870629672843836
-0.24506936637140694,0.10547281801790984
-0.13899721335561094,0.211532699003104
-0.06398969842784263,0.34143217053536473
-0.0251584597746502,0.4863187982987951
0.013672778878542236,0.6312054260622254
0.05250401753173467,0.7760920538256557
0.0913352561849271,0.920978681589086
0.13016649483811954,1.0658653093525163
0.16899773349131197,1.2107519371159468
0.2078289721445044,1.355638564879377
0.24666021079769684,1.5005251926428071
0.2854914494508893,1.6454118204062373
0.3243226881040817,1.7902984481696675
0.36315392675727415,1.9351850759330977
0.4019851654104666,2.080071703696528
0.440816404063659,2.224958331459958
0.47964764271685145,2.3698449592233883
0.5184788813700438,2.5147315869868185
0.5934863962978121,2.6446310585190793
0.6995585493136082,2.7506909395042736
0.8294666984819263,2.8256834243255007
0.974357818120313,2.864497899073135
1.1192489377586996,2.9033123738207696
1.2641400573970862,2.942126848568404
1.4141400571460818,2.9421181709323467
1.5641400568950772,2.9421094932962895
1.7141400566440725,2.942100815660232
1.864140056393068,2.942092138024175
2.0141400561420633,2.9420834603881176
2.1590266839054935,2.9032522217349253
2.3039133116689237,2.864420983081733
2.448799939432354,2.8255897444285405
2.593686567195784,2.786758505775348
2.7385731949592143,2.7479272671221557
2.8834598227226445,2.7090960284689634
3.0283464504860746,2.670264789815771
3.1582459220183354,2.5952572748880027
3.2643058030035297,2.489185121872207
3.370365683988724,2.383112968856411
3.445358168809951,2.253204819688093
3.520350653631178,2.123296670519775
3.5953431384524057,1.993388521351457
3.6703356232736333,1.863480372183139
3.745328108094861,1.733572223014821
3.8203205929160884,1.603664073846503
3.895313077737316,1.4737559246781848
3.9703055625585435,1.3438477755098668
4.045298047379771,1.2139396263415487
4.120290532200999,1.0840314771732307
4.195283017022226,0.9541233280049126


==> figures/paths/sim_ramp_virtual/longest_path_6.csv <==
x,y
-0.3614192314855355,0.020868160642023886
-0.3614192314855355,0.020868160642023886
-0.3614192314855355,0.020868160642023886
-0.25539430303635585,0.12697525063768034
-0.18044462212812568,0.25690809995514313
-0.1054949412198955,0.38684094927260587
-0.06672820474630667,0.5317448489550758
-0.027961468272717838,0.6766487486375458
0.010805268200870993,0.8215526483200157
0.049572004674459824,0.9664565480024857
0.08833874114804866,1.1113604476849557
0.12710547762163749,1.2562643473674255
0.16587221409522632,1.4011682470498954
0.20463895056881515,1.5460721467323653
0.24340568704240398,1.6909760464148351
0.2821724235159928,1.835879946097305
0.32093915998958167,1.9807838457797748
0.3597058964631705,2.125687745462245
0.3984726329367594,2.270591645144715
0.47342231384498956,2.4005244944621777
0.5794472422941692,2.506631584457834
0.6854721707433489,2.6127386744534906
0.7914970991925285,2.718845764449147
0.9213718515233247,2.79389607229005
1.0512466038541208,2.868946380130953
1.1961204303233661,2.9078253513642434
1.3461204190724996,2.9078834483509097
1.496120407821633,2.907941545337576
1.6461203965707665,2.9079996423242425
1.7910242962532363,2.8692329058506534
1.9359281959357062,2.8304661693770647
2.080832095618176,2.791699432903476
2.225735995300646,2.7529326964298875
2.3706398949831162,2.714165959956299
2.500572744300579,2.639216279048069
2.6305055936180417,2.564266598139839
2.7604384429355044,2.4893169172316085
2.890371292252967,2.414367236323378
3.02030414157043,2.3394175554151477
3.1502369908878927,2.2644678745069173
3.2801698402053554,2.189518193598687
3.410102689522818,2.1145685126904565
3.5162097795184746,2.008543584241277
3.622316869514131,1.9025186557920974
3.7284239595097874,1.7964937273429178
3.8034742673506905,1.6666189750121216
3.8785245751915935,1.5367442226813255
3.9535748830324966,1.4068694703505293
4.0286251908734,1.2769947180197332
4.103675498714303,1.147119965688937
4.178725806555206,1.0172452133581409


==> figures/paths/sim_ramp_virtual/longest_path_7.csv <==
x,y
-0.3425689529666819,-0.0009863270854283922
-0.3425689529666819,-0.0009863270854283922
-0.21291002099648976,0.07443622498190153
-0.1071899029026853,0.18084701686990529
-0.03261325002260554,0.3109943289635636
0.0057376619937181475,0.45600883702229617
0.04408857401004184,0.6010233450810287
0.08243948602636553,0.7460378531397612
0.08195110590289939,0.8960370580871709
0.08146272577943327,1.0460362630345805
0.08097434565596714,1.1960354679819902
0.08048596553250102,1.3460346729294
0.0799975854090349,1.4960338778768096
0.07950920528556878,1.6460330828242193
0.07902082516210265,1.796032287771629
0.11737173717842636,1.9410467958303614
0.15572264919475004,2.086061303889094
0.23029930207482982,2.2162086159827523
0.3360194201686343,2.322619407870756
0.4417395382624387,2.4290301997587593
0.5474596563562432,2.535440991646763
0.6531797744500476,2.6418517835347664
0.7828387064202398,2.717274335602096
0.912497638390432,2.792696887669426
1.0572593422947594,2.831991277634354
1.207258547242169,2.8324796577578204
1.3572577521895788,2.8329680378812867
1.5072569571369885,2.833456418004753
1.6572561620843982,2.8339447981282193
1.807255367031808,2.8344331782516856
1.9572545719792176,2.834921558375152
2.107253776926627,2.835409938498618
2.2572529818740366,2.8358983186220845
2.402267489932769,2.797547406605761
2.5324148020264277,2.722970753725681
2.662562114120086,2.6483941008456013
2.7927094262137446,2.5738174479655216
2.922856738307403,2.499240795085442
3.064026679750978,2.344987742894568
3.1941739918446364,2.270411090014488
3.324321303938295,2.1958344371344083
3.4307320958262983,2.090114319040604
3.5371428877143023,1.9843942009467996
3.6435536796023063,1.8786740828529953
3.74996447149031,1.772953964759191
3.856375263378314,1.6672338466653867
3.962786055266318,1.5615137285715823
4.069196847154322,1.455793610477778
4.175607639042325,1.3500734923839737
4.282018430930329,1.2443533742901693
4.388429222818332,1.138633256196365


==> figures/paths/sim_ramp_virtual/longest_path_8.csv <==
x,y
-0.3550404444255692,-0.017949352221324877
-0.21020917456556623,0.021087851453362165
-0.08041648233210294,0.09627998563500036
0.02549247479167561,0.20250283063998803
0.10030017640061095,0.33251747512278657
0.13890860125562626,0.4774636359212521
0.13868664900629107,0.6274634717118256
0.13846469675695586,0.7774633075023991
0.13824274450762064,0.9274631432929726
0.13802079225828542,1.0774629790835462
0.1377988400089502,1.2274628148741196
0.137576887759615,1.377462650664693
0.13735493551027977,1.5274624864552664
0.17596336036529509,1.6724086472537318
0.2145717852203104,1.8173548080521975
0.2531802100753257,1.9623009688506632
0.291788634930341,2.107247129649129
0.33039705978535633,2.2521932904475945
0.36900548464037164,2.39713945124606
0.443813186249307,2.5271540957288585
0.5497221433730856,2.6333769407338465
0.6795148356065488,2.7085690749154847
0.809307527840012,2.783761209097123
0.954138797700015,2.82279841277181
1.098970067560018,2.861835616446497
1.243801337420021,2.900872820121184
1.388632607280024,2.939910023795871
1.5386324430705975,2.9401319760452065
1.683578603869063,2.9015235511901913
1.8285247646675287,2.862915126335176
1.9734709254659943,2.824306701480161
2.11841708626446,2.785698276625146
2.2633632470629257,2.7470898517701308
2.4083094078613914,2.7084814269151156
2.5383240523441897,2.6336737253061804
2.668338696826988,2.558866023697245
2.774561541831976,2.4529570665734663
2.8807843868369636,2.347048109449688
2.987007231841951,2.2411391523259097
3.0932300768469387,2.1352301952021313
3.1994529218519263,2.029321238078353
3.305675766856914,1.9234122809545744
3.4118986118619015,1.8175033238307958
3.518121456866889,1.7115943667070173
3.6243443018718766,1.6056854095832387
3.730567146876864,1.4997764524594601
3.8367899918818518,1.3938674953356816
3.9430128368868393,1.287958538211903
4.049235681891827,1.1820495810881244
4.1554585268968145,1.0761406239643458
4.261681371901802,0.9702316668405673


==> figures/paths/sim_ramp_virtual/longest_path_9.csv <==
x,y
-0.35101637083519577,0.009229866409140032
-0.35101637083519577,0.009229866409140032
-0.35101637083519577,0.009229866409140032
-0.24502223190676228,0.11536771315958028
-0.17011025182570347,0.24532230230646287
-0.13138555823664305,0.3902374433595405
-0.09266086464758264,0.5351525844126181
-0.05393617105852223,0.6800677254656957
-0.015211477469461818,0.8249828665187733
0.02351321611959859,0.9698980075718509
0.062237909708659,1.1148131486249284
0.10096260329771942,1.259728289678006
0.13968729688677983,1.4046434307310836
0.17841199047584025,1.5495585717841611
0.21713668406490066,1.6944737128372387
0.25586137765396105,1.8393888538903163
0.29458607124302144,1.9843039949433938
0.33331076483208183,2.1292191359964714
0.3720354584211422,2.274134277049549
0.4107601520102026,2.419049418102627
0.4856721320912614,2.5490040072495095
0.5605841121723202,2.678958596396392
0.6665782511007537,2.7850964431468324
0.7964312234721858,2.8601844286458724
0.9412937638116864,2.8991054307705166
1.086156304151187,2.938026432895161
1.2361562697312862,2.9381280496706115
1.3861562353113854,2.938229666446062
1.5361562008914846,2.9383312832215127
1.6861561664715838,2.9384328999969633
1.836156132051683,2.938534516772414
1.9861560976317822,2.9386361335478646
2.13107123868486,2.899911439958804
2.2759863797379376,2.8611867463697434
2.40594096888482,2.7862747662886846
2.5120788156352605,2.680280627360251
2.618216662385701,2.5742864884318175
2.724354509136141,2.468292349503384
2.8304923558865815,2.3622982105749504
2.936630202637022,2.256304071646517
3.0427680493874623,2.1503099327180832
3.1489058961379026,2.0443157937896497
3.255043742888343,1.9383216548612163
3.3611815896387833,1.832327515932783
3.436269575137824,1.702474543561351
3.5113575606368643,1.5726215711899192
3.586445546135905,1.4427685988184873
3.6615335316349453,1.3129156264470554
3.736621517133986,1.1830626540756235
3.8117095026330263,1.0532096817041916
3.886797488132067,0.9233567093327596
3.9618854736311073,0.7935037369613276


==> figures/paths/sim_ramp_virtual/longest_real_path_0.csv <==
x,y
1.0120129551415609,2.6950647426581504
1.0120129551415609,2.6950647426581504
1.115085346803549,2.8040421810437066
1.2181577384655373,2.913019619429263
1.3459234600899024,2.9916066436623083
1.3459234600899024,2.9916066436623083
1.495865332865976,2.9957821422437663
1.641778758778215,2.9610075518284433
1.7876921846904543,2.92623296141312
1.9336056106026935,2.8914583709977966
2.0795190365149328,2.856683780582473
2.2254324624271717,2.82190919016715
2.3713458883394107,2.7871345997518264
2.5172593142516497,2.752360009336503
2.6631727401638887,2.7175854189211797
2.8090861660761277,2.6828108285058563
2.941027386281951,2.611455979962828
3.050004824667507,2.50838358830084
3.1589822630530633,2.4053111966388516
3.2679597014386195,2.3022388049768634
3.3769371398241756,2.199166413314875
3.485914578209732,2.096094021652887
3.594892016595288,1.9930216299908987
3.703869454980844,1.8899492383289105
3.8128468933664004,1.7868768466669223
3.9218243317519565,1.683804455004934
4.000411355985002,1.556038733380569
4.078998380218048,1.4282730117562041
4.157585404451093,1.3005072901318393
4.236172428684139,1.1727415685074745
4.314759452917184,1.0449758468831096
4.39334647715023,0.9172101252587448
4.471933501383275,0.78944440363438
4.550520525616321,0.6616786820100151

